Fully Dynamic Algorithm for Constrained Submodular Optimization

The task of maximizing a monotone submodular function under a cardinality constraint is at the core of many machine learning and data mining applications, including data summarization, sparse regression and coverage problems. We study this classic problem in the fully dynamic setting, where elements can be both inserted and removed. Our main result is a randomized algorithm that maintains an efficient data structure with a poly-logarithmic amortized update time and yields a $(1/2-\epsilon)$-approximate solution. We complement our theoretical analysis with an empirical study of the performance of our algorithm.

==> experiments/results/enr_lts_our00_OC.txt <==
k f_mean f_stddev
20 2898.083 79.867
40 3794.740 31.918
60 4523.697 117.837
80 4957.891 43.079
100 5469.834 46.012
120 5948.655 33.418
140 6253.392 72.631
160 6451.352 37.344
180 6691.546 25.290
200 6817.233 10.256

k OC_mean OC_stddev
20 22791323.800 490284.688
40 42596807.200 961379.786
60 42148677.400 327005.488
80 71549834.200 684509.542
100 70706717.600 1766521.683
120 95209001.200 1156898.312
140 109186419.600 1929591.845
160 214642526.000 3890332.562
180 149834140.600 1994477.703
200 180652450.000 2260380.265



==> experiments/results/enr_lts_our00_f.txt <==
k f_mean f_stddev
20 2898.083 79.867
40 3794.740 31.918
60 4523.697 117.837
80 4957.891 43.079
100 5469.834 46.012
120 5948.655 33.418
140 6253.392 72.631
160 6451.352 37.344
180 6691.546 25.290
200 6817.233 10.256

k OC_mean OC_stddev
20 22791323.800 490284.688
40 42596807.200 961379.786
60 42148677.400 327005.488
80 71549834.200 684509.542
100 70706717.600 1766521.683
120 95209001.200 1156898.312
140 109186419.600 1929591.845
160 214642526.000 3890332.562
180 149834140.600 1994477.703
200 180652450.000 2260380.265



==> experiments/results/enr_win_bad_OC.txt <==
k OC
20 316264
40 382823
60 425626
80 457410
100 490299
120 500992
140 531400
160 537285
180 568911
200 586638


==> experiments/results/enr_win_bad_f.txt <==
k f
20 5842.197
40 7203.779
60 8135.492
80 9152.106
100 10173.626
120 10857.881
140 11045.485
160 11789.892
180 11853.967
200 12329.327

==> experiments/results/enr_win_cnz01_OC.txt <==
k OC
20 42694244
40 58683416
60 69609963
80 76710812
100 83172891


==> experiments/results/enr_win_cnz01_f.txt <==
k f
20 6026.457
40 7433.389
60 8572.801
80 9398.813
100 9989.168


==> experiments/results/enr_win_cnz02_OC.txt <==
k OC
20 31188364
40 40626382
60 47016890
80 50877265
100 54893603


==> experiments/results/enr_win_cnz02_f.txt <==
k f
20 5508.373
40 7005.038
60 7912.652
80 9054.100
100 9835.987


==> experiments/results/enr_win_our00_OC.txt <==
k OC stddev
20 18658674.000 108851.277
40 35494662.800 399612.732
60 52227575.200 452216.452
80 69967979.600 589711.388
100 87825012.600 607439.520


==> experiments/results/enr_win_our00_f.txt <==
k f stddev
20 5773.317 181.096
40 7418.563 65.950
60 8773.336 276.932
80 9521.931 81.052
100 10429.204 96.480


==> experiments/results/enr_win_our00_stddev_OC.txt <==
k per
20 0.583382
40 1.12584
60 0.865858
80 0.84283
100 0.691648


==> experiments/results/enr_win_our00_stddev_f.txt <==
k per
20 3.13678
40 0.888986
60 3.15652
80 0.851214
100 0.925095


==> experiments/results/enr_win_our02_OC.txt <==
k OC stddev
20 18119568.800 97226.168
40 34645911.200 350898.325
60 51000634.800 409227.733
80 68111274.200 624238.720
100 85693892.400 540423.304


==> experiments/results/enr_win_our02_f.txt <==
k f stddev
20 5750.619 186.639
40 7395.056 58.017
60 8750.643 274.792
80 9490.263 74.327
100 10412.703 97.496


==> experiments/results/enr_win_our02_stddev_OC.txt <==
k per
20 0.536581
40 1.01281
60 0.802397
80 0.916498
100 0.630644


==> experiments/results/enr_win_our02_stddev_f.txt <==
k per
20 3.24555
40 0.784538
60 3.14025
80 0.783192
100 0.936318


==> experiments/results/enr_win_random_OC.txt <==
k OC stddev
20 0 0
40 0 0
60 0 0
80 0 0
100 0 0


==> experiments/results/enr_win_random_f.txt <==
k f stddev
20 113.510 38.589
40 323.611 97.732
60 454.376 136.259
80 512.112 93.360
100 716.769 149.738


==> experiments/results/enr_win_random_stddev_OC.txt <==
k per
20 0
40 0
60 0
80 0
100 0


==> experiments/results/enr_win_random_stddev_f.txt <==
k per
20 33.9961
40 30.2005
60 29.9882
80 18.2304
100 20.8907


==> experiments/results/enr_win_sieve_OC.txt <==
k OC
20 48841008
40 110033152
60 175096328
80 239237430
100 303652166


==> experiments/results/enr_win_sieve_f.txt <==
k f
20 6195.381
40 7711.747
60 8777.439
80 9795.670
100 10769.686


==> experiments/results/pok_lts_our00_OC.txt <==
k OC stddev
10 372055972.800 3138931.834
20 767107746.200 18380461.228
40 1546106984.000 21211966.384
60 2287834166.600 20729442.465
80 2853037861.600 19915698.001
100 4234842039.000 105105461.691


==> experiments/results/pok_lts_our00_f.txt <==
k f stddev
10 7773.691 93.950
20 10221.913 220.815
40 12425.875 172.916
60 19017.756 91.178
80 21136.348 179.080
100 25281.615 126.960


==> experiments/results/pok_lts_our02_OC.txt <==
k OC stddev
10 250171772.600 4425128.788
20 381551121.600 6442016.772
40 595072577.400 11448290.788
60 790758793.800 7462100.374
80 962677085.200 12667700.027
100 1209419971.400 14699799.251


==> experiments/results/pok_lts_our02_f.txt <==
k f stddev
10 7764.846 93.293
20 10203.992 220.799
40 12389.563 173.342
60 18962.490 90.550
80 21061.926 177.953
100 25188.199 127.064


==> experiments/results/pok_lts_random_OC.txt <==
k OC stddev
10 0 0
20 0 0
40 0 0
60 0 0
80 0 0
100 0 0


==> experiments/results/pok_lts_random_f.txt <==
k f stddev
10 103.494 28.201
20 193.741 24.848
40 391.427 55.683
60 535.766 59.341
80 758.503 64.686
100 932.053 124.015


==> experiments/results/pok_lts_sieve_OC.txt <==
k OC
10 1566282889
20 2648129860
40 4554983693
60 6556578746
80 8744073241
100 10614469868

==> experiments/results/pok_lts_sieve_f.txt <==
k f
10 7800.444
20 10041.777
40 12448.144
60 19027.918
80 20955.136
100 25282.910


==> experiments/results/pok_win_cnz01_OC.txt <==
k OC
10 1408388291
20 1793725717
40 2270570523
60 2592959364
80 3592731949
100 3808365234


==> experiments/results/pok_win_cnz01_f.txt <==
k f
10 16383.379
20 19787.380
40 30032.000
60 38439.892
80 44210.576
100 50962.995


==> experiments/results/pok_win_cnz02_OC.txt <==
k OC
10 1103898362
20 1345424893
40 1612977661
60 1774071531
80 2407672662
100 2511334337


==> experiments/results/pok_win_cnz02_f.txt <==
k f
10 15624.186
20 17811.887
40 29997.734
60 38870.784
80 41016.281
100 49976.346


==> experiments/results/pok_win_our00_OC.txt <==
k OC stddev
10 520003554.600 8230490.787
20 935133921.200 15610199.658
40 1825731301.000 22372172.389
60 2714940748.200 42565039.020
80 3654046181.200 55539338.615
100 4670827803.600 36270770.087


==> experiments/results/pok_win_our00_f.txt <==
k f stddev
10 17108.234 211.199
20 22247.009 500.348
40 26588.993 364.446
60 40549.619 241.648
80 44899.771 433.820
100 53229.468 318.135


==> experiments/results/pok_win_our02_OC.txt <==
k OC stddev
10 503117283.200 6162538.931
20 915313006.400 15121237.301
40 1757772753.200 20555392.618
60 2627620614.600 36972416.263
80 3537721116.400 46932808.681
100 4516021550.000 41946152.048


==> experiments/results/pok_win_our02_f.txt <==
k f stddev
10 17046.640 223.384
20 22148.330 512.872
40 26379.752 323.732
60 40239.943 246.167
80 44548.142 357.602
100 52858.448 341.003


==> experiments/results/pok_win_random_OC.txt <==
k OC stddev
10 0 0
20 0 0
40 0 0
60 0 0
80 0 0
100 0 0


==> experiments/results/pok_win_random_f.txt <==
k f stddev
10 197.295 29.395
20 361.382 72.418
40 757.396 56.331
60 1091.194 76.051
80 1454.850 152.299
100 1884.960 192.568


==> experiments/results/pok_win_sieve_OC.txt <==
k OC
10 561829356
20 1180939077
40 2448041991
60 3835743107
80 5219136381
100 6683405827


==> experiments/results/pok_win_sieve_f.txt <==
k f
10 17285.319
20 22021.712
40 27022.134
60 41259.817
80 45469.980
100 54373.606


==> experiments/results/time_enr_lts_k50_our00_OC.txt <==
t OC
0 512.881
183 125.273
366 204.432
549 102.543
732 82.1825
915 95.4306
1098 87.3038
1281 91.4732
1464 90.4383
1647 82.8514
1830 86.7027
2013 87.6186
2196 90.7639
2379 77
2562 78.6721
2745 77.6383
2928 78.2776
3111 77
3294 77.2044
3477 83.024
3660 77
3843 81
4026 77
4209 77
4392 77.0699
4575 77
4758 77
4941 77.894
5124 82.3005
5307 77.141
5490 77
5673 78.576
5856 77.1672
6039 77.471
6222 77.282
6405 90.8623
6588 77
6771 77.6361
6954 78.7355
7137 77
7320 82.4087
7503 77.0383
7686 78.3169
7869 77.1617
8052 79.1388
8235 77
8418 77
8601 83.9574
8784 92.2689
8967 77.7585
9150 77.294
9333 77.7038
9516 78.7945
9699 83.0645
9882 79.4656
10065 80.9749
10248 86.1825
10431 89.118
10614 91.4546
10797 88.3432
10980 94.6295
11163 82.6251
11346 94.2601
11529 91.9322
11712 90.423
11895 83.5333
12078 91.9049
12261 84.4973
12444 91.1082
12627 92.4087
12810 82.1661
12993 81
13176 81
13359 90.2612
13542 88.9486
13725 94.9038
13908 82.3934
14091 90.5792
14274 88.2798
14457 83.5858
14640 85.0295
14823 96.8251
15006 85.6142
15189 86.0962
15372 83.6962
15555 86.9956
15738 90.0514
15921 84.4426
16104 83.0689
16287 94.8131
16470 107.856
16653 92.9344
16836 100.928
17019 89.1607
17202 93.9115
17385 102.882
17568 85.4262
17751 94.1508
17934 108.425
18117 93.2732
18300 90.9825
18483 97.9399
18666 135.426
18849 123.16
19032 115.275
19215 103.474
19398 105.298
19581 101.73
19764 99.6448
19947 96.4831
20130 93.0055
20313 109.675
20496 98.0645
20679 92.6863
20862 95.7366
21045 96.7421
21228 90.6634
21411 88.624
21594 97.2328
21777 89.7563
21960 89.3989
22143 98.3683
22326 88
22509 88
22692 88
22875 88
23058 88
23241 88
23424 88
23607 88.3268
23790 88
23973 88.0219
24156 88.2361
24339 88.9902
24522 96.8995
24705 88.2787
24888 88
25071 88
25254 88
25437 88
25620 88
25803 88
25986 88
26169 88
26352 88
26535 88
26718 88
26901 88
27084 88
27267 88
27450 88
27633 88
27816 88
27999 88
28182 88
28365 88
28548 88
28731 88
28914 88
29097 88
29280 88
29463 88
29646 88
29829 88
30012 88
30195 88
30378 88
30561 88
30744 88
30927 88
31110 88
31293 88
31476 88
31659 88
31842 88
32025 88
32208 88
32391 88
32574 88
32757 88
32940 88
33123 88
33306 88
33489 88
33672 88
33855 88
34038 88
34221 88
34404 88
34587 88
34770 88
34953 88
35136 88
35319 88
35502 88
35685 88
35868 88
36051 88
36234 88
36417 88
36600 370.639
36783 612.449
36966 756.257
37149 509.225
37332 694.403
37515 702.049
37698 841.427
37881 935.357
38064 611.43
38247 937.518
38430 655.212
38613 1094.32
38796 785.898
38979 899.702
39162 840.903
39345 735.494
39528 636.35
39711 752.62
39894 909.055
40077 460.921
40260 883.736
40443 616.207
40626 698.238
40809 711.034
40992 883.847
41175 988.988
41358 1132.8
41541 1639.14
41724 1298.61
41907 2492.75
42090 917.692
42273 921.754
42456 1820.32
42639 553.183
42822 641.051
43005 934.331
43188 993.826
43371 536.699
43554 866.844
43737 527.877
43920 745.708
44103 874.195
44286 709.504
44469 1382.7
44652 1145.8
44835 722.436
45018 599.471
45201 526.557
45384 304.456
45567 1025.38
45750 631.027
45933 270.566
46116 494.219
46299 575.45
46482 146.861
46665 466.263
46848 481.592
47031 729.323
47214 408.06
47397 696.01
47580 3247.41
47763 283.2
47946 506.306
48129 24.0164
48312 990.173
48495 891.791
48678 646.775
48861 1367.76
49044 772.992
49227 1365.43
49410 1138.87
49593 831.016
49776 6179.59
49959 1424.41
50142 3469.84
50325 621.708
50508 1633.06
50691 1314.11
50874 1359.88
51057 3257.51
51240 1756.56
51423 1022.44
51606 2015.34
51789 2573.14
51972 2607.41
52155 2506.61
52338 1800.72
52521 1348.16
52704 3573.56
52887 2724.63
53070 4663.72
53253 2506.05
53436 2368.38
53619 2256.15
53802 2589.36
53985 3102.86
54168 4763.68
54351 4708.64
54534 3621.46
54717 3577.55
54900 3684.28
55083 2598.25
55266 3477.17
55449 2788.21
55632 2587.35
55815 7083.61
55998 3812.4
56181 2873.22
56364 1483.79
56547 3051.77
56730 2161.61
56913 2287.18
57096 2154.43
57279 2183.08
57462 2358.59
57645 2083.54
57828 987.917
58011 1731.22
58194 689.693
58377 525.765
58560 491.701
58743 1074.16
58926 276.192
59109 627.123
59292 249.424
59475 1295.99
59658 1376.72
59841 426.741
60024 1681.35
60207 274.203
60390 669.461
60573 235.545
60756 912.282
60939 280.608
61122 294.188
61305 227.211
61488 522.143
61671 995.725
61854 892.752
62037 29167.1
62220 18.0634
62403 18.0546
62586 18.059
62769 18.0601
62952 18.0689
63135 18.059
63318 442.071
63501 415.921
63684 18.059
63867 408.224
64050 6259.37
64233 18.0896
64416 373.323
64599 362.081
64782 18.0918
64965 4936.47
65148 641.305
65331 312.78
65514 327.311
65697 18.0153
65880 18.012
66063 18.0219
66246 18.0131
66429 18.0142
66612 580.921
66795 302.872
66978 563.11
67161 539.19
67344 18.1104
67527 737.141
67710 478.184
67893 240.504
68076 228.815
68259 18.1158
68442 194.266
68625 897.652
68808 502.151
68991 498.478
69174 302.61
69357 155.259
69540 267.396
69723 371.204
69906 549.154
70089 302.679
70272 199.707
70455 195.165
70638 345.37
70821 479.113
71004 209.79
71187 360.985
71370 291.973
71553 284.113
71736 237.35
71919 227.255
72102 671.644
72285 1142.4
72468 1126.05
72651 915.17
72834 953.965
73017 489.48


==> experiments/results/time_enr_lts_k50_our00_OC_ps.txt <==
t OC
0 93857.2
183 116782
366 154193
549 172959
732 187998
915 205462
1098 221438
1281 238178
1464 254728
1647 269890
1830 285757
2013 301791
2196 318401
2379 332492
2562 346889
2745 361096
2928 375421
3111 389512
3294 403641
3477 418834
3660 432925
3843 447748
4026 461839
4209 475930
4392 490034
4575 504125
4758 518216
4941 532470
5124 547531
5307 561648
5490 575739
5673 590119
5856 604240
6039 618417
6222 632560
6405 649188
6588 663279
6771 677486
6954 691895
7137 705986
7320 721067
7503 735165
7686 749497
7869 763617
8052 778100
8235 792191
8418 806282
8601 821646
8784 838531
8967 852761
9150 866906
9333 881125
9516 895545
9699 910746
9882 925288
10065 940106
10248 955878
10431 972186
10614 988922
10797 1.00509e+006
10980 1.02241e+006
11163 1.03753e+006
11346 1.05478e+006
11529 1.0716e+006
11712 1.08815e+006
11895 1.10343e+006
12078 1.12025e+006
12261 1.13572e+006
12444 1.15239e+006
12627 1.1693e+006
12810 1.18434e+006
12993 1.19916e+006
13176 1.21398e+006
13359 1.2305e+006
13542 1.24678e+006
13725 1.26414e+006
13908 1.27922e+006
14091 1.2958e+006
14274 1.31195e+006
14457 1.32725e+006
14640 1.34281e+006
14823 1.36053e+006
15006 1.3762e+006
15189 1.39195e+006
15372 1.40727e+006
15555 1.42319e+006
15738 1.43967e+006
15921 1.45512e+006
16104 1.47032e+006
16287 1.48767e+006
16470 1.50741e+006
16653 1.52442e+006
16836 1.54289e+006
17019 1.5592e+006
17202 1.57639e+006
17385 1.59522e+006
17568 1.61085e+006
17751 1.62808e+006
17934 1.64792e+006
18117 1.66499e+006
18300 1.68164e+006
18483 1.69956e+006
18666 1.72435e+006
18849 1.74688e+006
19032 1.76798e+006
19215 1.78692e+006
19398 1.80619e+006
19581 1.8248e+006
19764 1.84304e+006
19947 1.86069e+006
20130 1.87771e+006
20313 1.89778e+006
20496 1.91573e+006
20679 1.93269e+006
20862 1.95021e+006
21045 1.96792e+006
21228 1.98451e+006
21411 2.00072e+006
21594 2.01852e+006
21777 2.03494e+006
21960 2.0513e+006
22143 2.06931e+006
22326 2.08541e+006
22509 2.10151e+006
22692 2.11762e+006
22875 2.13372e+006
23058 2.14983e+006
23241 2.16593e+006
23424 2.18203e+006
23607 2.1982e+006
23790 2.2143e+006
23973 2.23041e+006
24156 2.24656e+006
24339 2.26284e+006
24522 2.28057e+006
24705 2.29673e+006
24888 2.31283e+006
25071 2.32894e+006
25254 2.34504e+006
25437 2.36115e+006
25620 2.37725e+006
25803 2.39335e+006
25986 2.40946e+006
26169 2.42556e+006
26352 2.44167e+006
26535 2.45777e+006
26718 2.47387e+006
26901 2.48998e+006
27084 2.50608e+006
27267 2.52219e+006
27450 2.53829e+006
27633 2.55439e+006
27816 2.5705e+006
27999 2.5866e+006
28182 2.60271e+006
28365 2.61881e+006
28548 2.63491e+006
28731 2.65102e+006
28914 2.66712e+006
29097 2.68323e+006
29280 2.69933e+006
29463 2.71543e+006
29646 2.73154e+006
29829 2.74764e+006
30012 2.76375e+006
30195 2.77985e+006
30378 2.79595e+006
30561 2.81206e+006
30744 2.82816e+006
30927 2.84427e+006
31110 2.86037e+006
31293 2.87647e+006
31476 2.89258e+006
31659 2.90868e+006
31842 2.92479e+006
32025 2.94089e+006
32208 2.95699e+006
32391 2.9731e+006
32574 2.9892e+006
32757 3.00531e+006
32940 3.02141e+006
33123 3.03751e+006
33306 3.05362e+006
33489 3.06972e+006
33672 3.08583e+006
33855 3.10193e+006
34038 3.11803e+006
34221 3.13414e+006
34404 3.15024e+006
34587 3.16635e+006
34770 3.18245e+006
34953 3.19855e+006
35136 3.21466e+006
35319 3.23076e+006
35502 3.24687e+006
35685 3.26297e+006
35868 3.27907e+006
36051 3.29518e+006
36234 3.31128e+006
36417 3.32739e+006
36600 3.39521e+006
36783 3.50729e+006
36966 3.64569e+006
37149 3.73887e+006
37332 3.86595e+006
37515 3.99442e+006
37698 4.14841e+006
37881 4.31958e+006
38064 4.43147e+006
38247 4.60303e+006
38430 4.72294e+006
38613 4.9232e+006
38796 5.06702e+006
38979 5.23166e+006
39162 5.38555e+006
39345 5.52014e+006
39528 5.63659e+006
39711 5.77432e+006
39894 5.94068e+006
40077 6.02503e+006
40260 6.18675e+006
40443 6.29952e+006
40626 6.4273e+006
40809 6.55742e+006
40992 6.71916e+006
41175 6.90014e+006
41358 7.10745e+006
41541 7.40741e+006
41724 7.64505e+006
41907 8.10123e+006
42090 8.26916e+006
42273 8.43785e+006
42456 8.77096e+006
42639 8.8722e+006
42822 8.98951e+006
43005 9.16049e+006
43188 9.34236e+006
43371 9.44058e+006
43554 9.59921e+006
43737 9.69581e+006
43920 9.83228e+006
44103 9.99225e+006
44286 1.01221e+007
44469 1.03751e+007
44652 1.05848e+007
44835 1.0717e+007
45018 1.08267e+007
45201 1.09231e+007
45384 1.09788e+007
45567 1.11664e+007
45750 1.12819e+007
45933 1.13314e+007
46116 1.14219e+007
46299 1.15272e+007
46482 1.15541e+007
46665 1.16394e+007
46848 1.17275e+007
47031 1.1861e+007
47214 1.19357e+007
47397 1.2063e+007
47580 1.26573e+007
47763 1.27091e+007
47946 1.28018e+007
48129 1.28062e+007
48312 1.29874e+007
48495 1.31506e+007
48678 1.32689e+007
48861 1.35192e+007
49044 1.36607e+007
49227 1.39106e+007
49410 1.4119e+007
49593 1.42711e+007
49776 1.54019e+007
49959 1.56626e+007
50142 1.62976e+007
50325 1.64113e+007
50508 1.67102e+007
50691 1.69507e+007
50874 1.71995e+007
51057 1.77957e+007
51240 1.81171e+007
51423 1.83042e+007
51606 1.8673e+007
51789 1.91439e+007
51972 1.96211e+007
52155 2.00798e+007
52338 2.04093e+007
52521 2.0656e+007
52704 2.131e+007
52887 2.18086e+007
53070 2.2662e+007
53253 2.31206e+007
53436 2.35541e+007
53619 2.39669e+007
53802 2.44408e+007
53985 2.50086e+007
54168 2.58804e+007
54351 2.6742e+007
54534 2.74048e+007
54717 2.80595e+007
54900 2.87337e+007
55083 2.92092e+007
55266 2.98455e+007
55449 3.03557e+007
55632 3.08292e+007
55815 3.21255e+007
55998 3.28232e+007
56181 3.3349e+007
56364 3.36205e+007
56547 3.4179e+007
56730 3.45746e+007
56913 3.49931e+007
57096 3.53874e+007
57279 3.57869e+007
57462 3.62185e+007
57645 3.65998e+007
57828 3.67806e+007
58011 3.70974e+007
58194 3.72236e+007
58377 3.73198e+007
58560 3.74098e+007
58743 3.76064e+007
58926 3.76569e+007
59109 3.77717e+007
59292 3.78173e+007
59475 3.80545e+007
59658 3.83064e+007
59841 3.83845e+007
60024 3.86922e+007
60207 3.87424e+007
60390 3.88649e+007
60573 3.8908e+007
60756 3.9075e+007
60939 3.91263e+007
61122 3.91802e+007
61305 3.92217e+007
61488 3.93173e+007
61671 3.94995e+007
61854 3.96629e+007
62037 4.50005e+007
62220 4.50038e+007
62403 4.50071e+007
62586 4.50104e+007
62769 4.50137e+007
62952 4.5017e+007
63135 4.50203e+007
63318 4.51012e+007
63501 4.51773e+007
63684 4.51806e+007
63867 4.52553e+007
64050 4.64008e+007
64233 4.64041e+007
64416 4.64724e+007
64599 4.65387e+007
64782 4.6542e+007
64965 4.74453e+007
65148 4.75627e+007
65331 4.76199e+007
65514 4.76798e+007
65697 4.76831e+007
65880 4.76864e+007
66063 4.76897e+007
66246 4.7693e+007
66429 4.76963e+007
66612 4.78026e+007
66795 4.78581e+007
66978 4.79611e+007
67161 4.80598e+007
67344 4.80631e+007
67527 4.8198e+007
67710 4.82855e+007
67893 4.83295e+007
68076 4.83714e+007
68259 4.83747e+007
68442 4.84103e+007
68625 4.85745e+007
68808 4.86664e+007
68991 4.87576e+007
69174 4.8813e+007
69357 4.88414e+007
69540 4.88904e+007
69723 4.89583e+007
69906 4.90588e+007
70089 4.91142e+007
70272 4.91507e+007
70455 4.91864e+007
70638 4.92496e+007
70821 4.93373e+007
71004 4.93757e+007
71187 4.94418e+007
71370 4.94952e+007
71553 4.95472e+007
71736 4.95906e+007
71919 4.96322e+007
72102 4.97551e+007
72285 4.99642e+007
72468 5.01703e+007
72651 5.03377e+007
72834 5.05123e+007
73017 5.06019e+007


==> experiments/results/time_enr_lts_k50_our00_f.txt <==
t f
0 73.2765
183 116.507
366 158.137
549 193.045
732 241.449
915 252.6
1098 263.742
1281 318.831
1464 372.921
1647 399.799
1830 404
2013 404.015
2196 418.013
2379 426
2562 434.051
2745 453.142
2928 453.8
3111 453.8
3294 453.8
3477 453.81
3660 454
3843 461.871
4026 477.2
4209 477.2
4392 482.357
4575 485
4758 485
4941 485
5124 487.351
5307 513.591
5490 513.6
5673 526.914
5856 543.916
6039 549.802
6222 567.654
6405 585.702
6588 592.2
6771 592.2
6954 592.2
7137 592.2
7320 592.2
7503 592.2
7686 592.2
7869 592.2
8052 604.595
8235 606.2
8418 606.2
8601 624.087
8784 674.355
8967 708.738
9150 723.518
9333 729.754
9516 733.432
9699 734
9882 734
10065 734
10248 740.502
10431 894.962
10614 1052.7
10797 1107.29
10980 1333.55
11163 1417.03
11346 1550.46
11529 1632
11712 1641.95
11895 1730.58
12078 1793.34
12261 1868.52
12444 1889.79
12627 1973.77
12810 2235.24
12993 2279.4
13176 2279.4
13359 2312.41
13542 2377.18
13725 2477.62
13908 2583.6
14091 2572.54
14274 2683.08
14457 2875.9
14640 2935.15
14823 2974.39
15006 3015.22
15189 3026
15372 3026
15555 3026
15738 3026
15921 3026
16104 3026
16287 3032.67
16470 3681.2
16653 4192.3
16836 4311.9
17019 4357.61
17202 4527.97
17385 4552.7
17568 4633.8
17751 4782.94
17934 5684.47
18117 6004.11
18300 6139.29
18483 6257.3
18666 7016.88
18849 8857.18
19032 9585.92
19215 9807.36
19398 10604.1
19581 11019.2
19764 11107.9
19947 11275.1
20130 11453.8
20313 11585.6
20496 12278.3
20679 12632.7
20862 12717.8
21045 13308.1
21228 13498.5
21411 13593.5
21594 13939.1
21777 14137.3
21960 14152.5
22143 14254
22326 14255.6
22509 14255.6
22692 14255.6
22875 14255.6
23058 14255.6
23241 14255.6
23424 14255.6
23607 14255.6
23790 14255.6
23973 14255.6
24156 14242.1
24339 14313.6
24522 14665
24705 15853.4
24888 15853.4
25071 15853.4
25254 15853.4
25437 15853.4
25620 15853.4
25803 15853.4
25986 15853.4
26169 15853.4
26352 15853.4
26535 15853.4
26718 15853.4
26901 15853.4
27084 15853.4
27267 15853.4
27450 15853.4
27633 15853.4
27816 15853.4
27999 15853.4
28182 15853.4
28365 15853.4
28548 15853.4
28731 15853.4
28914 15853.4
29097 15853.4
29280 15853.4
29463 15853.4
29646 15853.4
29829 15853.4
30012 15853.4
30195 15853.4
30378 15853.4
30561 15853.4
30744 15853.4
30927 15853.4
31110 15853.4
31293 15853.4
31476 15853.4
31659 15853.4
31842 15853.4
32025 15853.4
32208 15853.4
32391 15853.4
32574 15853.4
32757 15853.4
32940 15853.4
33123 15853.4
33306 15853.4
33489 15853.4
33672 15853.4
33855 15853.4
34038 15853.4
34221 15853.4
34404 15853.4
34587 15853.4
34770 15853.4
34953 15853.4
35136 15853.4
35319 15853.4
35502 15853.4
35685 15853.4
35868 15853.4
36051 15853.4
36234 15853.4
36417 15853.4
36600 12201.1
36783 5099.68
36966 3618.73
37149 2935.29
37332 2765.25
37515 2232.09
37698 2136.93
37881 1979.74
38064 1659.06
38247 1618.52
38430 1547.76
38613 1268.91
38796 1247.55
38979 1232.36
39162 1125.21
39345 975.699
39528 960.708
39711 948.305
39894 788.117
40077 756.907
40260 747.603
40443 743.851
40626 733.909
40809 588.637
40992 572.019
41175 569.329
41358 564.07
41541 557.75
41724 553.811
41907 552.007
42090 516.117
42273 448.723
42456 444.972
42639 444.681
42822 440.191
43005 437.557
43188 434.951
43371 394.261
43554 347.833
43737 346.891
43920 347.614
44103 342.945
44286 341.887
44469 337.398
44652 339.29
44835 338.701
45018 339.114
45201 336.268
45384 289.53
45567 268.423
45750 279.134
45933 276.511
46116 272.295
46299 277.331
46482 269.882
46665 270.728
46848 275.351
47031 272.623
47214 262.046
47397 212.77
47580 207.837
47763 205.704
47946 205.831
48129 206.004
48312 205.157
48495 200.781
48678 201.427
48861 199.305
49044 202.713
49227 199.623
49410 198.889
49593 198.407
49776 197.972
49959 197.976
50142 197.797
50325 198.129
50508 198.199
50691 197.792
50874 198.256
51057 198.129
51240 198.173
51423 197.46
51606 197.556
51789 197.95
51972 197.561
52155 197.945
52338 197.495
52521 197.176
52704 191.685
52887 155.75
53070 150.391
53253 150
53436 150
53619 150
53802 150
53985 150
54168 150
54351 150
54534 150
54717 150
54900 150
55083 150
55266 150
55449 150
55632 150
55815 150
55998 150
56181 150
56364 150
56547 150
56730 150
56913 150
57096 150
57279 150
57462 150
57645 150
57828 144.449
58011 113.88
58194 97.329
58377 95.4863
58560 95.0842
58743 97.377
58926 96.6164
59109 95.1388
59292 96.1683
59475 95.4098
59658 96.8896
59841 96.4131
60024 95.1082
60207 96.0306
60390 96.4787
60573 95.8273
60756 94.7672
60939 96.0699
61122 95.8317
61305 95.2656
61488 85.4251
61671 69.318
61854 48.6077
62037 47.2393
62220 50
62403 50
62586 49.7628
62769 49.341
62952 48.6142
63135 47.8546
63318 48.0984
63501 47.2273
63684 46.9158
63867 46.8634
64050 49.1552
64233 49.9071
64416 49.118
64599 48.6022
64782 47.9967
64965 48.3224
65148 49.859
65331 49.1639
65514 49.4809
65697 49.4
65880 49.2984
66063 49.0492
66246 48.9639
66429 48.6
66612 48.588
66795 48.2044
66978 47.9967
67161 47.2929
67344 47.5694
67527 47.4765
67710 48.165
67893 47.6514
68076 46.4404
68259 45.0678
68442 43.9268
68625 45.4175
68808 48.3836
68991 47.9607
69174 47.6011
69357 47.1027
69540 47.2656
69723 47.047
69906 46.223
70089 45.376
70272 47.9858
70455 47.3093
70638 47.2579
70821 47.835
71004 46.7246
71187 47.0601
71370 46.5738
71553 47.176
71736 47.1989
71919 46.9213
72102 42.3191
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k50_our00_f_ps.txt <==
t f
0 73.2765
183 116.507
366 158.137
549 193.045
732 241.449
915 252.6
1098 263.742
1281 318.831
1464 372.921
1647 399.799
1830 404
2013 404.015
2196 418.013
2379 426
2562 434.051
2745 453.142
2928 453.8
3111 453.8
3294 453.8
3477 453.81
3660 454
3843 461.871
4026 477.2
4209 477.2
4392 482.357
4575 485
4758 485
4941 485
5124 487.351
5307 513.591
5490 513.6
5673 526.914
5856 543.916
6039 549.802
6222 567.654
6405 585.702
6588 592.2
6771 592.2
6954 592.2
7137 592.2
7320 592.2
7503 592.2
7686 592.2
7869 592.2
8052 604.595
8235 606.2
8418 606.2
8601 624.087
8784 674.355
8967 708.738
9150 723.518
9333 729.754
9516 733.432
9699 734
9882 734
10065 734
10248 740.502
10431 894.962
10614 1052.7
10797 1107.29
10980 1333.55
11163 1417.03
11346 1550.46
11529 1632
11712 1641.95
11895 1730.58
12078 1793.34
12261 1868.52
12444 1889.79
12627 1973.77
12810 2235.24
12993 2279.4
13176 2279.4
13359 2312.41
13542 2377.18
13725 2477.62
13908 2583.6
14091 2572.54
14274 2683.08
14457 2875.9
14640 2935.15
14823 2974.39
15006 3015.22
15189 3026
15372 3026
15555 3026
15738 3026
15921 3026
16104 3026
16287 3032.67
16470 3681.2
16653 4192.3
16836 4311.9
17019 4357.61
17202 4527.97
17385 4552.7
17568 4633.8
17751 4782.94
17934 5684.47
18117 6004.11
18300 6139.29
18483 6257.3
18666 7016.88
18849 8857.18
19032 9585.92
19215 9807.36
19398 10604.1
19581 11019.2
19764 11107.9
19947 11275.1
20130 11453.8
20313 11585.6
20496 12278.3
20679 12632.7
20862 12717.8
21045 13308.1
21228 13498.5
21411 13593.5
21594 13939.1
21777 14137.3
21960 14152.5
22143 14254
22326 14255.6
22509 14255.6
22692 14255.6
22875 14255.6
23058 14255.6
23241 14255.6
23424 14255.6
23607 14255.6
23790 14255.6
23973 14255.6
24156 14242.1
24339 14313.6
24522 14665
24705 15853.4
24888 15853.4
25071 15853.4
25254 15853.4
25437 15853.4
25620 15853.4
25803 15853.4
25986 15853.4
26169 15853.4
26352 15853.4
26535 15853.4
26718 15853.4
26901 15853.4
27084 15853.4
27267 15853.4
27450 15853.4
27633 15853.4
27816 15853.4
27999 15853.4
28182 15853.4
28365 15853.4
28548 15853.4
28731 15853.4
28914 15853.4
29097 15853.4
29280 15853.4
29463 15853.4
29646 15853.4
29829 15853.4
30012 15853.4
30195 15853.4
30378 15853.4
30561 15853.4
30744 15853.4
30927 15853.4
31110 15853.4
31293 15853.4
31476 15853.4
31659 15853.4
31842 15853.4
32025 15853.4
32208 15853.4
32391 15853.4
32574 15853.4
32757 15853.4
32940 15853.4
33123 15853.4
33306 15853.4
33489 15853.4
33672 15853.4
33855 15853.4
34038 15853.4
34221 15853.4
34404 15853.4
34587 15853.4
34770 15853.4
34953 15853.4
35136 15853.4
35319 15853.4
35502 15853.4
35685 15853.4
35868 15853.4
36051 15853.4
36234 15853.4
36417 15853.4
36600 12201.1
36783 5099.68
36966 3618.73
37149 2935.29
37332 2765.25
37515 2232.09
37698 2136.93
37881 1979.74
38064 1659.06
38247 1618.52
38430 1547.76
38613 1268.91
38796 1247.55
38979 1232.36
39162 1125.21
39345 975.699
39528 960.708
39711 948.305
39894 788.117
40077 756.907
40260 747.603
40443 743.851
40626 733.909
40809 588.637
40992 572.019
41175 569.329
41358 564.07
41541 557.75
41724 553.811
41907 552.007
42090 516.117
42273 448.723
42456 444.972
42639 444.681
42822 440.191
43005 437.557
43188 434.951
43371 394.261
43554 347.833
43737 346.891
43920 347.614
44103 342.945
44286 341.887
44469 337.398
44652 339.29
44835 338.701
45018 339.114
45201 336.268
45384 289.53
45567 268.423
45750 279.134
45933 276.511
46116 272.295
46299 277.331
46482 269.882
46665 270.728
46848 275.351
47031 272.623
47214 262.046
47397 212.77
47580 207.837
47763 205.704
47946 205.831
48129 206.004
48312 205.157
48495 200.781
48678 201.427
48861 199.305
49044 202.713
49227 199.623
49410 198.889
49593 198.407
49776 197.972
49959 197.976
50142 197.797
50325 198.129
50508 198.199
50691 197.792
50874 198.256
51057 198.129
51240 198.173
51423 197.46
51606 197.556
51789 197.95
51972 197.561
52155 197.945
52338 197.495
52521 197.176
52704 191.685
52887 155.75
53070 150.391
53253 150
53436 150
53619 150
53802 150
53985 150
54168 150
54351 150
54534 150
54717 150
54900 150
55083 150
55266 150
55449 150
55632 150
55815 150
55998 150
56181 150
56364 150
56547 150
56730 150
56913 150
57096 150
57279 150
57462 150
57645 150
57828 144.449
58011 113.88
58194 97.329
58377 95.4863
58560 95.0842
58743 97.377
58926 96.6164
59109 95.1388
59292 96.1683
59475 95.4098
59658 96.8896
59841 96.4131
60024 95.1082
60207 96.0306
60390 96.4787
60573 95.8273
60756 94.7672
60939 96.0699
61122 95.8317
61305 95.2656
61488 85.4251
61671 69.318
61854 48.6077
62037 47.2393
62220 50
62403 50
62586 49.7628
62769 49.341
62952 48.6142
63135 47.8546
63318 48.0984
63501 47.2273
63684 46.9158
63867 46.8634
64050 49.1552
64233 49.9071
64416 49.118
64599 48.6022
64782 47.9967
64965 48.3224
65148 49.859
65331 49.1639
65514 49.4809
65697 49.4
65880 49.2984
66063 49.0492
66246 48.9639
66429 48.6
66612 48.588
66795 48.2044
66978 47.9967
67161 47.2929
67344 47.5694
67527 47.4765
67710 48.165
67893 47.6514
68076 46.4404
68259 45.0678
68442 43.9268
68625 45.4175
68808 48.3836
68991 47.9607
69174 47.6011
69357 47.1027
69540 47.2656
69723 47.047
69906 46.223
70089 45.376
70272 47.9858
70455 47.3093
70638 47.2579
70821 47.835
71004 46.7246
71187 47.0601
71370 46.5738
71553 47.176
71736 47.1989
71919 46.9213
72102 42.3191
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k50_our02_OC.txt <==
t OC
0 512.881
183 125.273
366 204.432
549 102.543
732 82.1825
915 95.4306
1098 87.3038
1281 91.4732
1464 90.4383
1647 82.8514
1830 86.7027
2013 87.6186
2196 90.7639
2379 77
2562 78.6721
2745 77.6383
2928 78.2776
3111 77
3294 77.2044
3477 83.024
3660 77
3843 81
4026 77
4209 77
4392 77.0699
4575 77
4758 77
4941 77.894
5124 82.3005
5307 77.141
5490 77
5673 78.576
5856 77.1672
6039 77.471
6222 77.282
6405 90.8623
6588 77
6771 77.6361
6954 78.7355
7137 77
7320 82.4087
7503 77.0383
7686 78.3169
7869 77.1617
8052 79.1388
8235 77
8418 77
8601 83.9574
8784 92.2689
8967 77.7585
9150 77.294
9333 77.7038
9516 78.7945
9699 83.0645
9882 79.4656
10065 80.9749
10248 86.1825
10431 89.118
10614 91.4546
10797 88.3432
10980 94.6295
11163 82.6251
11346 94.2601
11529 91.9322
11712 90.423
11895 83.5333
12078 91.9049
12261 84.4973
12444 91.1082
12627 92.4087
12810 82.1661
12993 81
13176 81
13359 90.2612
13542 88.9486
13725 94.9038
13908 82.3934
14091 90.5792
14274 88.2798
14457 83.5858
14640 85.0295
14823 96.8251
15006 85.6142
15189 86.0962
15372 83.6962
15555 86.9956
15738 90.0514
15921 84.4426
16104 83.0689
16287 94.8131
16470 107.856
16653 92.9344
16836 100.928
17019 89.1607
17202 93.9115
17385 102.882
17568 85.4262
17751 94.1508
17934 108.425
18117 93.2732
18300 90.9825
18483 97.9399
18666 135.426
18849 123.16
19032 115.275
19215 103.474
19398 105.298
19581 101.73
19764 99.6448
19947 96.4831
20130 93.0055
20313 109.675
20496 98.0645
20679 92.6863
20862 95.7366
21045 96.7421
21228 90.6634
21411 88.624
21594 97.2328
21777 89.7563
21960 89.3989
22143 98.3683
22326 88
22509 88
22692 88
22875 88
23058 88
23241 88
23424 88
23607 88.3268
23790 88
23973 88.0219
24156 88.2361
24339 88.9902
24522 96.8995
24705 88.2787
24888 88
25071 88
25254 88
25437 88
25620 88
25803 88
25986 88
26169 88
26352 88
26535 88
26718 88
26901 88
27084 88
27267 88
27450 88
27633 88
27816 88
27999 88
28182 88
28365 88
28548 88
28731 88
28914 88
29097 88
29280 88
29463 88
29646 88
29829 88
30012 88
30195 88
30378 88
30561 88
30744 88
30927 88
31110 88
31293 88
31476 88
31659 88
31842 88
32025 88
32208 88
32391 88
32574 88
32757 88
32940 88
33123 88
33306 88
33489 88
33672 88
33855 88
34038 88
34221 88
34404 88
34587 88
34770 88
34953 88
35136 88
35319 88
35502 88
35685 88
35868 88
36051 88
36234 88
36417 88
36600 262.201
36783 385.479
36966 370.165
37149 284.169
37332 263.462
37515 303.043
37698 346.728
37881 255.624
38064 412.164
38247 206.842
38430 554.875
38613 365.278
38796 230.409
38979 303.517
39162 243.314
39345 327.767
39528 251.034
39711 213.812
39894 344.439
40077 159.327
40260 133.201
40443 438.387
40626 164.057
40809 262.2
40992 247.832
41175 269.533
41358 237.365
41541 475.094
41724 142.736
41907 546.301
42090 273.623
42273 238.892
42456 387.332
42639 128.086
42822 134.526
43005 517.23
43188 333.804
43371 255.168
43554 177.077
43737 786.02
43920 153.036
44103 137.872
44286 165.906
44469 416.451
44652 150.349
44835 294.703
45018 327.334
45201 77.247
45384 326.942
45567 217.246
45750 163.188
45933 1133.83
46116 175.75
46299 58.4973
46482 122.832
46665 53.0273
46848 112.568
47031 68.7279
47214 67.1191
47397 104.28
47580 563.617
47763 278.089
47946 24.012
48129 24.012
48312 483.022
48495 24.0142
48678 24.0077
48861 412.034
49044 24.0077
49227 207.987
49410 204.08
49593 349.37
49776 2181.84
49959 298.307
50142 983.298
50325 1032.32
50508 1127.73
50691 312.247
50874 110.272
51057 608.773
51240 157.467
51423 541.581
51606 115.615
51789 809.15
51972 110.898
52155 164.778
52338 378.017
52521 47.0481
52704 382.409
52887 657.552
53070 2389.29
53253 268.344
53436 260.141
53619 242.141
53802 458.228
53985 225.647
54168 1037.26
54351 3530.11
54534 198.931
54717 188.904
54900 763.578
55083 505.925
55266 415.714
55449 255.807
55632 445.97
55815 325.35
55998 363.419
56181 311.553
56364 88.8153
56547 271.252
56730 817.513
56913 143.651
57096 447.813
57279 150.281
57462 350.4
57645 920.008
57828 363.046
58011 591.733
58194 504.986
58377 21.0306
58560 645.495
58743 166.584
58926 21.0415
59109 266.739
59292 696.457
59475 337.341
59658 216.208
59841 178.383
60024 92.423
60207 213.414
60390 328.88
60573 152.805
60756 172.003
60939 104.836
61122 136.386
61305 129.694
61488 146.261
61671 257.643
61854 346.939
62037 27642
62220 18.0383
62403 18.0481
62586 18.0579
62769 18.0721
62952 18.0623
63135 18.0721
63318 18.0579
63501 18.0645
63684 18.0536
63867 18.0645
64050 5811.07
64233 18.0852
64416 18.082
64599 18.0842
64782 18.0754
64965 6505.56
65148 326.443
65331 318.372
65514 18.0175
65697 18.0164
65880 18.0142
66063 18.0142
66246 18.0164
66429 18.012
66612 308.172
66795 18.0809
66978 284.468
67161 18.1016
67344 262.551
67527 18.106
67710 694.628
67893 228.796
68076 231.854
68259 390.356
68442 395.657
68625 18.118
68808 341.386
68991 164.733
69174 151.497
69357 146.508
69540 18.0809
69723 368.192
69906 234.87
70089 312.019
70272 18.0645
70455 108.428
70638 176.108
70821 470.093
71004 293.842
71187 197.132
71370 214.707
71553 98.7126
71736 176.755
71919 168.573
72102 252.385
72285 80.0197
72468 585.779
72651 606.248
72834 571.357
73017 427.234


==> experiments/results/time_enr_lts_k50_our02_OC_ps.txt <==
t OC
0 93857.2
183 116782
366 154193
549 172959
732 187998
915 205462
1098 221438
1281 238178
1464 254728
1647 269890
1830 285757
2013 301791
2196 318401
2379 332492
2562 346889
2745 361096
2928 375421
3111 389512
3294 403641
3477 418834
3660 432925
3843 447748
4026 461839
4209 475930
4392 490034
4575 504125
4758 518216
4941 532470
5124 547531
5307 561648
5490 575739
5673 590119
5856 604240
6039 618417
6222 632560
6405 649188
6588 663279
6771 677486
6954 691895
7137 705986
7320 721067
7503 735165
7686 749497
7869 763617
8052 778100
8235 792191
8418 806282
8601 821646
8784 838531
8967 852761
9150 866906
9333 881125
9516 895545
9699 910746
9882 925288
10065 940106
10248 955878
10431 972186
10614 988922
10797 1.00509e+006
10980 1.02241e+006
11163 1.03753e+006
11346 1.05478e+006
11529 1.0716e+006
11712 1.08815e+006
11895 1.10343e+006
12078 1.12025e+006
12261 1.13572e+006
12444 1.15239e+006
12627 1.1693e+006
12810 1.18434e+006
12993 1.19916e+006
13176 1.21398e+006
13359 1.2305e+006
13542 1.24678e+006
13725 1.26414e+006
13908 1.27922e+006
14091 1.2958e+006
14274 1.31195e+006
14457 1.32725e+006
14640 1.34281e+006
14823 1.36053e+006
15006 1.3762e+006
15189 1.39195e+006
15372 1.40727e+006
15555 1.42319e+006
15738 1.43967e+006
15921 1.45512e+006
16104 1.47032e+006
16287 1.48767e+006
16470 1.50741e+006
16653 1.52442e+006
16836 1.54289e+006
17019 1.5592e+006
17202 1.57639e+006
17385 1.59522e+006
17568 1.61085e+006
17751 1.62808e+006
17934 1.64792e+006
18117 1.66499e+006
18300 1.68164e+006
18483 1.69956e+006
18666 1.72435e+006
18849 1.74688e+006
19032 1.76798e+006
19215 1.78692e+006
19398 1.80619e+006
19581 1.8248e+006
19764 1.84304e+006
19947 1.86069e+006
20130 1.87771e+006
20313 1.89778e+006
20496 1.91573e+006
20679 1.93269e+006
20862 1.95021e+006
21045 1.96792e+006
21228 1.98451e+006
21411 2.00072e+006
21594 2.01852e+006
21777 2.03494e+006
21960 2.0513e+006
22143 2.06931e+006
22326 2.08541e+006
22509 2.10151e+006
22692 2.11762e+006
22875 2.13372e+006
23058 2.14983e+006
23241 2.16593e+006
23424 2.18203e+006
23607 2.1982e+006
23790 2.2143e+006
23973 2.23041e+006
24156 2.24656e+006
24339 2.26284e+006
24522 2.28057e+006
24705 2.29673e+006
24888 2.31283e+006
25071 2.32894e+006
25254 2.34504e+006
25437 2.36115e+006
25620 2.37725e+006
25803 2.39335e+006
25986 2.40946e+006
26169 2.42556e+006
26352 2.44167e+006
26535 2.45777e+006
26718 2.47387e+006
26901 2.48998e+006
27084 2.50608e+006
27267 2.52219e+006
27450 2.53829e+006
27633 2.55439e+006
27816 2.5705e+006
27999 2.5866e+006
28182 2.60271e+006
28365 2.61881e+006
28548 2.63491e+006
28731 2.65102e+006
28914 2.66712e+006
29097 2.68323e+006
29280 2.69933e+006
29463 2.71543e+006
29646 2.73154e+006
29829 2.74764e+006
30012 2.76375e+006
30195 2.77985e+006
30378 2.79595e+006
30561 2.81206e+006
30744 2.82816e+006
30927 2.84427e+006
31110 2.86037e+006
31293 2.87647e+006
31476 2.89258e+006
31659 2.90868e+006
31842 2.92479e+006
32025 2.94089e+006
32208 2.95699e+006
32391 2.9731e+006
32574 2.9892e+006
32757 3.00531e+006
32940 3.02141e+006
33123 3.03751e+006
33306 3.05362e+006
33489 3.06972e+006
33672 3.08583e+006
33855 3.10193e+006
34038 3.11803e+006
34221 3.13414e+006
34404 3.15024e+006
34587 3.16635e+006
34770 3.18245e+006
34953 3.19855e+006
35136 3.21466e+006
35319 3.23076e+006
35502 3.24687e+006
35685 3.26297e+006
35868 3.27907e+006
36051 3.29518e+006
36234 3.31128e+006
36417 3.32739e+006
36600 3.37537e+006
36783 3.44591e+006
36966 3.51365e+006
37149 3.56565e+006
37332 3.61387e+006
37515 3.66932e+006
37698 3.73278e+006
37881 3.77955e+006
38064 3.85498e+006
38247 3.89283e+006
38430 3.99437e+006
38613 4.06122e+006
38796 4.10339e+006
38979 4.15893e+006
39162 4.20346e+006
39345 4.26344e+006
39528 4.30938e+006
39711 4.3485e+006
39894 4.41154e+006
40077 4.44069e+006
40260 4.46507e+006
40443 4.54529e+006
40626 4.57532e+006
40809 4.6233e+006
40992 4.66865e+006
41175 4.71798e+006
41358 4.76141e+006
41541 4.84836e+006
41724 4.87448e+006
41907 4.97445e+006
42090 5.02452e+006
42273 5.06824e+006
42456 5.13912e+006
42639 5.16256e+006
42822 5.18718e+006
43005 5.28183e+006
43188 5.34292e+006
43371 5.38961e+006
43554 5.42202e+006
43737 5.56586e+006
43920 5.59387e+006
44103 5.6191e+006
44286 5.64946e+006
44469 5.72567e+006
44652 5.75318e+006
44835 5.80711e+006
45018 5.86702e+006
45201 5.88115e+006
45384 5.94098e+006
45567 5.98074e+006
45750 6.0106e+006
45933 6.21809e+006
46116 6.25025e+006
46299 6.26096e+006
46482 6.28344e+006
46665 6.29314e+006
46848 6.31374e+006
47031 6.32632e+006
47214 6.3386e+006
47397 6.35769e+006
47580 6.46083e+006
47763 6.51172e+006
47946 6.51611e+006
48129 6.52051e+006
48312 6.6089e+006
48495 6.61329e+006
48678 6.61769e+006
48861 6.69309e+006
49044 6.69748e+006
49227 6.73554e+006
49410 6.77289e+006
49593 6.83683e+006
49776 7.2361e+006
49959 7.29069e+006
50142 7.47064e+006
50325 7.65955e+006
50508 7.86593e+006
50691 7.92307e+006
50874 7.94325e+006
51057 8.05465e+006
51240 8.08347e+006
51423 8.18258e+006
51606 8.20374e+006
51789 8.35181e+006
51972 8.3721e+006
52155 8.40226e+006
52338 8.47144e+006
52521 8.48005e+006
52704 8.55003e+006
52887 8.67036e+006
53070 9.1076e+006
53253 9.15671e+006
53436 9.20431e+006
53619 9.24862e+006
53802 9.33248e+006
53985 9.37377e+006
54168 9.56359e+006
54351 1.02096e+007
54534 1.0246e+007
54717 1.02806e+007
54900 1.04203e+007
55083 1.05129e+007
55266 1.0589e+007
55449 1.06358e+007
55632 1.07174e+007
55815 1.07769e+007
55998 1.08434e+007
56181 1.09005e+007
56364 1.09167e+007
56547 1.09663e+007
56730 1.11159e+007
56913 1.11422e+007
57096 1.12242e+007
57279 1.12517e+007
57462 1.13158e+007
57645 1.14842e+007
57828 1.15506e+007
58011 1.16589e+007
58194 1.17513e+007
58377 1.17552e+007
58560 1.18733e+007
58743 1.19038e+007
58926 1.19076e+007
59109 1.19564e+007
59292 1.20839e+007
59475 1.21456e+007
59658 1.21852e+007
59841 1.22178e+007
60024 1.22347e+007
60207 1.22738e+007
60390 1.2334e+007
60573 1.23619e+007
60756 1.23934e+007
60939 1.24126e+007
61122 1.24376e+007
61305 1.24613e+007
61488 1.24881e+007
61671 1.25352e+007
61854 1.25987e+007
62037 1.76572e+007
62220 1.76605e+007
62403 1.76638e+007
62586 1.76671e+007
62769 1.76704e+007
62952 1.76737e+007
63135 1.7677e+007
63318 1.76803e+007
63501 1.76836e+007
63684 1.76869e+007
63867 1.76902e+007
64050 1.87537e+007
64233 1.8757e+007
64416 1.87603e+007
64599 1.87636e+007
64782 1.87669e+007
64965 1.99574e+007
65148 2.00172e+007
65331 2.00754e+007
65514 2.00787e+007
65697 2.0082e+007
65880 2.00853e+007
66063 2.00886e+007
66246 2.00919e+007
66429 2.00952e+007
66612 2.01516e+007
66795 2.01549e+007
66978 2.0207e+007
67161 2.02103e+007
67344 2.02583e+007
67527 2.02616e+007
67710 2.03888e+007
67893 2.04306e+007
68076 2.04731e+007
68259 2.05445e+007
68442 2.06169e+007
68625 2.06202e+007
68808 2.06827e+007
68991 2.07128e+007
69174 2.07406e+007
69357 2.07674e+007
69540 2.07707e+007
69723 2.08381e+007
69906 2.0881e+007
70089 2.09381e+007
70272 2.09414e+007
70455 2.09613e+007
70638 2.09935e+007
70821 2.10795e+007
71004 2.11333e+007
71187 2.11694e+007
71370 2.12087e+007
71553 2.12267e+007
71736 2.12591e+007
71919 2.12899e+007
72102 2.13361e+007
72285 2.13508e+007
72468 2.1458e+007
72651 2.15689e+007
72834 2.16735e+007
73017 2.17516e+007


==> experiments/results/time_enr_lts_k50_our02_f.txt <==
t f
0 73.2765
183 116.507
366 158.137
549 193.045
732 241.449
915 252.6
1098 263.742
1281 318.831
1464 372.921
1647 399.799
1830 404
2013 404.015
2196 418.013
2379 426
2562 434.051
2745 453.142
2928 453.8
3111 453.8
3294 453.8
3477 453.81
3660 454
3843 461.871
4026 477.2
4209 477.2
4392 482.357
4575 485
4758 485
4941 485
5124 487.351
5307 513.591
5490 513.6
5673 526.914
5856 543.916
6039 549.802
6222 567.654
6405 585.702
6588 592.2
6771 592.2
6954 592.2
7137 592.2
7320 592.2
7503 592.2
7686 592.2
7869 592.2
8052 604.595
8235 606.2
8418 606.2
8601 624.087
8784 674.355
8967 708.738
9150 723.518
9333 729.754
9516 733.432
9699 734
9882 734
10065 734
10248 740.502
10431 894.962
10614 1052.7
10797 1107.29
10980 1333.55
11163 1417.03
11346 1550.46
11529 1632
11712 1641.95
11895 1730.58
12078 1793.34
12261 1868.52
12444 1889.79
12627 1973.77
12810 2235.24
12993 2279.4
13176 2279.4
13359 2312.41
13542 2377.18
13725 2477.62
13908 2583.6
14091 2572.54
14274 2683.08
14457 2875.9
14640 2935.15
14823 2974.39
15006 3015.22
15189 3026
15372 3026
15555 3026
15738 3026
15921 3026
16104 3026
16287 3032.67
16470 3681.2
16653 4192.3
16836 4311.9
17019 4357.61
17202 4527.97
17385 4552.7
17568 4633.8
17751 4782.94
17934 5684.47
18117 6004.11
18300 6139.29
18483 6257.3
18666 7016.88
18849 8857.18
19032 9585.92
19215 9807.36
19398 10604.1
19581 11019.2
19764 11107.9
19947 11275.1
20130 11453.8
20313 11585.6
20496 12278.3
20679 12632.7
20862 12717.8
21045 13308.1
21228 13498.5
21411 13593.5
21594 13939.1
21777 14137.3
21960 14152.5
22143 14254
22326 14255.6
22509 14255.6
22692 14255.6
22875 14255.6
23058 14255.6
23241 14255.6
23424 14255.6
23607 14255.6
23790 14255.6
23973 14255.6
24156 14242.1
24339 14313.6
24522 14665
24705 15853.4
24888 15853.4
25071 15853.4
25254 15853.4
25437 15853.4
25620 15853.4
25803 15853.4
25986 15853.4
26169 15853.4
26352 15853.4
26535 15853.4
26718 15853.4
26901 15853.4
27084 15853.4
27267 15853.4
27450 15853.4
27633 15853.4
27816 15853.4
27999 15853.4
28182 15853.4
28365 15853.4
28548 15853.4
28731 15853.4
28914 15853.4
29097 15853.4
29280 15853.4
29463 15853.4
29646 15853.4
29829 15853.4
30012 15853.4
30195 15853.4
30378 15853.4
30561 15853.4
30744 15853.4
30927 15853.4
31110 15853.4
31293 15853.4
31476 15853.4
31659 15853.4
31842 15853.4
32025 15853.4
32208 15853.4
32391 15853.4
32574 15853.4
32757 15853.4
32940 15853.4
33123 15853.4
33306 15853.4
33489 15853.4
33672 15853.4
33855 15853.4
34038 15853.4
34221 15853.4
34404 15853.4
34587 15853.4
34770 15853.4
34953 15853.4
35136 15853.4
35319 15853.4
35502 15853.4
35685 15853.4
35868 15853.4
36051 15853.4
36234 15853.4
36417 15853.4
36600 12063.1
36783 4741.15
36966 3353.65
37149 2688.64
37332 2511.62
37515 2087.63
37698 1927.43
37881 1818.21
38064 1530.45
38247 1450.07
38430 1412.65
38613 1178.17
38796 1124.73
38979 1113.84
39162 1032.7
39345 889.333
39528 863.814
39711 845.917
39894 764.67
40077 677.941
40260 672.266
40443 666.245
40626 660.563
40809 534.549
40992 526.005
41175 513.309
41358 503.603
41541 514.61
41724 495.656
41907 488.037
42090 476.655
42273 396.017
42456 402.554
42639 399.58
42822 393.562
43005 398.13
43188 393.175
43371 368.032
43554 314.308
43737 319.246
43920 319.246
44103 320.673
44286 306.607
44469 305.266
44652 310.922
44835 301.715
45018 306.744
45201 309.464
45384 256.574
45567 257.692
45750 248.151
45933 247.19
46116 259.785
46299 236.391
46482 242.498
46665 244.964
46848 255.862
47031 241.338
47214 244.511
47397 183.57
47580 185.145
47763 193.734
47946 189.893
48129 183.408
48312 192.395
48495 192.623
48678 182.197
48861 184.882
49044 185.703
49227 179.895
49410 183.396
49593 181.6
49776 182.679
49959 174.163
50142 184.038
50325 175.447
50508 181.509
50691 174.326
50874 177.145
51057 172.975
51240 175.554
51423 179.58
51606 174.907
51789 172.087
51972 175.913
52155 175.405
52338 180.092
52521 178.05
52704 172.673
52887 145.967
53070 140.645
53253 141.134
53436 137.121
53619 134.738
53802 137.721
53985 135.882
54168 134.659
54351 134.483
54534 136.305
54717 133.675
54900 135.39
55083 139.282
55266 137.633
55449 134.387
55632 138.207
55815 136.607
55998 129.279
56181 137.567
56364 131.098
56547 134.97
56730 136.708
56913 137.803
57096 134.898
57279 139.485
57462 136.702
57645 133.305
57828 136.695
58011 112.407
58194 91.7628
58377 88.6208
58560 90.118
58743 91.6219
58926 87.8995
59109 86.2339
59292 92.3563
59475 95.5694
59658 90.7038
59841 83.8623
60024 86.0066
60207 86.6667
60390 88.3891
60573 93.6852
60756 90.4437
60939 88.8415
61122 89.3268
61305 88.0568
61488 82.2798
61671 69.1563
61854 43.8798
62037 37.353
62220 50
62403 49.7661
62586 49.4481
62769 49.3104
62952 48.7508
63135 48.2339
63318 47.4656
63501 46.2415
63684 45.0798
63867 44.4328
64050 48.553
64233 49.6984
64416 48.565
64599 46.9694
64782 45.4732
64965 47.2131
65148 49.8536
65331 49.188
65514 49.2
65697 49.0022
65880 48.7596
66063 48.4503
66246 48.4
66429 48.2929
66612 47.8011
66795 46.8874
66978 46.306
67161 45.2361
67344 44.4874
67527 43.2262
67710 42.8776
67893 45.259
68076 45.5268
68259 45.4699
68442 46.9661
68625 45.318
68808 45.2098
68991 45.2219
69174 44.4109
69357 45.0689
69540 44.5038
69723 44.4579
69906 46.4077
70089 46.3923
70272 45.2645
70455 44.1858
70638 44.8087
70821 46.7585
71004 48.2022
71187 45.4251
71370 44.9475
71553 43.4415
71736 44.5344
71919 45.8339
72102 42.3202
72285 36.9235
72468 31.7934
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k50_our02_f_ps.txt <==
t f
0 73.2765
183 116.507
366 158.137
549 193.045
732 241.449
915 252.6
1098 263.742
1281 318.831
1464 372.921
1647 399.799
1830 404
2013 404.015
2196 418.013
2379 426
2562 434.051
2745 453.142
2928 453.8
3111 453.8
3294 453.8
3477 453.81
3660 454
3843 461.871
4026 477.2
4209 477.2
4392 482.357
4575 485
4758 485
4941 485
5124 487.351
5307 513.591
5490 513.6
5673 526.914
5856 543.916
6039 549.802
6222 567.654
6405 585.702
6588 592.2
6771 592.2
6954 592.2
7137 592.2
7320 592.2
7503 592.2
7686 592.2
7869 592.2
8052 604.595
8235 606.2
8418 606.2
8601 624.087
8784 674.355
8967 708.738
9150 723.518
9333 729.754
9516 733.432
9699 734
9882 734
10065 734
10248 740.502
10431 894.962
10614 1052.7
10797 1107.29
10980 1333.55
11163 1417.03
11346 1550.46
11529 1632
11712 1641.95
11895 1730.58
12078 1793.34
12261 1868.52
12444 1889.79
12627 1973.77
12810 2235.24
12993 2279.4
13176 2279.4
13359 2312.41
13542 2377.18
13725 2477.62
13908 2583.6
14091 2572.54
14274 2683.08
14457 2875.9
14640 2935.15
14823 2974.39
15006 3015.22
15189 3026
15372 3026
15555 3026
15738 3026
15921 3026
16104 3026
16287 3032.67
16470 3681.2
16653 4192.3
16836 4311.9
17019 4357.61
17202 4527.97
17385 4552.7
17568 4633.8
17751 4782.94
17934 5684.47
18117 6004.11
18300 6139.29
18483 6257.3
18666 7016.88
18849 8857.18
19032 9585.92
19215 9807.36
19398 10604.1
19581 11019.2
19764 11107.9
19947 11275.1
20130 11453.8
20313 11585.6
20496 12278.3
20679 12632.7
20862 12717.8
21045 13308.1
21228 13498.5
21411 13593.5
21594 13939.1
21777 14137.3
21960 14152.5
22143 14254
22326 14255.6
22509 14255.6
22692 14255.6
22875 14255.6
23058 14255.6
23241 14255.6
23424 14255.6
23607 14255.6
23790 14255.6
23973 14255.6
24156 14242.1
24339 14313.6
24522 14665
24705 15853.4
24888 15853.4
25071 15853.4
25254 15853.4
25437 15853.4
25620 15853.4
25803 15853.4
25986 15853.4
26169 15853.4
26352 15853.4
26535 15853.4
26718 15853.4
26901 15853.4
27084 15853.4
27267 15853.4
27450 15853.4
27633 15853.4
27816 15853.4
27999 15853.4
28182 15853.4
28365 15853.4
28548 15853.4
28731 15853.4
28914 15853.4
29097 15853.4
29280 15853.4
29463 15853.4
29646 15853.4
29829 15853.4
30012 15853.4
30195 15853.4
30378 15853.4
30561 15853.4
30744 15853.4
30927 15853.4
31110 15853.4
31293 15853.4
31476 15853.4
31659 15853.4
31842 15853.4
32025 15853.4
32208 15853.4
32391 15853.4
32574 15853.4
32757 15853.4
32940 15853.4
33123 15853.4
33306 15853.4
33489 15853.4
33672 15853.4
33855 15853.4
34038 15853.4
34221 15853.4
34404 15853.4
34587 15853.4
34770 15853.4
34953 15853.4
35136 15853.4
35319 15853.4
35502 15853.4
35685 15853.4
35868 15853.4
36051 15853.4
36234 15853.4
36417 15853.4
36600 12063.1
36783 4741.15
36966 3353.65
37149 2688.64
37332 2511.62
37515 2087.63
37698 1927.43
37881 1818.21
38064 1530.45
38247 1450.07
38430 1412.65
38613 1178.17
38796 1124.73
38979 1113.84
39162 1032.7
39345 889.333
39528 863.814
39711 845.917
39894 764.67
40077 677.941
40260 672.266
40443 666.245
40626 660.563
40809 534.549
40992 526.005
41175 513.309
41358 503.603
41541 514.61
41724 495.656
41907 488.037
42090 476.655
42273 396.017
42456 402.554
42639 399.58
42822 393.562
43005 398.13
43188 393.175
43371 368.032
43554 314.308
43737 319.246
43920 319.246
44103 320.673
44286 306.607
44469 305.266
44652 310.922
44835 301.715
45018 306.744
45201 309.464
45384 256.574
45567 257.692
45750 248.151
45933 247.19
46116 259.785
46299 236.391
46482 242.498
46665 244.964
46848 255.862
47031 241.338
47214 244.511
47397 183.57
47580 185.145
47763 193.734
47946 189.893
48129 183.408
48312 192.395
48495 192.623
48678 182.197
48861 184.882
49044 185.703
49227 179.895
49410 183.396
49593 181.6
49776 182.679
49959 174.163
50142 184.038
50325 175.447
50508 181.509
50691 174.326
50874 177.145
51057 172.975
51240 175.554
51423 179.58
51606 174.907
51789 172.087
51972 175.913
52155 175.405
52338 180.092
52521 178.05
52704 172.673
52887 145.967
53070 140.645
53253 141.134
53436 137.121
53619 134.738
53802 137.721
53985 135.882
54168 134.659
54351 134.483
54534 136.305
54717 133.675
54900 135.39
55083 139.282
55266 137.633
55449 134.387
55632 138.207
55815 136.607
55998 129.279
56181 137.567
56364 131.098
56547 134.97
56730 136.708
56913 137.803
57096 134.898
57279 139.485
57462 136.702
57645 133.305
57828 136.695
58011 112.407
58194 91.7628
58377 88.6208
58560 90.118
58743 91.6219
58926 87.8995
59109 86.2339
59292 92.3563
59475 95.5694
59658 90.7038
59841 83.8623
60024 86.0066
60207 86.6667
60390 88.3891
60573 93.6852
60756 90.4437
60939 88.8415
61122 89.3268
61305 88.0568
61488 82.2798
61671 69.1563
61854 43.8798
62037 37.353
62220 50
62403 49.7661
62586 49.4481
62769 49.3104
62952 48.7508
63135 48.2339
63318 47.4656
63501 46.2415
63684 45.0798
63867 44.4328
64050 48.553
64233 49.6984
64416 48.565
64599 46.9694
64782 45.4732
64965 47.2131
65148 49.8536
65331 49.188
65514 49.2
65697 49.0022
65880 48.7596
66063 48.4503
66246 48.4
66429 48.2929
66612 47.8011
66795 46.8874
66978 46.306
67161 45.2361
67344 44.4874
67527 43.2262
67710 42.8776
67893 45.259
68076 45.5268
68259 45.4699
68442 46.9661
68625 45.318
68808 45.2098
68991 45.2219
69174 44.4109
69357 45.0689
69540 44.5038
69723 44.4579
69906 46.4077
70089 46.3923
70272 45.2645
70455 44.1858
70638 44.8087
70821 46.7585
71004 48.2022
71187 45.4251
71370 44.9475
71553 43.4415
71736 44.5344
71919 45.8339
72102 42.3202
72285 36.9235
72468 31.7934
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k50_random_OC.txt <==
t OC
0 0
183 0
366 0
549 0
732 0
915 0
1098 0
1281 0
1464 0
1647 0
1830 0
2013 0
2196 0
2379 0
2562 0
2745 0
2928 0
3111 0
3294 0
3477 0
3660 0
3843 0
4026 0
4209 0
4392 0
4575 0
4758 0
4941 0
5124 0
5307 0
5490 0
5673 0
5856 0
6039 0
6222 0
6405 0
6588 0
6771 0
6954 0
7137 0
7320 0
7503 0
7686 0
7869 0
8052 0
8235 0
8418 0
8601 0
8784 0
8967 0
9150 0
9333 0
9516 0
9699 0
9882 0
10065 0
10248 0
10431 0
10614 0
10797 0
10980 0
11163 0
11346 0
11529 0
11712 0
11895 0
12078 0
12261 0
12444 0
12627 0
12810 0
12993 0
13176 0
13359 0
13542 0
13725 0
13908 0
14091 0
14274 0
14457 0
14640 0
14823 0
15006 0
15189 0
15372 0
15555 0
15738 0
15921 0
16104 0
16287 0
16470 0
16653 0
16836 0
17019 0
17202 0
17385 0
17568 0
17751 0
17934 0
18117 0
18300 0
18483 0
18666 0
18849 0
19032 0
19215 0
19398 0
19581 0
19764 0
19947 0
20130 0
20313 0
20496 0
20679 0
20862 0
21045 0
21228 0
21411 0
21594 0
21777 0
21960 0
22143 0
22326 0
22509 0
22692 0
22875 0
23058 0
23241 0
23424 0
23607 0
23790 0
23973 0
24156 0
24339 0
24522 0
24705 0
24888 0
25071 0
25254 0
25437 0
25620 0
25803 0
25986 0
26169 0
26352 0
26535 0
26718 0
26901 0
27084 0
27267 0
27450 0
27633 0
27816 0
27999 0
28182 0
28365 0
28548 0
28731 0
28914 0
29097 0
29280 0
29463 0
29646 0
29829 0
30012 0
30195 0
30378 0
30561 0
30744 0
30927 0
31110 0
31293 0
31476 0
31659 0
31842 0
32025 0
32208 0
32391 0
32574 0
32757 0
32940 0
33123 0
33306 0
33489 0
33672 0
33855 0
34038 0
34221 0
34404 0
34587 0
34770 0
34953 0
35136 0
35319 0
35502 0
35685 0
35868 0
36051 0
36234 0
36417 0
36600 0
36783 0
36966 0
37149 0
37332 0
37515 0
37698 0
37881 0
38064 0
38247 0
38430 0
38613 0
38796 0
38979 0
39162 0
39345 0
39528 0
39711 0
39894 0
40077 0
40260 0
40443 0
40626 0
40809 0
40992 0
41175 0
41358 0
41541 0
41724 0
41907 0
42090 0
42273 0
42456 0
42639 0
42822 0
43005 0
43188 0
43371 0
43554 0
43737 0
43920 0
44103 0
44286 0
44469 0
44652 0
44835 0
45018 0
45201 0
45384 0
45567 0
45750 0
45933 0
46116 0
46299 0
46482 0
46665 0
46848 0
47031 0
47214 0
47397 0
47580 0
47763 0
47946 0
48129 0
48312 0
48495 0
48678 0
48861 0
49044 0
49227 0
49410 0
49593 0
49776 0
49959 0
50142 0
50325 0
50508 0
50691 0
50874 0
51057 0
51240 0
51423 0
51606 0
51789 0
51972 0
52155 0
52338 0
52521 0
52704 0
52887 0
53070 0
53253 0
53436 0
53619 0
53802 0
53985 0
54168 0
54351 0
54534 0
54717 0
54900 0
55083 0
55266 0
55449 0
55632 0
55815 0
55998 0
56181 0
56364 0
56547 0
56730 0
56913 0
57096 0
57279 0
57462 0
57645 0
57828 0
58011 0
58194 0
58377 0
58560 0
58743 0
58926 0
59109 0
59292 0
59475 0
59658 0
59841 0
60024 0
60207 0
60390 0
60573 0
60756 0
60939 0
61122 0
61305 0
61488 0
61671 0
61854 0
62037 0
62220 0
62403 0
62586 0
62769 0
62952 0
63135 0
63318 0
63501 0
63684 0
63867 0
64050 0
64233 0
64416 0
64599 0
64782 0
64965 0
65148 0
65331 0
65514 0
65697 0
65880 0
66063 0
66246 0
66429 0
66612 0
66795 0
66978 0
67161 0
67344 0
67527 0
67710 0
67893 0
68076 0
68259 0
68442 0
68625 0
68808 0
68991 0
69174 0
69357 0
69540 0
69723 0
69906 0
70089 0
70272 0
70455 0
70638 0
70821 0
71004 0
71187 0
71370 0
71553 0
71736 0
71919 0
72102 0
72285 0
72468 0
72651 0
72834 0
73017 0


==> experiments/results/time_enr_lts_k50_random_OC_ps.txt <==
t OC
0 0
183 0
366 0
549 0
732 0
915 0
1098 0
1281 0
1464 0
1647 0
1830 0
2013 0
2196 0
2379 0
2562 0
2745 0
2928 0
3111 0
3294 0
3477 0
3660 0
3843 0
4026 0
4209 0
4392 0
4575 0
4758 0
4941 0
5124 0
5307 0
5490 0
5673 0
5856 0
6039 0
6222 0
6405 0
6588 0
6771 0
6954 0
7137 0
7320 0
7503 0
7686 0
7869 0
8052 0
8235 0
8418 0
8601 0
8784 0
8967 0
9150 0
9333 0
9516 0
9699 0
9882 0
10065 0
10248 0
10431 0
10614 0
10797 0
10980 0
11163 0
11346 0
11529 0
11712 0
11895 0
12078 0
12261 0
12444 0
12627 0
12810 0
12993 0
13176 0
13359 0
13542 0
13725 0
13908 0
14091 0
14274 0
14457 0
14640 0
14823 0
15006 0
15189 0
15372 0
15555 0
15738 0
15921 0
16104 0
16287 0
16470 0
16653 0
16836 0
17019 0
17202 0
17385 0
17568 0
17751 0
17934 0
18117 0
18300 0
18483 0
18666 0
18849 0
19032 0
19215 0
19398 0
19581 0
19764 0
19947 0
20130 0
20313 0
20496 0
20679 0
20862 0
21045 0
21228 0
21411 0
21594 0
21777 0
21960 0
22143 0
22326 0
22509 0
22692 0
22875 0
23058 0
23241 0
23424 0
23607 0
23790 0
23973 0
24156 0
24339 0
24522 0
24705 0
24888 0
25071 0
25254 0
25437 0
25620 0
25803 0
25986 0
26169 0
26352 0
26535 0
26718 0
26901 0
27084 0
27267 0
27450 0
27633 0
27816 0
27999 0
28182 0
28365 0
28548 0
28731 0
28914 0
29097 0
29280 0
29463 0
29646 0
29829 0
30012 0
30195 0
30378 0
30561 0
30744 0
30927 0
31110 0
31293 0
31476 0
31659 0
31842 0
32025 0
32208 0
32391 0
32574 0
32757 0
32940 0
33123 0
33306 0
33489 0
33672 0
33855 0
34038 0
34221 0
34404 0
34587 0
34770 0
34953 0
35136 0
35319 0
35502 0
35685 0
35868 0
36051 0
36234 0
36417 0
36600 0
36783 0
36966 0
37149 0
37332 0
37515 0
37698 0
37881 0
38064 0
38247 0
38430 0
38613 0
38796 0
38979 0
39162 0
39345 0
39528 0
39711 0
39894 0
40077 0
40260 0
40443 0
40626 0
40809 0
40992 0
41175 0
41358 0
41541 0
41724 0
41907 0
42090 0
42273 0
42456 0
42639 0
42822 0
43005 0
43188 0
43371 0
43554 0
43737 0
43920 0
44103 0
44286 0
44469 0
44652 0
44835 0
45018 0
45201 0
45384 0
45567 0
45750 0
45933 0
46116 0
46299 0
46482 0
46665 0
46848 0
47031 0
47214 0
47397 0
47580 0
47763 0
47946 0
48129 0
48312 0
48495 0
48678 0
48861 0
49044 0
49227 0
49410 0
49593 0
49776 0
49959 0
50142 0
50325 0
50508 0
50691 0
50874 0
51057 0
51240 0
51423 0
51606 0
51789 0
51972 0
52155 0
52338 0
52521 0
52704 0
52887 0
53070 0
53253 0
53436 0
53619 0
53802 0
53985 0
54168 0
54351 0
54534 0
54717 0
54900 0
55083 0
55266 0
55449 0
55632 0
55815 0
55998 0
56181 0
56364 0
56547 0
56730 0
56913 0
57096 0
57279 0
57462 0
57645 0
57828 0
58011 0
58194 0
58377 0
58560 0
58743 0
58926 0
59109 0
59292 0
59475 0
59658 0
59841 0
60024 0
60207 0
60390 0
60573 0
60756 0
60939 0
61122 0
61305 0
61488 0
61671 0
61854 0
62037 0
62220 0
62403 0
62586 0
62769 0
62952 0
63135 0
63318 0
63501 0
63684 0
63867 0
64050 0
64233 0
64416 0
64599 0
64782 0
64965 0
65148 0
65331 0
65514 0
65697 0
65880 0
66063 0
66246 0
66429 0
66612 0
66795 0
66978 0
67161 0
67344 0
67527 0
67710 0
67893 0
68076 0
68259 0
68442 0
68625 0
68808 0
68991 0
69174 0
69357 0
69540 0
69723 0
69906 0
70089 0
70272 0
70455 0
70638 0
70821 0
71004 0
71187 0
71370 0
71553 0
71736 0
71919 0
72102 0
72285 0
72468 0
72651 0
72834 0
73017 0


==> experiments/results/time_enr_lts_k50_random_f.txt <==
t f
0 67.6077
183 82.3246
366 88.8721
549 102.627
732 105.246
915 118.621
1098 124.69
1281 126.411
1464 127.979
1647 129.84
1830 132.036
2013 129.317
2196 132.254
2379 129.802
2562 125.491
2745 130.134
2928 144.96
3111 142.138
3294 142.399
3477 143.472
3660 141.372
3843 138.61
4026 137.243
4209 132.737
4392 128.857
4575 127.148
4758 126.409
4941 123.74
5124 120.541
5307 119.763
5490 110.173
5673 109.774
5856 111.505
6039 111.451
6222 111.311
6405 115.342
6588 116.31
6771 116.12
6954 119.79
7137 123.189
7320 123.839
7503 124.129
7686 124.887
7869 124.4
8052 123.84
8235 123.513
8418 122.727
8601 123.293
8784 124.244
8967 123.752
9150 125.165
9333 128.998
9516 130.107
9699 135.322
9882 136.41
10065 137.828
10248 139.052
10431 142.321
10614 145.071
10797 145.654
10980 146.89
11163 147.787
11346 147.408
11529 149.944
11712 155.628
11895 159.943
12078 161.956
12261 162.495
12444 169.689
12627 173.001
12810 173.131
12993 174.519
13176 175.932
13359 176.166
13542 178.518
13725 183.599
13908 183.858
14091 185.891
14274 185.85
14457 184.926
14640 184.399
14823 188.753
15006 197.35
15189 204.447
15372 204.054
15555 202.837
15738 203.617
15921 206.664
16104 207.217
16287 208.34
16470 209.472
16653 212.125
16836 221.237
17019 221.051
17202 220.6
17385 223.165
17568 224.322
17751 227.98
17934 231.405
18117 245.245
18300 250.016
18483 251.198
18666 282.569
18849 315.498
19032 313.87
19215 331.908
19398 370.732
19581 459.855
19764 476.47
19947 499.727
20130 506.527
20313 512.6
20496 515.15
20679 526.898
20862 531.926
21045 535.379
21228 535.6
21411 535.696
21594 540.141
21777 605.285
21960 608.079
22143 606.129
22326 591.577
22509 591.4
22692 591.304
22875 589.569
23058 579.08
23241 578.626
23424 575.949
23607 583.483
23790 628.016
23973 633.505
24156 637.054
24339 647.966
24522 652.352
24705 661.593
24888 668.59
25071 668.4
25254 668.4
25437 668.515
25620 665.091
25803 667.709
25986 663.847
26169 656.316
26352 640.023
26535 641.178
26718 637.601
26901 637.325
27084 637.113
27267 629.608
27450 627.102
27633 627.8
27816 627.271
27999 625.809
28182 620.776
28365 587.331
28548 578.177
28731 575.176
28914 538.302
29097 537.357
29280 534.8
29463 534.8
29646 533.483
29829 533.4
30012 533.823
30195 534.08
30378 534.2
30561 534.2
30744 534.32
30927 534.78
31110 535.131
31293 535.173
31476 533.345
31659 534.103
31842 534.4
32025 533.933
32208 534.066
32391 534.507
32574 534.4
32757 534.052
32940 534
33123 534.067
33306 529.541
33489 526.811
33672 521.898
33855 508.75
34038 509.81
34221 510.793
34404 503.205
34587 502.817
34770 496.787
34953 493.8
35136 493.837
35319 494
35502 493.407
35685 492.8
35868 493.084
36051 493.6
36234 493.31
36417 492.093
36600 459.103
36783 384.404
36966 357.541
37149 344.304
37332 303.309
37515 287.381
37698 272.272
37881 256.786
38064 249.8
38247 245.149
38430 237.281
38613 228.6
38796 224.448
38979 217.202
39162 209.271
39345 205.4
39528 200.733
39711 197
39894 194.705
40077 187.751
40260 182.365
40443 179.574
40626 178
40809 175.142
40992 172.867
41175 170.2
41358 170.2
41541 168.12
41724 165.374
41907 162.646
42090 161.4
42273 160.462
42456 159.974
42639 156.105
42822 155.321
43005 150.104
43188 145.616
43371 145
43554 143.232
43737 141.2
43920 139.368
44103 136.291
44286 133.882
44469 131.754
44652 129.361
44835 128.685
45018 124.598
45201 123.6
45384 122.827
45567 121.739
45750 121
45933 119.875
46116 117.827
46299 117.016
46482 116.39
46665 115.255
46848 114.4
47031 113.523
47214 112.338
47397 110.542
47580 108.073
47763 107.8
47946 107.591
48129 106.4
48312 105.179
48495 104.014
48678 102.8
48861 101.965
49044 100.131
49227 98.9311
49410 96.9639
49593 95.4415
49776 94.3486
49959 93.6339
50142 92.8656
50325 92.6197
50508 91.3694
50691 90.6459
50874 89.0852
51057 87.5038
51240 85.4885
51423 84.2689
51606 83.7541
51789 83.4
51972 82.9257
52155 81.941
52338 81.0787
52521 80.5508
52704 79.3803
52887 78.4579
53070 77.8
53253 77.5989
53436 76.5333
53619 76.2852
53802 74.8787
53985 73.9322
54168 72.8175
54351 71.9311
54534 71.5213
54717 71.2
54900 71.0492
55083 69.8601
55266 67.6929
55449 66.6962
55632 66.0536
55815 64.6459
55998 64.1508
56181 63.3126
56364 62.2404
56547 61.4415
56730 60.6689
56913 59.2667
57096 58.9934
57279 58.3115
57462 57.6415
57645 57.4514
57828 56.482
58011 55.9978
58194 55.0262
58377 54.3377
58560 53.1191
58743 52.3552
58926 51.8951
59109 51.7082
59292 51.6623
59475 50.8273
59658 50.1781
59841 48.3508
60024 47.6568
60207 47.1585
60390 46.6
60573 46.4098
60756 45.7923
60939 45.4033
61122 45.2044
61305 44.3443
61488 43.8798
61671 43.3224
61854 43.1071
62037 42.1607
62220 41.4186
62403 41.3727
62586 40.9705
62769 40.3508
62952 40.2
63135 39.9552
63318 39.624
63501 39.094
63684 38.7038
63867 38.1377
64050 38.0557
64233 38.0885
64416 37.7563
64599 37.3836
64782 37.0481
64965 36.8612
65148 36.8
65331 36.5486
65514 36.5049
65697 36.8568
65880 37.5104
66063 38.6579
66246 40.5847
66429 40.7191
66612 40.4645
66795 40.3399
66978 40.224
67161 39.694
67344 38.9519
67527 38.3781
67710 37.9617
67893 38.1213
68076 37.1257
68259 36.5246
68442 36.2404
68625 36.0852
68808 35.4995
68991 35.0689
69174 35.3443
69357 34.4929
69540 34.9869
69723 34.6699
69906 34.0689
70089 33.2907
70272 33.5858
70455 34.0459
70638 34.2142
70821 33.1464
71004 32.0601
71187 30.1191
71370 28.2514
71553 26.3366
71736 25.0525
71919 22.9945
72102 20.8066
72285 19.0645
72468 17.4918
72651 15.1137
72834 13.0109
73017 10.6284


==> experiments/results/time_enr_lts_k50_random_f_ps.txt <==
t f
0 67.6077
183 82.3246
366 88.8721
549 102.627
732 105.246
915 118.621
1098 124.69
1281 126.411
1464 127.979
1647 129.84
1830 132.036
2013 129.317
2196 132.254
2379 129.802
2562 125.491
2745 130.134
2928 144.96
3111 142.138
3294 142.399
3477 143.472
3660 141.372
3843 138.61
4026 137.243
4209 132.737
4392 128.857
4575 127.148
4758 126.409
4941 123.74
5124 120.541
5307 119.763
5490 110.173
5673 109.774
5856 111.505
6039 111.451
6222 111.311
6405 115.342
6588 116.31
6771 116.12
6954 119.79
7137 123.189
7320 123.839
7503 124.129
7686 124.887
7869 124.4
8052 123.84
8235 123.513
8418 122.727
8601 123.293
8784 124.244
8967 123.752
9150 125.165
9333 128.998
9516 130.107
9699 135.322
9882 136.41
10065 137.828
10248 139.052
10431 142.321
10614 145.071
10797 145.654
10980 146.89
11163 147.787
11346 147.408
11529 149.944
11712 155.628
11895 159.943
12078 161.956
12261 162.495
12444 169.689
12627 173.001
12810 173.131
12993 174.519
13176 175.932
13359 176.166
13542 178.518
13725 183.599
13908 183.858
14091 185.891
14274 185.85
14457 184.926
14640 184.399
14823 188.753
15006 197.35
15189 204.447
15372 204.054
15555 202.837
15738 203.617
15921 206.664
16104 207.217
16287 208.34
16470 209.472
16653 212.125
16836 221.237
17019 221.051
17202 220.6
17385 223.165
17568 224.322
17751 227.98
17934 231.405
18117 245.245
18300 250.016
18483 251.198
18666 282.569
18849 315.498
19032 313.87
19215 331.908
19398 370.732
19581 459.855
19764 476.47
19947 499.727
20130 506.527
20313 512.6
20496 515.15
20679 526.898
20862 531.926
21045 535.379
21228 535.6
21411 535.696
21594 540.141
21777 605.285
21960 608.079
22143 606.129
22326 591.577
22509 591.4
22692 591.304
22875 589.569
23058 579.08
23241 578.626
23424 575.949
23607 583.483
23790 628.016
23973 633.505
24156 637.054
24339 647.966
24522 652.352
24705 661.593
24888 668.59
25071 668.4
25254 668.4
25437 668.515
25620 665.091
25803 667.709
25986 663.847
26169 656.316
26352 640.023
26535 641.178
26718 637.601
26901 637.325
27084 637.113
27267 629.608
27450 627.102
27633 627.8
27816 627.271
27999 625.809
28182 620.776
28365 587.331
28548 578.177
28731 575.176
28914 538.302
29097 537.357
29280 534.8
29463 534.8
29646 533.483
29829 533.4
30012 533.823
30195 534.08
30378 534.2
30561 534.2
30744 534.32
30927 534.78
31110 535.131
31293 535.173
31476 533.345
31659 534.103
31842 534.4
32025 533.933
32208 534.066
32391 534.507
32574 534.4
32757 534.052
32940 534
33123 534.067
33306 529.541
33489 526.811
33672 521.898
33855 508.75
34038 509.81
34221 510.793
34404 503.205
34587 502.817
34770 496.787
34953 493.8
35136 493.837
35319 494
35502 493.407
35685 492.8
35868 493.084
36051 493.6
36234 493.31
36417 492.093
36600 459.103
36783 384.404
36966 357.541
37149 344.304
37332 303.309
37515 287.381
37698 272.272
37881 256.786
38064 249.8
38247 245.149
38430 237.281
38613 228.6
38796 224.448
38979 217.202
39162 209.271
39345 205.4
39528 200.733
39711 197
39894 194.705
40077 187.751
40260 182.365
40443 179.574
40626 178
40809 175.142
40992 172.867
41175 170.2
41358 170.2
41541 168.12
41724 165.374
41907 162.646
42090 161.4
42273 160.462
42456 159.974
42639 156.105
42822 155.321
43005 150.104
43188 145.616
43371 145
43554 143.232
43737 141.2
43920 139.368
44103 136.291
44286 133.882
44469 131.754
44652 129.361
44835 128.685
45018 124.598
45201 123.6
45384 122.827
45567 121.739
45750 121
45933 119.875
46116 117.827
46299 117.016
46482 116.39
46665 115.255
46848 114.4
47031 113.523
47214 112.338
47397 110.542
47580 108.073
47763 107.8
47946 107.591
48129 106.4
48312 105.179
48495 104.014
48678 102.8
48861 101.965
49044 100.131
49227 98.9311
49410 96.9639
49593 95.4415
49776 94.3486
49959 93.6339
50142 92.8656
50325 92.6197
50508 91.3694
50691 90.6459
50874 89.0852
51057 87.5038
51240 85.4885
51423 84.2689
51606 83.7541
51789 83.4
51972 82.9257
52155 81.941
52338 81.0787
52521 80.5508
52704 79.3803
52887 78.4579
53070 77.8
53253 77.5989
53436 76.5333
53619 76.2852
53802 74.8787
53985 73.9322
54168 72.8175
54351 71.9311
54534 71.5213
54717 71.2
54900 71.0492
55083 69.8601
55266 67.6929
55449 66.6962
55632 66.0536
55815 64.6459
55998 64.1508
56181 63.3126
56364 62.2404
56547 61.4415
56730 60.6689
56913 59.2667
57096 58.9934
57279 58.3115
57462 57.6415
57645 57.4514
57828 56.482
58011 55.9978
58194 55.0262
58377 54.3377
58560 53.1191
58743 52.3552
58926 51.8951
59109 51.7082
59292 51.6623
59475 50.8273
59658 50.1781
59841 48.3508
60024 47.6568
60207 47.1585
60390 46.6
60573 46.4098
60756 45.7923
60939 45.4033
61122 45.2044
61305 44.3443
61488 43.8798
61671 43.3224
61854 43.1071
62037 42.1607
62220 41.4186
62403 41.3727
62586 40.9705
62769 40.3508
62952 40.2
63135 39.9552
63318 39.624
63501 39.094
63684 38.7038
63867 38.1377
64050 38.0557
64233 38.0885
64416 37.7563
64599 37.3836
64782 37.0481
64965 36.8612
65148 36.8
65331 36.5486
65514 36.5049
65697 36.8568
65880 37.5104
66063 38.6579
66246 40.5847
66429 40.7191
66612 40.4645
66795 40.3399
66978 40.224
67161 39.694
67344 38.9519
67527 38.3781
67710 37.9617
67893 38.1213
68076 37.1257
68259 36.5246
68442 36.2404
68625 36.0852
68808 35.4995
68991 35.0689
69174 35.3443
69357 34.4929
69540 34.9869
69723 34.6699
69906 34.0689
70089 33.2907
70272 33.5858
70455 34.0459
70638 34.2142
70821 33.1464
71004 32.0601
71187 30.1191
71370 28.2514
71553 26.3366
71736 25.0525
71919 22.9945
72102 20.8066
72285 19.0645
72468 17.4918
72651 15.1137
72834 13.0109
73017 10.6284


==> experiments/results/time_enr_lts_k50_sieve_OC.txt <==
t OC
0 31.9016
183 26
366 22.5792
549 21
732 20.4153
915 20
1098 20
1281 20
1464 19.7486
1647 19
1830 19
2013 19
2196 18.1749
2379 18
2562 18
2745 18
2928 18
3111 18
3294 18
3477 18
3660 18
3843 18
4026 18
4209 18
4392 18
4575 18
4758 18
4941 18
5124 18
5307 18
5490 18
5673 18
5856 18
6039 18
6222 17.1749
6405 17
6588 17
6771 17
6954 17
7137 17
7320 17
7503 17
7686 17
7869 17
8052 17
8235 17
8418 17
8601 17
8784 16.3115
8967 16
9150 16
9333 16
9516 16
9699 16
9882 16
10065 16
10248 16
10431 16
10614 15.3333
10797 15
10980 15
11163 15
11346 14.3989
11529 14
11712 14
11895 14
12078 14
12261 13.7104
12444 13
12627 13
12810 13
12993 13
13176 13
13359 12.5738
13542 12
13725 12
13908 12
14091 12
14274 11.8361
14457 11
14640 11
14823 11
15006 11
15189 11
15372 11
15555 11
15738 11
15921 11
16104 11
16287 11
16470 11
16653 10.4372
16836 10
17019 10
17202 10
17385 10
17568 10
17751 10
17934 9.09836
18117 9
18300 9
18483 9
18666 8.25137
18849 8
19032 7.79235
19215 7
19398 7
19581 7
19764 7
19947 7
20130 7
20313 7
20496 6.2623
20679 6
20862 6
21045 6
21228 6
21411 6
21594 6
21777 6
21960 6
22143 6
22326 6
22509 6
22692 6
22875 6
23058 6
23241 6
23424 6
23607 6
23790 6
23973 6
24156 6
24339 6
24522 6
24705 6
24888 6
25071 6
25254 6
25437 6
25620 6
25803 6
25986 6
26169 6
26352 6
26535 6
26718 6
26901 6
27084 6
27267 6
27450 6
27633 6
27816 6
27999 6
28182 6
28365 6
28548 6
28731 6
28914 6
29097 6
29280 6
29463 6
29646 6
29829 6
30012 6
30195 6
30378 6
30561 6
30744 6
30927 6
31110 6
31293 6
31476 6
31659 6
31842 6
32025 6
32208 6
32391 6
32574 6
32757 6
32940 6
33123 6
33306 6
33489 6
33672 6
33855 6
34038 6
34221 6
34404 6
34587 6
34770 6
34953 6
35136 6
35319 6
35502 6
35685 6
35868 6
36051 6
36234 6
36417 6
36600 68537.3
36783 55291.8
36966 31657.8
37149 20090.4
37332 18803.8
37515 15945.5
37698 12730.6
37881 13471.7
38064 13177.5
38247 15385.8
38430 8986.41
38613 13101.1
38796 8676
38979 6069.16
39162 9725.68
39345 13250.1
39528 3426.98
39711 8050.74
39894 9932.92
40077 9579.78
40260 1887.35
40443 2738.06
40626 7549.31
40809 12778.3
40992 4749.66
41175 1112.53
41358 302.437
41541 1111.6
41724 1040.22
41907 5174.43
42090 5667.98
42273 13556.8
42456 2777.73
42639 0
42822 0
43005 5470.09
43188 1817.4
43371 8883.11
43554 16975.5
43737 829.869
43920 135.803
44103 0
44286 0
44469 4184.39
44652 4587.9
44835 2532.73
45018 1541.9
45201 5217.02
45384 10067.5
45567 11428.4
45750 3051.33
45933 3712.2
46116 4976.48
46299 1411.33
46482 1059.52
46665 574.984
46848 2088.51
47031 3898.91
47214 9815.51
47397 16122.4
47580 3446.01
47763 129.301
47946 79.2514
48129 60.8689
48312 0
48495 0
48678 0
48861 0
49044 0
49227 0
49410 0
49593 0
49776 1336.48
49959 143.907
50142 637.273
50325 742.781
50508 3038.4
50691 2772.17
50874 2430.71
51057 1596.83
51240 1277.5
51423 1353.84
51606 1583.33
51789 1300.23
51972 117.328
52155 1247.88
52338 3180.41
52521 1758.45
52704 7138.44
52887 4455.89
53070 10342.7
53253 343.191
53436 25.082
53619 42.0219
53802 51.3333
53985 431.284
54168 100.699
54351 837.497
54534 358.934
54717 1127.67
54900 909.366
55083 3092.67
55266 3650.79
55449 539.585
55632 164.448
55815 3340.72
55998 2331.1
56181 1785.76
56364 1483.57
56547 3147.15
56730 1639.38
56913 417.913
57096 675.836
57279 2888.19
57462 6792.83
57645 2433.16
57828 12078.2
58011 11330.5
58194 18360.2
58377 977.689
58560 63.1967
58743 469.131
58926 2912.41
59109 6982.28
59292 4886.84
59475 3155.69
59658 3937.59
59841 2762
60024 3415.41
60207 2477.33
60390 2664.56
60573 884.18
60756 110.41
60939 3131.7
61122 11631.5
61305 5071.41
61488 23445.1
61671 11581
61854 13878.7
62037 15023.7
62220 1135.97
62403 2493.84
62586 423.934
62769 0
62952 15.7377
63135 0
63318 138.197
63501 60.4918
63684 59.8033
63867 59.2131
64050 252.59
64233 1152.98
64416 1605.34
64599 4379.8
64782 10579.1
64965 6478.03
65148 19612
65331 22069.7
65514 25776
65697 22482
65880 19188
66063 15894
66246 12600
66429 9306
66612 2138.26
66795 5948.66
66978 4174.43
67161 1418.46
67344 2648.46
67527 892.131
67710 2613.84
67893 2967.54
68076 2401.08
68259 2419.77
68442 278.164
68625 1012.23
68808 8132.16
68991 7038.39
69174 4235.31
69357 13074.3
69540 9865.28
69723 11756.3
69906 2010.79
70089 1370.16
70272 0
70455 0
70638 0
70821 3209.9
71004 1147.08
71187 6530.66
71370 10770.2
71553 8118.1
71736 3332.07
71919 11894
72102 19347.6
72285 5867.9
72468 6985.28
72651 4060.52
72834 6018.98
73017 699.049


==> experiments/results/time_enr_lts_k50_sieve_OC_ps.txt <==
t OC
0 5838
183 10596
366 14728
549 18571
732 22307
915 25967
1098 29627
1281 33287
1464 36901
1647 40378
1830 43855
2013 47332
2196 50658
2379 53952
2562 57246
2745 60540
2928 63834
3111 67128
3294 70422
3477 73716
3660 77010
3843 80304
4026 83598
4209 86892
4392 90186
4575 93480
4758 96774
4941 100068
5124 103362
5307 106656
5490 109950
5673 113244
5856 116538
6039 119832
6222 122975
6405 126086
6588 129197
6771 132308
6954 135419
7137 138530
7320 141641
7503 144752
7686 147863
7869 150974
8052 154085
8235 157196
8418 160307
8601 163418
8784 166403
8967 169331
9150 172259
9333 175187
9516 178115
9699 181043
9882 183971
10065 186899
10248 189827
10431 192755
10614 195561
10797 198306
10980 201051
11163 203796
11346 206431
11529 208993
11712 211555
11895 214117
12078 216679
12261 219188
12444 221567
12627 223946
12810 226325
12993 228704
13176 231083
13359 233384
13542 235580
13725 237776
13908 239972
14091 242168
14274 244334
14457 246347
14640 248360
14823 250373
15006 252386
15189 254399
15372 256412
15555 258425
15738 260438
15921 262451
16104 264464
16287 266477
16470 268490
16653 270400
16836 272230
17019 274060
17202 275890
17385 277720
17568 279550
17751 281380
17934 283045
18117 284692
18300 286339
18483 287986
18666 289496
18849 290960
19032 292386
19215 293667
19398 294948
19581 296229
19764 297510
19947 298791
20130 300072
20313 301353
20496 302499
20679 303597
20862 304695
21045 305793
21228 306891
21411 307989
21594 309087
21777 310185
21960 311283
22143 312381
22326 313479
22509 314577
22692 315675
22875 316773
23058 317871
23241 318969
23424 320067
23607 321165
23790 322263
23973 323361
24156 324459
24339 325557
24522 326655
24705 327753
24888 328851
25071 329949
25254 331047
25437 332145
25620 333243
25803 334341
25986 335439
26169 336537
26352 337635
26535 338733
26718 339831
26901 340929
27084 342027
27267 343125
27450 344223
27633 345321
27816 346419
27999 347517
28182 348615
28365 349713
28548 350811
28731 351909
28914 353007
29097 354105
29280 355203
29463 356301
29646 357399
29829 358497
30012 359595
30195 360693
30378 361791
30561 362889
30744 363987
30927 365085
31110 366183
31293 367281
31476 368379
31659 369477
31842 370575
32025 371673
32208 372771
32391 373869
32574 374967
32757 376065
32940 377163
33123 378261
33306 379359
33489 380457
33672 381555
33855 382653
34038 383751
34221 384849
34404 385947
34587 387045
34770 388143
34953 389241
35136 390339
35319 391437
35502 392535
35685 393633
35868 394731
36051 395829
36234 396927
36417 398025
36600 1.29403e+007
36783 2.30587e+007
36966 2.88521e+007
37149 3.25287e+007
37332 3.59698e+007
37515 3.88878e+007
37698 4.12175e+007
37881 4.36828e+007
38064 4.60943e+007
38247 4.89099e+007
38430 5.05544e+007
38613 5.29519e+007
38796 5.45396e+007
38979 5.56503e+007
39162 5.74301e+007
39345 5.98548e+007
39528 6.0482e+007
39711 6.19552e+007
39894 6.3773e+007
40077 6.55261e+007
40260 6.58715e+007
40443 6.63725e+007
40626 6.7754e+007
40809 7.00925e+007
40992 7.09617e+007
41175 7.11653e+007
41358 7.12206e+007
41541 7.1424e+007
41724 7.16144e+007
41907 7.25613e+007
42090 7.35985e+007
42273 7.60794e+007
42456 7.65878e+007
42639 7.65878e+007
42822 7.65878e+007
43005 7.75888e+007
43188 7.79214e+007
43371 7.9547e+007
43554 8.26535e+007
43737 8.28053e+007
43920 8.28302e+007
44103 8.28302e+007
44286 8.28302e+007
44469 8.35959e+007
44652 8.44355e+007
44835 8.4899e+007
45018 8.51812e+007
45201 8.61359e+007
45384 8.79782e+007
45567 9.00697e+007
45750 9.0628e+007
45933 9.13074e+007
46116 9.22181e+007
46299 9.24763e+007
46482 9.26702e+007
46665 9.27755e+007
46848 9.31577e+007
47031 9.38712e+007
47214 9.56674e+007
47397 9.86178e+007
47580 9.92484e+007
47763 9.92721e+007
47946 9.92866e+007
48129 9.92977e+007
48312 9.92977e+007
48495 9.92977e+007
48678 9.92977e+007
48861 9.92977e+007
49044 9.92977e+007
49227 9.92977e+007
49410 9.92977e+007
49593 9.92977e+007
49776 9.95423e+007
49959 9.95686e+007
50142 9.96852e+007
50325 9.98212e+007
50508 1.00377e+008
50691 1.00885e+008
50874 1.01329e+008
51057 1.01622e+008
51240 1.01855e+008
51423 1.02103e+008
51606 1.02393e+008
51789 1.02631e+008
51972 1.02652e+008
52155 1.02881e+008
52338 1.03463e+008
52521 1.03784e+008
52704 1.05091e+008
52887 1.05906e+008
53070 1.07799e+008
53253 1.07862e+008
53436 1.07866e+008
53619 1.07874e+008
53802 1.07883e+008
53985 1.07962e+008
54168 1.07981e+008
54351 1.08134e+008
54534 1.082e+008
54717 1.08406e+008
54900 1.08572e+008
55083 1.09138e+008
55266 1.09807e+008
55449 1.09905e+008
55632 1.09935e+008
55815 1.10547e+008
55998 1.10973e+008
56181 1.113e+008
56364 1.11572e+008
56547 1.12148e+008
56730 1.12448e+008
56913 1.12524e+008
57096 1.12648e+008
57279 1.13176e+008
57462 1.14419e+008
57645 1.14865e+008
57828 1.17075e+008
58011 1.19148e+008
58194 1.22508e+008
58377 1.22687e+008
58560 1.22699e+008
58743 1.22785e+008
58926 1.23318e+008
59109 1.24595e+008
59292 1.2549e+008
59475 1.26067e+008
59658 1.26788e+008
59841 1.27293e+008
60024 1.27918e+008
60207 1.28372e+008
60390 1.28859e+008
60573 1.29021e+008
60756 1.29041e+008
60939 1.29614e+008
61122 1.31743e+008
61305 1.32671e+008
61488 1.36961e+008
61671 1.39081e+008
61854 1.4162e+008
62037 1.4437e+008
62220 1.44578e+008
62403 1.45034e+008
62586 1.45112e+008
62769 1.45112e+008
62952 1.45115e+008
63135 1.45115e+008
63318 1.4514e+008
63501 1.45151e+008
63684 1.45162e+008
63867 1.45173e+008
64050 1.45219e+008
64233 1.4543e+008
64416 1.45724e+008
64599 1.46525e+008
64782 1.48461e+008
64965 1.49647e+008
65148 1.53236e+008
65331 1.57274e+008
65514 1.61991e+008
65697 1.66106e+008
65880 1.69617e+008
66063 1.72526e+008
66246 1.74831e+008
66429 1.76534e+008
66612 1.76926e+008
66795 1.78014e+008
66978 1.78778e+008
67161 1.79038e+008
67344 1.79522e+008
67527 1.79686e+008
67710 1.80164e+008
67893 1.80707e+008
68076 1.81147e+008
68259 1.81589e+008
68442 1.8164e+008
68625 1.81825e+008
68808 1.83314e+008
68991 1.84602e+008
69174 1.85377e+008
69357 1.87769e+008
69540 1.89575e+008
69723 1.91726e+008
69906 1.92094e+008
70089 1.92345e+008
70272 1.92345e+008
70455 1.92345e+008
70638 1.92345e+008
70821 1.92932e+008
71004 1.93142e+008
71187 1.94337e+008
71370 1.96308e+008
71553 1.97794e+008
71736 1.98404e+008
71919 2.0058e+008
72102 2.04121e+008
72285 2.05195e+008
72468 2.06473e+008
72651 2.07216e+008
72834 2.08317e+008
73017 2.08445e+008


==> experiments/results/time_enr_lts_k50_sieve_f.txt <==
t f
0 72.6721
183 115.667
366 152.874
549 188.836
732 237.328
915 246
1098 262.038
1281 318.071
1464 368.656
1647 378
1830 378
2013 389.623
2196 424.721
2379 427
2562 427
2745 427
2928 427
3111 427
3294 427
3477 427.492
3660 437
3843 454.071
4026 477
4209 477
4392 482.951
4575 486
4758 486
4941 486
5124 488.94
5307 516
5490 516
5673 528.055
5856 544.716
6039 550.672
6222 566.306
6405 568
6588 568
6771 568
6954 568
7137 568
7320 568
7503 568
7686 568.016
7869 571.699
8052 613.574
8235 618
8418 618
8601 638.579
8784 685.874
8967 693
9150 693
9333 693
9516 693
9699 693
9882 693
10065 693.781
10248 749.667
10431 932.574
10614 1070.72
10797 1096.33
10980 1333.48
11163 1429.14
11346 1557.79
11529 1599
11712 1623.5
11895 1757.74
12078 1809.56
12261 1893.54
12444 1934
12627 2007.37
12810 2247.59
12993 2288
13176 2288
13359 2324.89
13542 2367
13725 2455.13
13908 2579
14091 2614.66
14274 2763.97
14457 3000
14640 3000
14823 3000
15006 3000
15189 3000
15372 3000
15555 3000
15738 3000
15921 3000
16104 3000
16287 3001.17
16470 3752.56
16653 4287.88
16836 4411
17019 4411
17202 4527.34
17385 4705.07
17568 4777
17751 5023.63
17934 5531.26
18117 5712.44
18300 6007.85
18483 6493.28
18666 7083.87
18849 8973.12
19032 9969.59
19215 10263
19398 10286.2
19581 10851.7
19764 11300.7
19947 11708.5
20130 12075.4
20313 12134
20496 12615.6
20679 12782
20862 12782
21045 12817
21228 12955
21411 12991.9
21594 13906
21777 14626
21960 14626
22143 14626
22326 14626
22509 14626
22692 14626
22875 14626
23058 14626
23241 14626
23424 14626
23607 14626
23790 14626
23973 14626
24156 14626
24339 14771.8
24522 15159.9
24705 16374
24888 16374
25071 16374
25254 16374
25437 16374
25620 16374
25803 16374
25986 16374
26169 16374
26352 16374
26535 16374
26718 16374
26901 16374
27084 16374
27267 16374
27450 16374
27633 16374
27816 16374
27999 16374
28182 16374
28365 16374
28548 16374
28731 16374
28914 16374
29097 16374
29280 16374
29463 16374
29646 16374
29829 16374
30012 16374
30195 16374
30378 16374
30561 16374
30744 16374
30927 16374
31110 16374
31293 16374
31476 16374
31659 16374
31842 16374
32025 16374
32208 16374
32391 16374
32574 16374
32757 16374
32940 16374
33123 16374
33306 16374
33489 16374
33672 16374
33855 16374
34038 16374
34221 16374
34404 16374
34587 16374
34770 16374
34953 16374
35136 16374
35319 16374
35502 16374
35685 16374
35868 16374
36051 16374
36234 16374
36417 16374
36600 12863.7
36783 5389.15
36966 3829.18
37149 3171.62
37332 2934.44
37515 2339.57
37698 2216.03
37881 2100.35
38064 1759.25
38247 1690.43
38430 1585.32
38613 1333.36
38796 1286.56
38979 1259.98
39162 1132.49
39345 1009.13
39528 985.82
39711 971.169
39894 821.71
40077 792.213
40260 779.645
40443 770.415
40626 752.792
40809 605.077
40992 591.35
41175 581.208
41358 568.923
41541 560.481
41724 555.339
41907 550.94
42090 532.546
42273 467
42456 455.978
42639 450
42822 450
43005 450
43188 450
43371 407.738
43554 364.885
43737 355.672
43920 350.552
44103 350
44286 350
44469 350
44652 350
44835 350
45018 350
45201 346.672
45384 303.437
45567 300
45750 300
45933 300
46116 300
46299 300
46482 300
46665 300
46848 300
47031 300
47214 284.557
47397 215.186
47580 212.923
47763 210.022
47946 205.727
48129 200.617
48312 200
48495 200
48678 200
48861 200
49044 200
49227 200
49410 200
49593 200
49776 200
49959 200
50142 200
50325 200
50508 200
50691 200
50874 200
51057 200
51240 200
51423 200
51606 200
51789 200
51972 200
52155 200
52338 200
52521 200
52704 195.41
52887 157.519
53070 150
53253 150
53436 150
53619 150
53802 150
53985 150
54168 150
54351 150
54534 150
54717 150
54900 150
55083 150
55266 150
55449 150
55632 150
55815 150
55998 150
56181 150
56364 150
56547 150
56730 150
56913 150
57096 150
57279 150
57462 150
57645 150
57828 144.033
58011 112.738
58194 100
58377 100
58560 100
58743 100
58926 100
59109 100
59292 100
59475 100
59658 100
59841 100
60024 100
60207 100
60390 100
60573 100
60756 100
60939 100
61122 100
61305 100
61488 89.388
61671 69.0383
61854 50.5355
62037 50
62220 50
62403 50
62586 50
62769 50
62952 50
63135 50
63318 50
63501 50
63684 50
63867 50
64050 50
64233 50
64416 50
64599 50
64782 50
64965 50
65148 50
65331 50
65514 50
65697 50
65880 50
66063 50
66246 50
66429 50
66612 50
66795 50
66978 50
67161 50
67344 50
67527 50
67710 50
67893 50
68076 50
68259 50
68442 50
68625 50
68808 50
68991 50
69174 50
69357 50
69540 50
69723 50
69906 50
70089 50
70272 50
70455 50
70638 50
70821 50
71004 50
71187 50
71370 50
71553 50
71736 50
71919 49
72102 42.694
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k50_sieve_f_ps.txt <==
t f
0 72.6721
183 115.667
366 152.874
549 188.836
732 237.328
915 246
1098 262.038
1281 318.071
1464 368.656
1647 378
1830 378
2013 389.623
2196 424.721
2379 427
2562 427
2745 427
2928 427
3111 427
3294 427
3477 427.492
3660 437
3843 454.071
4026 477
4209 477
4392 482.951
4575 486
4758 486
4941 486
5124 488.94
5307 516
5490 516
5673 528.055
5856 544.716
6039 550.672
6222 566.306
6405 568
6588 568
6771 568
6954 568
7137 568
7320 568
7503 568
7686 568.016
7869 571.699
8052 613.574
8235 618
8418 618
8601 638.579
8784 685.874
8967 693
9150 693
9333 693
9516 693
9699 693
9882 693
10065 693.781
10248 749.667
10431 932.574
10614 1070.72
10797 1096.33
10980 1333.48
11163 1429.14
11346 1557.79
11529 1599
11712 1623.5
11895 1757.74
12078 1809.56
12261 1893.54
12444 1934
12627 2007.37
12810 2247.59
12993 2288
13176 2288
13359 2324.89
13542 2367
13725 2455.13
13908 2579
14091 2614.66
14274 2763.97
14457 3000
14640 3000
14823 3000
15006 3000
15189 3000
15372 3000
15555 3000
15738 3000
15921 3000
16104 3000
16287 3001.17
16470 3752.56
16653 4287.88
16836 4411
17019 4411
17202 4527.34
17385 4705.07
17568 4777
17751 5023.63
17934 5531.26
18117 5712.44
18300 6007.85
18483 6493.28
18666 7083.87
18849 8973.12
19032 9969.59
19215 10263
19398 10286.2
19581 10851.7
19764 11300.7
19947 11708.5
20130 12075.4
20313 12134
20496 12615.6
20679 12782
20862 12782
21045 12817
21228 12955
21411 12991.9
21594 13906
21777 14626
21960 14626
22143 14626
22326 14626
22509 14626
22692 14626
22875 14626
23058 14626
23241 14626
23424 14626
23607 14626
23790 14626
23973 14626
24156 14626
24339 14771.8
24522 15159.9
24705 16374
24888 16374
25071 16374
25254 16374
25437 16374
25620 16374
25803 16374
25986 16374
26169 16374
26352 16374
26535 16374
26718 16374
26901 16374
27084 16374
27267 16374
27450 16374
27633 16374
27816 16374
27999 16374
28182 16374
28365 16374
28548 16374
28731 16374
28914 16374
29097 16374
29280 16374
29463 16374
29646 16374
29829 16374
30012 16374
30195 16374
30378 16374
30561 16374
30744 16374
30927 16374
31110 16374
31293 16374
31476 16374
31659 16374
31842 16374
32025 16374
32208 16374
32391 16374
32574 16374
32757 16374
32940 16374
33123 16374
33306 16374
33489 16374
33672 16374
33855 16374
34038 16374
34221 16374
34404 16374
34587 16374
34770 16374
34953 16374
35136 16374
35319 16374
35502 16374
35685 16374
35868 16374
36051 16374
36234 16374
36417 16374
36600 12863.7
36783 5389.15
36966 3829.18
37149 3171.62
37332 2934.44
37515 2339.57
37698 2216.03
37881 2100.35
38064 1759.25
38247 1690.43
38430 1585.32
38613 1333.36
38796 1286.56
38979 1259.98
39162 1132.49
39345 1009.13
39528 985.82
39711 971.169
39894 821.71
40077 792.213
40260 779.645
40443 770.415
40626 752.792
40809 605.077
40992 591.35
41175 581.208
41358 568.923
41541 560.481
41724 555.339
41907 550.94
42090 532.546
42273 467
42456 455.978
42639 450
42822 450
43005 450
43188 450
43371 407.738
43554 364.885
43737 355.672
43920 350.552
44103 350
44286 350
44469 350
44652 350
44835 350
45018 350
45201 346.672
45384 303.437
45567 300
45750 300
45933 300
46116 300
46299 300
46482 300
46665 300
46848 300
47031 300
47214 284.557
47397 215.186
47580 212.923
47763 210.022
47946 205.727
48129 200.617
48312 200
48495 200
48678 200
48861 200
49044 200
49227 200
49410 200
49593 200
49776 200
49959 200
50142 200
50325 200
50508 200
50691 200
50874 200
51057 200
51240 200
51423 200
51606 200
51789 200
51972 200
52155 200
52338 200
52521 200
52704 195.41
52887 157.519
53070 150
53253 150
53436 150
53619 150
53802 150
53985 150
54168 150
54351 150
54534 150
54717 150
54900 150
55083 150
55266 150
55449 150
55632 150
55815 150
55998 150
56181 150
56364 150
56547 150
56730 150
56913 150
57096 150
57279 150
57462 150
57645 150
57828 144.033
58011 112.738
58194 100
58377 100
58560 100
58743 100
58926 100
59109 100
59292 100
59475 100
59658 100
59841 100
60024 100
60207 100
60390 100
60573 100
60756 100
60939 100
61122 100
61305 100
61488 89.388
61671 69.0383
61854 50.5355
62037 50
62220 50
62403 50
62586 50
62769 50
62952 50
63135 50
63318 50
63501 50
63684 50
63867 50
64050 50
64233 50
64416 50
64599 50
64782 50
64965 50
65148 50
65331 50
65514 50
65697 50
65880 50
66063 50
66246 50
66429 50
66612 50
66795 50
66978 50
67161 50
67344 50
67527 50
67710 50
67893 50
68076 50
68259 50
68442 50
68625 50
68808 50
68991 50
69174 50
69357 50
69540 50
69723 50
69906 50
70089 50
70272 50
70455 50
70638 50
70821 50
71004 50
71187 50
71370 50
71553 50
71736 50
71919 49
72102 42.694
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k70_our00_OC.txt <==
t OC
0 941.848
183 126.728
366 317.315
549 199.299
732 97.6951
915 157.972
1098 95.8295
1281 120.998
1464 82.1781
1647 83.5333
1830 89.165
2013 89.4984
2196 92.2525
2379 79
2562 81.5617
2745 80.1781
2928 84.4885
3111 79.1169
3294 93.188
3477 95.2306
3660 79
3843 82.9333
4026 79
4209 79
4392 79.1071
4575 79
4758 79
4941 79.7683
5124 84.8448
5307 79.1464
5490 79
5673 80.6557
5856 79.2011
6039 79.3978
6222 79.294
6405 94.2317
6588 80.3333
6771 84.7967
6954 100.788
7137 79.0383
7320 85.294
7503 79.1934
7686 82.2721
7869 79.4568
8052 81.8284
8235 79
8418 79
8601 87.0984
8784 94.3049
8967 82.3705
9150 79.2251
9333 82.188
9516 80.5672
9699 110.178
9882 84.3902
10065 85.1366
10248 90.6568
10431 99.8754
10614 88.7628
10797 113.896
10980 95.0142
11163 85.4984
11346 112.37
11529 115.631
11712 94.8503
11895 85.5585
12078 93.2776
12261 87.3399
12444 99.1705
12627 113.367
12810 88.1016
12993 83.3169
13176 83.0612
13359 102.813
13542 96.1792
13725 118.252
13908 87.9738
14091 93.9038
14274 100.047
14457 85.6011
14640 88.6153
14823 105.529
15006 88.6361
15189 91.506
15372 87.0087
15555 97.4131
15738 94.9672
15921 88.8874
16104 85.9869
16287 118.493
16470 118.127
16653 95.5148
16836 109.176
17019 89.4219
17202 115.179
17385 108.864
17568 94.8339
17751 100.227
17934 143.626
18117 106.336
18300 109.448
18483 110.342
18666 181.201
18849 158.987
19032 127.485
19215 130.353
19398 116.256
19581 115.251
19764 115.498
19947 103.755
20130 128.552
20313 108.703
20496 119.82
20679 102.864
20862 98.4645
21045 99.7519
21228 109.93
21411 90.929
21594 104
21777 100.379
21960 90.9038
22143 101.13
22326 90.0219
22509 90
22692 90
22875 90
23058 90
23241 90
23424 90
23607 91.0689
23790 90.3355
23973 90.0929
24156 90.259
24339 100.134
24522 93.023
24705 91.5563
24888 90
25071 90
25254 90
25437 90
25620 90
25803 90
25986 90
26169 90
26352 90
26535 90
26718 90
26901 90
27084 90
27267 90
27450 90
27633 90
27816 90
27999 90
28182 90
28365 90
28548 90
28731 90
28914 90
29097 90
29280 90
29463 90
29646 90
29829 90
30012 90
30195 90
30378 90
30561 90
30744 90
30927 90
31110 90
31293 90
31476 90
31659 90
31842 90
32025 90
32208 90
32391 90
32574 90
32757 90
32940 90
33123 90
33306 90
33489 90
33672 90
33855 90
34038 90
34221 90
34404 90
34587 90
34770 90
34953 90
35136 90
35319 90
35502 90
35685 90
35868 90
36051 90
36234 90
36417 90
36600 531.154
36783 915.223
36966 881.033
37149 792.999
37332 941.917
37515 751.215
37698 1137.38
37881 944.34
38064 693.514
38247 1309.65
38430 953.802
38613 1558.78
38796 604.522
38979 957.871
39162 1236.47
39345 1036.93
39528 1257.36
39711 1868.58
39894 1185.01
40077 1121.94
40260 986.758
40443 1092.5
40626 1345.56
40809 1290.6
40992 1277.55
41175 1107.06
41358 672.695
41541 1391.28
41724 1015.83
41907 3990.01
42090 1035.32
42273 455.938
42456 1735.81
42639 921.978
42822 615.809
43005 1030.9
43188 864.819
43371 1876.77
43554 532.033
43737 921.237
43920 921.015
44103 1208.53
44286 768.572
44469 2968.17
44652 1230.07
44835 554.444
45018 1210.08
45201 695.835
45384 746.101
45567 1351.93
45750 268.591
45933 1480.81
46116 1863.07
46299 1069.68
46482 1695.74
46665 749.207
46848 1561.05
47031 742.861
47214 2450.07
47397 1895.83
47580 6001.7
47763 3186.75
47946 2779.37
48129 2758.89
48312 2731.74
48495 2024.44
48678 2159.53
48861 2674.03
49044 1874.5
49227 2166.19
49410 1193.1
49593 2416.77
49776 5207.17
49959 1349.32
50142 1102.54
50325 1809.76
50508 4802.37
50691 2426.06
50874 1765.28
51057 958.919
51240 2054.37
51423 1007.56
51606 839.002
51789 2426.86
51972 1782.99
52155 1293.76
52338 1504.74
52521 509.149
52704 1738.05
52887 1282.94
53070 2124.02
53253 1618.38
53436 1634.45
53619 2122.65
53802 2647.32
53985 5010.98
54168 1622.64
54351 11977.5
54534 1612.73
54717 1935.02
54900 1408.17
55083 2022.22
55266 1457.04
55449 2097.5
55632 1757.07
55815 5428.08
55998 1649.76
56181 2025.15
56364 1633.04
56547 1894.35
56730 2085.08
56913 1170.98
57096 1687.34
57279 1078.59
57462 749.475
57645 2125.69
57828 1414.1
58011 1499.33
58194 2494.84
58377 904.096
58560 428.18
58743 596.554
58926 695.043
59109 1727.14
59292 724.574
59475 1392.26
59658 567.422
59841 1391.2
60024 1059.83
60207 446.911
60390 479.889
60573 1034.9
60756 269.719
60939 270.967
61122 213.741
61305 582.565
61488 1216.89
61671 1397.81
61854 347.766
62037 38786.3
62220 681.345
62403 716.502
62586 639.435
62769 19.1115
62952 19.1049
63135 19.1049
63318 19.094
63501 1107.12
63684 568.123
63867 19.1038
64050 6048.48
64233 2876.93
64416 19.1432
64599 449.626
64782 432.51
64965 6204.58
65148 430.242
65331 19.0962
65514 19.0175
65697 19.0153
65880 19.012
66063 19.0197
66246 19.0175
66429 19.0175
66612 1501.29
66795 19.1279
66978 372.671
67161 352.997
67344 648.762
67527 303.094
67710 19.1792
67893 292.49
68076 1301.58
68259 19.1585
68442 450.964
68625 631.906
68808 402.305
68991 556.887
69174 525.807
69357 629.369
69540 296.958
69723 412.207
69906 19.2328
70089 347.991
70272 19.0776
70455 209.696
70638 110.005
70821 480.659
71004 298.907
71187 522.137
71370 315.119
71553 304.184
71736 569.99
71919 1761.3
72102 2185.05
72285 1580.22
72468 1691.54
72651 1099.81
72834 907.473
73017 467.09


==> experiments/results/time_enr_lts_k70_our00_OC_ps.txt <==
t OC
0 172358
183 195549
366 253618
549 290090
732 307968
915 336877
1098 354414
1281 376556
1464 391595
1647 406881
1830 423199
2013 439577
2196 456459
2379 470916
2562 485842
2745 500514
2928 515976
3111 530454
3294 547508
3477 564935
3660 579392
3843 594569
4026 609026
4209 623483
4392 637959
4575 652416
4758 666873
4941 681471
5124 696997
5307 711481
5490 725938
5673 740698
5856 755192
6039 769722
6222 784233
6405 801477
6588 816178
6771 831696
6954 850140
7137 864604
7320 880213
7503 894705
7686 909761
7869 924302
8052 939276
8235 953733
8418 968190
8601 984129
8784 1.00139e+006
8967 1.01646e+006
9150 1.03096e+006
9333 1.046e+006
9516 1.06074e+006
9699 1.08091e+006
9882 1.09635e+006
10065 1.11193e+006
10248 1.12852e+006
10431 1.1468e+006
10614 1.16304e+006
10797 1.18388e+006
10980 1.20127e+006
11163 1.21692e+006
11346 1.23748e+006
11529 1.25864e+006
11712 1.276e+006
11895 1.29166e+006
12078 1.30873e+006
12261 1.32471e+006
12444 1.34286e+006
12627 1.3636e+006
12810 1.37973e+006
12993 1.39497e+006
13176 1.41017e+006
13359 1.42899e+006
13542 1.44659e+006
13725 1.46823e+006
13908 1.48433e+006
14091 1.50151e+006
14274 1.51982e+006
14457 1.53549e+006
14640 1.5517e+006
14823 1.57101e+006
15006 1.58724e+006
15189 1.60398e+006
15372 1.6199e+006
15555 1.63773e+006
15738 1.65511e+006
15921 1.67138e+006
16104 1.68711e+006
16287 1.7088e+006
16470 1.73041e+006
16653 1.74789e+006
16836 1.76787e+006
17019 1.78423e+006
17202 1.80531e+006
17385 1.82523e+006
17568 1.84259e+006
17751 1.86093e+006
17934 1.88721e+006
18117 1.90667e+006
18300 1.9267e+006
18483 1.9469e+006
18666 1.98006e+006
18849 2.00915e+006
19032 2.03248e+006
19215 2.05633e+006
19398 2.07761e+006
19581 2.0987e+006
19764 2.11984e+006
19947 2.13882e+006
20130 2.16235e+006
20313 2.18224e+006
20496 2.20417e+006
20679 2.22299e+006
20862 2.24101e+006
21045 2.25927e+006
21228 2.27938e+006
21411 2.29602e+006
21594 2.31506e+006
21777 2.33342e+006
21960 2.35006e+006
22143 2.36857e+006
22326 2.38504e+006
22509 2.40151e+006
22692 2.41798e+006
22875 2.43445e+006
23058 2.45092e+006
23241 2.46739e+006
23424 2.48386e+006
23607 2.50053e+006
23790 2.51706e+006
23973 2.53354e+006
24156 2.55006e+006
24339 2.56839e+006
24522 2.58541e+006
24705 2.60216e+006
24888 2.61863e+006
25071 2.6351e+006
25254 2.65157e+006
25437 2.66804e+006
25620 2.68451e+006
25803 2.70098e+006
25986 2.71745e+006
26169 2.73392e+006
26352 2.75039e+006
26535 2.76686e+006
26718 2.78333e+006
26901 2.7998e+006
27084 2.81627e+006
27267 2.83274e+006
27450 2.84921e+006
27633 2.86568e+006
27816 2.88215e+006
27999 2.89862e+006
28182 2.91509e+006
28365 2.93156e+006
28548 2.94803e+006
28731 2.9645e+006
28914 2.98097e+006
29097 2.99744e+006
29280 3.01391e+006
29463 3.03038e+006
29646 3.04685e+006
29829 3.06332e+006
30012 3.07979e+006
30195 3.09626e+006
30378 3.11273e+006
30561 3.1292e+006
30744 3.14567e+006
30927 3.16214e+006
31110 3.17861e+006
31293 3.19508e+006
31476 3.21155e+006
31659 3.22802e+006
31842 3.24449e+006
32025 3.26096e+006
32208 3.27743e+006
32391 3.2939e+006
32574 3.31037e+006
32757 3.32684e+006
32940 3.34331e+006
33123 3.35978e+006
33306 3.37625e+006
33489 3.39272e+006
33672 3.40919e+006
33855 3.42566e+006
34038 3.44213e+006
34221 3.4586e+006
34404 3.47507e+006
34587 3.49154e+006
34770 3.50801e+006
34953 3.52448e+006
35136 3.54095e+006
35319 3.55742e+006
35502 3.57389e+006
35685 3.59036e+006
35868 3.60683e+006
36051 3.6233e+006
36234 3.63977e+006
36417 3.65624e+006
36600 3.75345e+006
36783 3.92093e+006
36966 4.08216e+006
37149 4.22728e+006
37332 4.39965e+006
37515 4.53712e+006
37698 4.74526e+006
37881 4.91808e+006
38064 5.04499e+006
38247 5.28466e+006
38430 5.4592e+006
38613 5.74446e+006
38796 5.85509e+006
38979 6.03038e+006
39162 6.25665e+006
39345 6.44641e+006
39528 6.6765e+006
39711 7.01845e+006
39894 7.23531e+006
40077 7.44063e+006
40260 7.6212e+006
40443 7.82113e+006
40626 8.06737e+006
40809 8.30355e+006
40992 8.53734e+006
41175 8.73993e+006
41358 8.86303e+006
41541 9.11764e+006
41724 9.30354e+006
41907 1.00337e+007
42090 1.02232e+007
42273 1.03066e+007
42456 1.06243e+007
42639 1.0793e+007
42822 1.09057e+007
43005 1.10943e+007
43188 1.12526e+007
43371 1.1596e+007
43554 1.16934e+007
43737 1.1862e+007
43920 1.20305e+007
44103 1.22517e+007
44286 1.23923e+007
44469 1.29355e+007
44652 1.31606e+007
44835 1.32621e+007
45018 1.34835e+007
45201 1.36109e+007
45384 1.37474e+007
45567 1.39948e+007
45750 1.4044e+007
45933 1.43149e+007
46116 1.46559e+007
46299 1.48516e+007
46482 1.5162e+007
46665 1.52991e+007
46848 1.55847e+007
47031 1.57207e+007
47214 1.6169e+007
47397 1.6516e+007
47580 1.76143e+007
47763 1.81975e+007
47946 1.87061e+007
48129 1.9211e+007
48312 1.97109e+007
48495 2.00814e+007
48678 2.04765e+007
48861 2.09659e+007
49044 2.13089e+007
49227 2.17053e+007
49410 2.19237e+007
49593 2.23659e+007
49776 2.33189e+007
49959 2.35658e+007
50142 2.37676e+007
50325 2.40987e+007
50508 2.49776e+007
50691 2.54215e+007
50874 2.57446e+007
51057 2.59201e+007
51240 2.6296e+007
51423 2.64804e+007
51606 2.66339e+007
51789 2.70781e+007
51972 2.74043e+007
52155 2.76411e+007
52338 2.79165e+007
52521 2.80096e+007
52704 2.83277e+007
52887 2.85625e+007
53070 2.89512e+007
53253 2.92473e+007
53436 2.95464e+007
53619 2.99349e+007
53802 3.04193e+007
53985 3.13364e+007
54168 3.16333e+007
54351 3.38252e+007
54534 3.41203e+007
54717 3.44744e+007
54900 3.47321e+007
55083 3.51022e+007
55266 3.53688e+007
55449 3.57527e+007
55632 3.60742e+007
55815 3.70675e+007
55998 3.73695e+007
56181 3.77401e+007
56364 3.80389e+007
56547 3.83856e+007
56730 3.87671e+007
56913 3.89814e+007
57096 3.92902e+007
57279 3.94876e+007
57462 3.96247e+007
57645 4.00137e+007
57828 4.02725e+007
58011 4.05469e+007
58194 4.10035e+007
58377 4.11689e+007
58560 4.12473e+007
58743 4.13564e+007
58926 4.14836e+007
59109 4.17997e+007
59292 4.19323e+007
59475 4.21871e+007
59658 4.22909e+007
59841 4.25455e+007
60024 4.27395e+007
60207 4.28212e+007
60390 4.29091e+007
60573 4.30984e+007
60756 4.31478e+007
60939 4.31974e+007
61122 4.32365e+007
61305 4.33431e+007
61488 4.35658e+007
61671 4.38216e+007
61854 4.38852e+007
62037 5.09831e+007
62220 5.11078e+007
62403 5.12389e+007
62586 5.1356e+007
62769 5.13595e+007
62952 5.13629e+007
63135 5.13664e+007
63318 5.13699e+007
63501 5.15725e+007
63684 5.16765e+007
63867 5.168e+007
64050 5.27869e+007
64233 5.33134e+007
64416 5.33169e+007
64599 5.33991e+007
64782 5.34783e+007
64965 5.46137e+007
65148 5.46925e+007
65331 5.4696e+007
65514 5.46994e+007
65697 5.47029e+007
65880 5.47064e+007
66063 5.47099e+007
66246 5.47134e+007
66429 5.47168e+007
66612 5.49916e+007
66795 5.49951e+007
66978 5.50633e+007
67161 5.51279e+007
67344 5.52466e+007
67527 5.53021e+007
67710 5.53056e+007
67893 5.53591e+007
68076 5.55973e+007
68259 5.56008e+007
68442 5.56833e+007
68625 5.5799e+007
68808 5.58726e+007
68991 5.59745e+007
69174 5.60707e+007
69357 5.61859e+007
69540 5.62402e+007
69723 5.63157e+007
69906 5.63192e+007
70089 5.63829e+007
70272 5.63864e+007
70455 5.64247e+007
70638 5.64449e+007
70821 5.65328e+007
71004 5.65875e+007
71187 5.66831e+007
71370 5.67407e+007
71553 5.67964e+007
71736 5.69007e+007
71919 5.7223e+007
72102 5.76229e+007
72285 5.79121e+007
72468 5.82216e+007
72651 5.84229e+007
72834 5.8589e+007
73017 5.86744e+007


==> experiments/results/time_enr_lts_k70_our00_f.txt <==
t f
0 88.0066
183 120.073
366 180.22
549 258.848
732 276.605
915 342.955
1098 390.8
1281 409.133
1464 457.323
1647 475.063
1830 476.6
2013 476.6
2196 476.6
2379 476.6
2562 476.696
2745 489.73
2928 531.282
3111 544.472
3294 589.979
3477 638.593
3660 658.6
3843 658.6
4026 658.6
4209 658.6
4392 658.6
4575 658.6
4758 658.6
4941 658.6
5124 658.6
5307 658.6
5490 658.6
5673 658.6
5856 658.6
6039 658.6
6222 658.6
6405 658.6
6588 658.6
6771 667.181
6954 703.374
7137 727.751
7320 743.8
7503 766.262
7686 787.523
7869 819.458
8052 836.314
8235 836.6
8418 836.6
8601 836.6
8784 836.6
8967 836.6
9150 836.6
9333 836.6
9516 836.797
9699 891.308
9882 980.79
10065 1053.1
10248 1073.05
10431 1079.7
10614 1178.62
10797 1396.35
10980 1646.55
11163 1647.8
11346 1725.94
11529 1975.15
11712 2056.2
11895 2065.6
12078 2065.6
12261 2065.6
12444 2116.44
12627 2341.85
12810 2652.83
12993 2712.23
13176 2714.2
13359 2743.05
13542 2759.75
13725 2960.74
13908 3116.78
14091 3152.86
14274 3249.48
14457 3291
14640 3291
14823 3291
15006 3291.75
15189 3293.92
15372 3337.33
15555 3340.38
15738 3413.16
15921 3444.67
16104 3483.38
16287 3600.62
16470 4409.31
16653 4573.4
16836 4573.4
17019 4599.58
17202 4890.6
17385 5146.23
17568 5268.38
17751 5493.33
17934 6302.95
18117 6696.76
18300 6923.4
18483 7190.37
18666 7766.47
18849 9927.05
19032 10404.3
19215 10700
19398 11752.6
19581 12299.8
19764 12398.2
19947 12641.3
20130 13191.6
20313 13373.7
20496 14296.9
20679 14798.1
20862 14961.8
21045 15216.1
21228 15240
21411 15240.9
21594 15447.2
21777 15717.8
21960 15589.8
22143 15609.9
22326 15643.2
22509 15643.2
22692 15643.2
22875 15643.2
23058 15643.2
23241 15643.2
23424 15643.2
23607 15638.2
23790 15835.9
23973 15838.5
24156 15820.8
24339 16054.7
24522 16480.3
24705 17827.2
24888 17897.4
25071 17897.4
25254 17897.4
25437 17897.4
25620 17897.4
25803 17897.4
25986 17897.4
26169 17897.4
26352 17897.4
26535 17897.4
26718 17897.4
26901 17897.4
27084 17897.4
27267 17897.4
27450 17897.4
27633 17897.4
27816 17897.4
27999 17897.4
28182 17897.4
28365 17897.4
28548 17897.4
28731 17897.4
28914 17897.4
29097 17897.4
29280 17897.4
29463 17897.4
29646 17897.4
29829 17897.4
30012 17897.4
30195 17897.4
30378 17897.4
30561 17897.4
30744 17897.4
30927 17897.4
31110 17897.4
31293 17897.4
31476 17897.4
31659 17897.4
31842 17897.4
32025 17897.4
32208 17897.4
32391 17897.4
32574 17897.4
32757 17897.4
32940 17897.4
33123 17897.4
33306 17897.4
33489 17897.4
33672 17897.4
33855 17897.4
34038 17897.4
34221 17897.4
34404 17897.4
34587 17897.4
34770 17897.4
34953 17897.4
35136 17897.4
35319 17897.4
35502 17897.4
35685 17897.4
35868 17897.4
36051 17897.4
36234 17897.4
36417 17897.4
36600 14064.5
36783 6216.95
36966 4390.78
37149 3880.79
37332 3299.21
37515 2998.86
37698 2836.15
37881 2362.86
38064 2270.43
38247 2206.28
38430 1831
38613 1748.58
38796 1718.82
38979 1686.66
39162 1372.51
39345 1321.62
39528 1295.34
39711 1286.09
39894 1159.67
40077 1019.22
40260 1010.03
40443 1000.88
40626 990.624
40809 965.08
40992 810.351
41175 782.136
41358 770.243
41541 771.791
41724 764.084
41907 760.76
42090 649.789
42273 622.317
42456 612.848
42639 605.669
42822 603.741
43005 601.05
43188 591.437
43371 491.827
43554 482.49
43737 472.94
43920 475.133
44103 471.19
44286 473.503
44469 465.819
44652 467.149
44835 468.801
45018 466.154
45201 382.093
45384 356.492
45567 365.031
45750 355.426
45933 359.313
46116 358.755
46299 357.678
46482 351.59
46665 352.408
46848 351.826
47031 352.062
47214 349.343
47397 347.823
47580 346.244
47763 347.317
47946 347.311
48129 347.678
48312 347.393
48495 346.929
48678 347.158
48861 347.481
49044 347.027
49227 340.612
49410 292.694
49593 274.183
49776 273.268
49959 272.796
50142 273.827
50325 271.117
50508 271.847
50691 271.738
50874 272.656
51057 271.296
51240 271.93
51423 272.289
51606 270.531
51789 271.432
51972 271.502
52155 271.34
52338 271.296
52521 272.699
52704 228.649
52887 209.321
53070 208.06
53253 207.495
53436 206.616
53619 206.97
53802 205.915
53985 207.738
54168 207.233
54351 206.97
54534 207.397
54717 208.187
54900 206.866
55083 207.361
55266 206.479
55449 207.8
55632 206.925
55815 207.764
55998 206.77
56181 206.866
56364 206.626
56547 206.731
56730 207.039
56913 207.066
57096 207.328
57279 206.643
57462 206.659
57645 206.348
57828 165.103
58011 137.848
58194 133.162
58377 131.583
58560 132.667
58743 131.281
58926 129.377
59109 131.707
59292 131.515
59475 130.236
59658 133.565
59841 131.952
60024 128.977
60207 129.508
60390 132.144
60573 130.522
60756 131.764
60939 129.187
61122 129.064
61305 121.978
61488 88.9749
61671 70.5432
61854 61.7268
62037 65.6383
62220 70
62403 69.9093
62586 69.1803
62769 68.3563
62952 67.2776
63135 65.9716
63318 65.3836
63501 65.0393
63684 64.7486
63867 64.8689
64050 68.2186
64233 69.0525
64416 67.6809
64599 65.8973
64782 65.129
64965 67.2251
65148 69.4448
65331 68.1421
65514 67.7705
65697 67.6
65880 67.588
66063 67.2077
66246 67.2
66429 67.2
66612 68.0885
66795 67.2557
66978 66.3934
67161 64.9891
67344 65.1585
67527 64.329
67710 62.777
67893 61.0317
68076 63.3169
68259 64.4798
68442 64.1344
68625 65.6743
68808 64.3093
68991 66.3672
69174 66.8262
69357 67.7617
69540 67.7399
69723 66.3137
69906 63.3377
70089 62.7454
70272 61.6831
70455 64.0885
70638 65.0175
70821 65.753
71004 67.2503
71187 64.6153
71370 64.8077
71553 62.1071
71736 58.3016
71919 49.6995
72102 42.694
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k70_our00_f_ps.txt <==
t f
0 88.0066
183 120.073
366 180.22
549 258.848
732 276.605
915 342.955
1098 390.8
1281 409.133
1464 457.323
1647 475.063
1830 476.6
2013 476.6
2196 476.6
2379 476.6
2562 476.696
2745 489.73
2928 531.282
3111 544.472
3294 589.979
3477 638.593
3660 658.6
3843 658.6
4026 658.6
4209 658.6
4392 658.6
4575 658.6
4758 658.6
4941 658.6
5124 658.6
5307 658.6
5490 658.6
5673 658.6
5856 658.6
6039 658.6
6222 658.6
6405 658.6
6588 658.6
6771 667.181
6954 703.374
7137 727.751
7320 743.8
7503 766.262
7686 787.523
7869 819.458
8052 836.314
8235 836.6
8418 836.6
8601 836.6
8784 836.6
8967 836.6
9150 836.6
9333 836.6
9516 836.797
9699 891.308
9882 980.79
10065 1053.1
10248 1073.05
10431 1079.7
10614 1178.62
10797 1396.35
10980 1646.55
11163 1647.8
11346 1725.94
11529 1975.15
11712 2056.2
11895 2065.6
12078 2065.6
12261 2065.6
12444 2116.44
12627 2341.85
12810 2652.83
12993 2712.23
13176 2714.2
13359 2743.05
13542 2759.75
13725 2960.74
13908 3116.78
14091 3152.86
14274 3249.48
14457 3291
14640 3291
14823 3291
15006 3291.75
15189 3293.92
15372 3337.33
15555 3340.38
15738 3413.16
15921 3444.67
16104 3483.38
16287 3600.62
16470 4409.31
16653 4573.4
16836 4573.4
17019 4599.58
17202 4890.6
17385 5146.23
17568 5268.38
17751 5493.33
17934 6302.95
18117 6696.76
18300 6923.4
18483 7190.37
18666 7766.47
18849 9927.05
19032 10404.3
19215 10700
19398 11752.6
19581 12299.8
19764 12398.2
19947 12641.3
20130 13191.6
20313 13373.7
20496 14296.9
20679 14798.1
20862 14961.8
21045 15216.1
21228 15240
21411 15240.9
21594 15447.2
21777 15717.8
21960 15589.8
22143 15609.9
22326 15643.2
22509 15643.2
22692 15643.2
22875 15643.2
23058 15643.2
23241 15643.2
23424 15643.2
23607 15638.2
23790 15835.9
23973 15838.5
24156 15820.8
24339 16054.7
24522 16480.3
24705 17827.2
24888 17897.4
25071 17897.4
25254 17897.4
25437 17897.4
25620 17897.4
25803 17897.4
25986 17897.4
26169 17897.4
26352 17897.4
26535 17897.4
26718 17897.4
26901 17897.4
27084 17897.4
27267 17897.4
27450 17897.4
27633 17897.4
27816 17897.4
27999 17897.4
28182 17897.4
28365 17897.4
28548 17897.4
28731 17897.4
28914 17897.4
29097 17897.4
29280 17897.4
29463 17897.4
29646 17897.4
29829 17897.4
30012 17897.4
30195 17897.4
30378 17897.4
30561 17897.4
30744 17897.4
30927 17897.4
31110 17897.4
31293 17897.4
31476 17897.4
31659 17897.4
31842 17897.4
32025 17897.4
32208 17897.4
32391 17897.4
32574 17897.4
32757 17897.4
32940 17897.4
33123 17897.4
33306 17897.4
33489 17897.4
33672 17897.4
33855 17897.4
34038 17897.4
34221 17897.4
34404 17897.4
34587 17897.4
34770 17897.4
34953 17897.4
35136 17897.4
35319 17897.4
35502 17897.4
35685 17897.4
35868 17897.4
36051 17897.4
36234 17897.4
36417 17897.4
36600 14064.5
36783 6216.95
36966 4390.78
37149 3880.79
37332 3299.21
37515 2998.86
37698 2836.15
37881 2362.86
38064 2270.43
38247 2206.28
38430 1831
38613 1748.58
38796 1718.82
38979 1686.66
39162 1372.51
39345 1321.62
39528 1295.34
39711 1286.09
39894 1159.67
40077 1019.22
40260 1010.03
40443 1000.88
40626 990.624
40809 965.08
40992 810.351
41175 782.136
41358 770.243
41541 771.791
41724 764.084
41907 760.76
42090 649.789
42273 622.317
42456 612.848
42639 605.669
42822 603.741
43005 601.05
43188 591.437
43371 491.827
43554 482.49
43737 472.94
43920 475.133
44103 471.19
44286 473.503
44469 465.819
44652 467.149
44835 468.801
45018 466.154
45201 382.093
45384 356.492
45567 365.031
45750 355.426
45933 359.313
46116 358.755
46299 357.678
46482 351.59
46665 352.408
46848 351.826
47031 352.062
47214 349.343
47397 347.823
47580 346.244
47763 347.317
47946 347.311
48129 347.678
48312 347.393
48495 346.929
48678 347.158
48861 347.481
49044 347.027
49227 340.612
49410 292.694
49593 274.183
49776 273.268
49959 272.796
50142 273.827
50325 271.117
50508 271.847
50691 271.738
50874 272.656
51057 271.296
51240 271.93
51423 272.289
51606 270.531
51789 271.432
51972 271.502
52155 271.34
52338 271.296
52521 272.699
52704 228.649
52887 209.321
53070 208.06
53253 207.495
53436 206.616
53619 206.97
53802 205.915
53985 207.738
54168 207.233
54351 206.97
54534 207.397
54717 208.187
54900 206.866
55083 207.361
55266 206.479
55449 207.8
55632 206.925
55815 207.764
55998 206.77
56181 206.866
56364 206.626
56547 206.731
56730 207.039
56913 207.066
57096 207.328
57279 206.643
57462 206.659
57645 206.348
57828 165.103
58011 137.848
58194 133.162
58377 131.583
58560 132.667
58743 131.281
58926 129.377
59109 131.707
59292 131.515
59475 130.236
59658 133.565
59841 131.952
60024 128.977
60207 129.508
60390 132.144
60573 130.522
60756 131.764
60939 129.187
61122 129.064
61305 121.978
61488 88.9749
61671 70.5432
61854 61.7268
62037 65.6383
62220 70
62403 69.9093
62586 69.1803
62769 68.3563
62952 67.2776
63135 65.9716
63318 65.3836
63501 65.0393
63684 64.7486
63867 64.8689
64050 68.2186
64233 69.0525
64416 67.6809
64599 65.8973
64782 65.129
64965 67.2251
65148 69.4448
65331 68.1421
65514 67.7705
65697 67.6
65880 67.588
66063 67.2077
66246 67.2
66429 67.2
66612 68.0885
66795 67.2557
66978 66.3934
67161 64.9891
67344 65.1585
67527 64.329
67710 62.777
67893 61.0317
68076 63.3169
68259 64.4798
68442 64.1344
68625 65.6743
68808 64.3093
68991 66.3672
69174 66.8262
69357 67.7617
69540 67.7399
69723 66.3137
69906 63.3377
70089 62.7454
70272 61.6831
70455 64.0885
70638 65.0175
70821 65.753
71004 67.2503
71187 64.6153
71370 64.8077
71553 62.1071
71736 58.3016
71919 49.6995
72102 42.694
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k70_our02_OC.txt <==
t OC
0 941.848
183 126.728
366 317.315
549 199.299
732 97.6951
915 157.972
1098 95.8295
1281 120.998
1464 82.1781
1647 83.5333
1830 89.165
2013 89.4984
2196 92.2525
2379 79
2562 81.5617
2745 80.1781
2928 84.4885
3111 79.1169
3294 93.188
3477 95.2306
3660 79
3843 82.9333
4026 79
4209 79
4392 79.1071
4575 79
4758 79
4941 79.7683
5124 84.8448
5307 79.1464
5490 79
5673 80.6557
5856 79.2011
6039 79.3978
6222 79.294
6405 94.2317
6588 80.3333
6771 84.7967
6954 100.788
7137 79.0383
7320 85.294
7503 79.1934
7686 82.2721
7869 79.4568
8052 81.8284
8235 79
8418 79
8601 87.0984
8784 94.3049
8967 82.3705
9150 79.2251
9333 82.188
9516 80.5672
9699 110.178
9882 84.3902
10065 85.1366
10248 90.6568
10431 99.8754
10614 88.7628
10797 113.896
10980 95.0142
11163 85.4984
11346 112.37
11529 115.631
11712 94.8503
11895 85.5585
12078 93.2776
12261 87.3399
12444 99.1705
12627 113.367
12810 88.1016
12993 83.3169
13176 83.0612
13359 102.813
13542 96.1792
13725 118.252
13908 87.9738
14091 93.9038
14274 100.047
14457 85.6011
14640 88.6153
14823 105.529
15006 88.6361
15189 91.506
15372 87.0087
15555 97.4131
15738 94.9672
15921 88.8874
16104 85.9869
16287 118.493
16470 118.127
16653 95.5148
16836 109.176
17019 89.4219
17202 115.179
17385 108.864
17568 94.8339
17751 100.227
17934 143.626
18117 106.336
18300 109.448
18483 110.342
18666 181.201
18849 158.987
19032 127.485
19215 130.353
19398 116.256
19581 115.251
19764 115.498
19947 103.755
20130 128.552
20313 108.703
20496 119.82
20679 102.864
20862 98.4645
21045 99.7519
21228 109.93
21411 90.929
21594 104
21777 100.379
21960 90.9038
22143 101.13
22326 90.0219
22509 90
22692 90
22875 90
23058 90
23241 90
23424 90
23607 91.0689
23790 90.3355
23973 90.0929
24156 90.259
24339 100.134
24522 93.023
24705 91.5563
24888 90
25071 90
25254 90
25437 90
25620 90
25803 90
25986 90
26169 90
26352 90
26535 90
26718 90
26901 90
27084 90
27267 90
27450 90
27633 90
27816 90
27999 90
28182 90
28365 90
28548 90
28731 90
28914 90
29097 90
29280 90
29463 90
29646 90
29829 90
30012 90
30195 90
30378 90
30561 90
30744 90
30927 90
31110 90
31293 90
31476 90
31659 90
31842 90
32025 90
32208 90
32391 90
32574 90
32757 90
32940 90
33123 90
33306 90
33489 90
33672 90
33855 90
34038 90
34221 90
34404 90
34587 90
34770 90
34953 90
35136 90
35319 90
35502 90
35685 90
35868 90
36051 90
36234 90
36417 90
36600 346.596
36783 605.464
36966 661.543
37149 414.64
37332 432.084
37515 541.142
37698 240.505
37881 522.471
38064 544.813
38247 332.237
38430 824.974
38613 286.905
38796 328.457
38979 239.66
39162 488.399
39345 615.247
39528 284.333
39711 386.49
39894 418.707
40077 734.164
40260 479.502
40443 205.821
40626 554.384
40809 305.756
40992 436.165
41175 201.764
41358 207.152
41541 782.269
41724 190.763
41907 203.049
42090 669.487
42273 187.588
42456 238.413
42639 195.287
42822 163.932
43005 949.477
43188 114.883
43371 267.992
43554 311.05
43737 737.302
43920 102.723
44103 315.121
44286 143.61
44469 1592.6
44652 183.996
44835 181.452
45018 136.777
45201 162.728
45384 174.471
45567 1080.27
45750 1995.62
45933 26.0208
46116 247.311
46299 226.984
46482 225.636
46665 26.0262
46848 373.264
47031 185.06
47214 181.216
47397 441.001
47580 872.756
47763 704.843
47946 878.078
48129 264.238
48312 219.409
48495 227.707
48678 178.962
48861 160.595
49044 627.43
49227 569.615
49410 582.049
49593 157.316
49776 3552.15
49959 981.121
50142 1635.87
50325 715.428
50508 162.181
50691 268.052
50874 128.11
51057 391.17
51240 101.161
51423 560.458
51606 264.155
51789 584.501
51972 560.188
52155 159.226
52338 501.61
52521 410.505
52704 620.84
52887 875.038
53070 2005.46
53253 700.549
53436 328.662
53619 24.0361
53802 577.417
53985 1957.73
54168 272.739
54351 6600.57
54534 266.978
54717 1484.39
54900 209.374
55083 200.756
55266 24.0568
55449 456.757
55632 288.726
55815 2478.77
55998 1038.37
56181 212.969
56364 831.546
56547 716.495
56730 423.44
56913 379.219
57096 171.294
57279 120.93
57462 779.823
57645 67.5508
57828 1148.09
58011 677.812
58194 2714.95
58377 4243.89
58560 229.081
58743 1310.47
58926 22.0656
59109 512.616
59292 292.294
59475 532.309
59658 351.798
59841 22.0984
60024 110.275
60207 316.308
60390 191.856
60573 163.404
60756 316.118
60939 120.329
61122 65.8415
61305 147.811
61488 583.117
61671 1226.48
61854 1753.1
62037 32118.4
62220 19.094
62403 19.0973
62586 648.154
62769 19.0721
62952 19.0896
63135 19.0885
63318 19.0852
63501 19.1071
63684 19.0896
63867 19.0951
64050 6510.96
64233 2429.45
64416 932.95
64599 19.1301
64782 19.0995
64965 9156.75
65148 19.141
65331 19.0973
65514 19.0175
65697 19.0087
65880 19.0142
66063 19.024
66246 19.0164
66429 19.0164
66612 380.948
66795 386.386
66978 365.06
67161 666.079
67344 19.1716
67527 19.165
67710 19.1639
67893 286.232
68076 19.1803
68259 19.153
68442 19.1541
68625 19.1661
68808 421.424
68991 373.508
69174 513.24
69357 789.923
69540 310.447
69723 148.202
69906 256.516
70089 132.522
70272 19.0689
70455 418.395
70638 279.098
70821 19.2109
71004 222.387
71187 87.5967
71370 113.727
71553 421.544
71736 184.188
71919 240.435
72102 831.46
72285 820.811
72468 1395.78
72651 904.336
72834 767.483
73017 391.209


==> experiments/results/time_enr_lts_k70_our02_OC_ps.txt <==
t OC
0 172358
183 195549
366 253618
549 290090
732 307968
915 336877
1098 354414
1281 376556
1464 391595
1647 406881
1830 423199
2013 439577
2196 456459
2379 470916
2562 485842
2745 500514
2928 515976
3111 530454
3294 547508
3477 564935
3660 579392
3843 594569
4026 609026
4209 623483
4392 637959
4575 652416
4758 666873
4941 681471
5124 696997
5307 711481
5490 725938
5673 740698
5856 755192
6039 769722
6222 784233
6405 801477
6588 816178
6771 831696
6954 850140
7137 864604
7320 880213
7503 894705
7686 909761
7869 924302
8052 939276
8235 953733
8418 968190
8601 984129
8784 1.00139e+006
8967 1.01646e+006
9150 1.03096e+006
9333 1.046e+006
9516 1.06074e+006
9699 1.08091e+006
9882 1.09635e+006
10065 1.11193e+006
10248 1.12852e+006
10431 1.1468e+006
10614 1.16304e+006
10797 1.18388e+006
10980 1.20127e+006
11163 1.21692e+006
11346 1.23748e+006
11529 1.25864e+006
11712 1.276e+006
11895 1.29166e+006
12078 1.30873e+006
12261 1.32471e+006
12444 1.34286e+006
12627 1.3636e+006
12810 1.37973e+006
12993 1.39497e+006
13176 1.41017e+006
13359 1.42899e+006
13542 1.44659e+006
13725 1.46823e+006
13908 1.48433e+006
14091 1.50151e+006
14274 1.51982e+006
14457 1.53549e+006
14640 1.5517e+006
14823 1.57101e+006
15006 1.58724e+006
15189 1.60398e+006
15372 1.6199e+006
15555 1.63773e+006
15738 1.65511e+006
15921 1.67138e+006
16104 1.68711e+006
16287 1.7088e+006
16470 1.73041e+006
16653 1.74789e+006
16836 1.76787e+006
17019 1.78423e+006
17202 1.80531e+006
17385 1.82523e+006
17568 1.84259e+006
17751 1.86093e+006
17934 1.88721e+006
18117 1.90667e+006
18300 1.9267e+006
18483 1.9469e+006
18666 1.98006e+006
18849 2.00915e+006
19032 2.03248e+006
19215 2.05633e+006
19398 2.07761e+006
19581 2.0987e+006
19764 2.11984e+006
19947 2.13882e+006
20130 2.16235e+006
20313 2.18224e+006
20496 2.20417e+006
20679 2.22299e+006
20862 2.24101e+006
21045 2.25927e+006
21228 2.27938e+006
21411 2.29602e+006
21594 2.31506e+006
21777 2.33342e+006
21960 2.35006e+006
22143 2.36857e+006
22326 2.38504e+006
22509 2.40151e+006
22692 2.41798e+006
22875 2.43445e+006
23058 2.45092e+006
23241 2.46739e+006
23424 2.48386e+006
23607 2.50053e+006
23790 2.51706e+006
23973 2.53354e+006
24156 2.55006e+006
24339 2.56839e+006
24522 2.58541e+006
24705 2.60216e+006
24888 2.61863e+006
25071 2.6351e+006
25254 2.65157e+006
25437 2.66804e+006
25620 2.68451e+006
25803 2.70098e+006
25986 2.71745e+006
26169 2.73392e+006
26352 2.75039e+006
26535 2.76686e+006
26718 2.78333e+006
26901 2.7998e+006
27084 2.81627e+006
27267 2.83274e+006
27450 2.84921e+006
27633 2.86568e+006
27816 2.88215e+006
27999 2.89862e+006
28182 2.91509e+006
28365 2.93156e+006
28548 2.94803e+006
28731 2.9645e+006
28914 2.98097e+006
29097 2.99744e+006
29280 3.01391e+006
29463 3.03038e+006
29646 3.04685e+006
29829 3.06332e+006
30012 3.07979e+006
30195 3.09626e+006
30378 3.11273e+006
30561 3.1292e+006
30744 3.14567e+006
30927 3.16214e+006
31110 3.17861e+006
31293 3.19508e+006
31476 3.21155e+006
31659 3.22802e+006
31842 3.24449e+006
32025 3.26096e+006
32208 3.27743e+006
32391 3.2939e+006
32574 3.31037e+006
32757 3.32684e+006
32940 3.34331e+006
33123 3.35978e+006
33306 3.37625e+006
33489 3.39272e+006
33672 3.40919e+006
33855 3.42566e+006
34038 3.44213e+006
34221 3.4586e+006
34404 3.47507e+006
34587 3.49154e+006
34770 3.50801e+006
34953 3.52448e+006
35136 3.54095e+006
35319 3.55742e+006
35502 3.57389e+006
35685 3.59036e+006
35868 3.60683e+006
36051 3.6233e+006
36234 3.63977e+006
36417 3.65624e+006
36600 3.71967e+006
36783 3.83047e+006
36966 3.95153e+006
37149 4.02741e+006
37332 4.10648e+006
37515 4.20551e+006
37698 4.24953e+006
37881 4.34514e+006
38064 4.44484e+006
38247 4.50564e+006
38430 4.65661e+006
38613 4.70911e+006
38796 4.76922e+006
38979 4.81308e+006
39162 4.90245e+006
39345 5.01504e+006
39528 5.06708e+006
39711 5.13781e+006
39894 5.21443e+006
40077 5.34878e+006
40260 5.43653e+006
40443 5.4742e+006
40626 5.57565e+006
40809 5.6316e+006
40992 5.71142e+006
41175 5.74834e+006
41358 5.78625e+006
41541 5.92941e+006
41724 5.96432e+006
41907 6.00147e+006
42090 6.12399e+006
42273 6.15832e+006
42456 6.20195e+006
42639 6.23769e+006
42822 6.26768e+006
43005 6.44144e+006
43188 6.46246e+006
43371 6.51151e+006
43554 6.56843e+006
43737 6.70335e+006
43920 6.72215e+006
44103 6.77982e+006
44286 6.8061e+006
44469 7.09755e+006
44652 7.13122e+006
44835 7.16442e+006
45018 7.18945e+006
45201 7.21923e+006
45384 7.25116e+006
45567 7.44885e+006
45750 7.81405e+006
45933 7.81881e+006
46116 7.86407e+006
46299 7.90561e+006
46482 7.9469e+006
46665 7.95166e+006
46848 8.01997e+006
47031 8.05383e+006
47214 8.087e+006
47397 8.1677e+006
47580 8.32741e+006
47763 8.4564e+006
47946 8.61709e+006
48129 8.66544e+006
48312 8.7056e+006
48495 8.74727e+006
48678 8.78002e+006
48861 8.80941e+006
49044 8.92423e+006
49227 9.02846e+006
49410 9.13498e+006
49593 9.16377e+006
49776 9.81381e+006
49959 9.99336e+006
50142 1.02927e+007
50325 1.04236e+007
50508 1.04533e+007
50691 1.05024e+007
50874 1.05258e+007
51057 1.05974e+007
51240 1.06159e+007
51423 1.07185e+007
51606 1.07668e+007
51789 1.08738e+007
51972 1.09763e+007
52155 1.10054e+007
52338 1.10972e+007
52521 1.11724e+007
52704 1.1286e+007
52887 1.14461e+007
53070 1.18131e+007
53253 1.19413e+007
53436 1.20014e+007
53619 1.20058e+007
53802 1.21115e+007
53985 1.24698e+007
54168 1.25197e+007
54351 1.37276e+007
54534 1.37764e+007
54717 1.40481e+007
54900 1.40864e+007
55083 1.41231e+007
55266 1.41275e+007
55449 1.42111e+007
55632 1.4264e+007
55815 1.47176e+007
55998 1.49076e+007
56181 1.49466e+007
56364 1.50988e+007
56547 1.52299e+007
56730 1.53074e+007
56913 1.53768e+007
57096 1.54081e+007
57279 1.54302e+007
57462 1.55729e+007
57645 1.55853e+007
57828 1.57954e+007
58011 1.59194e+007
58194 1.64163e+007
58377 1.71929e+007
58560 1.72348e+007
58743 1.74747e+007
58926 1.74787e+007
59109 1.75725e+007
59292 1.7626e+007
59475 1.77234e+007
59658 1.77878e+007
59841 1.77918e+007
60024 1.7812e+007
60207 1.78699e+007
60390 1.7905e+007
60573 1.79349e+007
60756 1.79927e+007
60939 1.80148e+007
61122 1.80268e+007
61305 1.80539e+007
61488 1.81606e+007
61671 1.8385e+007
61854 1.87058e+007
62037 2.45835e+007
62220 2.4587e+007
62403 2.45905e+007
62586 2.47091e+007
62769 2.47126e+007
62952 2.47161e+007
63135 2.47196e+007
63318 2.47231e+007
63501 2.47266e+007
63684 2.47301e+007
63867 2.47336e+007
64050 2.59251e+007
64233 2.63697e+007
64416 2.65404e+007
64599 2.65439e+007
64782 2.65474e+007
64965 2.82231e+007
65148 2.82266e+007
65331 2.82301e+007
65514 2.82335e+007
65697 2.8237e+007
65880 2.82405e+007
66063 2.8244e+007
66246 2.82475e+007
66429 2.82509e+007
66612 2.83207e+007
66795 2.83914e+007
66978 2.84582e+007
67161 2.85801e+007
67344 2.85836e+007
67527 2.85871e+007
67710 2.85906e+007
67893 2.8643e+007
68076 2.86465e+007
68259 2.865e+007
68442 2.86535e+007
68625 2.8657e+007
68808 2.87341e+007
68991 2.88025e+007
69174 2.88964e+007
69357 2.90409e+007
69540 2.90978e+007
69723 2.91249e+007
69906 2.91718e+007
70089 2.91961e+007
70272 2.91996e+007
70455 2.92761e+007
70638 2.93272e+007
70821 2.93307e+007
71004 2.93714e+007
71187 2.93874e+007
71370 2.94083e+007
71553 2.94854e+007
71736 2.95191e+007
71919 2.95631e+007
72102 2.97153e+007
72285 2.98655e+007
72468 3.01209e+007
72651 3.02864e+007
72834 3.04268e+007
73017 3.04984e+007


==> experiments/results/time_enr_lts_k70_our02_f.txt <==
t f
0 88.0066
183 120.073
366 180.22
549 258.848
732 276.605
915 342.955
1098 390.8
1281 409.133
1464 457.323
1647 475.063
1830 476.6
2013 476.6
2196 476.6
2379 476.6
2562 476.696
2745 489.73
2928 531.282
3111 544.472
3294 589.979
3477 638.593
3660 658.6
3843 658.6
4026 658.6
4209 658.6
4392 658.6
4575 658.6
4758 658.6
4941 658.6
5124 658.6
5307 658.6
5490 658.6
5673 658.6
5856 658.6
6039 658.6
6222 658.6
6405 658.6
6588 658.6
6771 667.181
6954 703.374
7137 727.751
7320 743.8
7503 766.262
7686 787.523
7869 819.458
8052 836.314
8235 836.6
8418 836.6
8601 836.6
8784 836.6
8967 836.6
9150 836.6
9333 836.6
9516 836.797
9699 891.308
9882 980.79
10065 1053.1
10248 1073.05
10431 1079.7
10614 1178.62
10797 1396.35
10980 1646.55
11163 1647.8
11346 1725.94
11529 1975.15
11712 2056.2
11895 2065.6
12078 2065.6
12261 2065.6
12444 2116.44
12627 2341.85
12810 2652.83
12993 2712.23
13176 2714.2
13359 2743.05
13542 2759.75
13725 2960.74
13908 3116.78
14091 3152.86
14274 3249.48
14457 3291
14640 3291
14823 3291
15006 3291.75
15189 3293.92
15372 3337.33
15555 3340.38
15738 3413.16
15921 3444.67
16104 3483.38
16287 3600.62
16470 4409.31
16653 4573.4
16836 4573.4
17019 4599.58
17202 4890.6
17385 5146.23
17568 5268.38
17751 5493.33
17934 6302.95
18117 6696.76
18300 6923.4
18483 7190.37
18666 7766.47
18849 9927.05
19032 10404.3
19215 10700
19398 11752.6
19581 12299.8
19764 12398.2
19947 12641.3
20130 13191.6
20313 13373.7
20496 14296.9
20679 14798.1
20862 14961.8
21045 15216.1
21228 15240
21411 15240.9
21594 15447.2
21777 15717.8
21960 15589.8
22143 15609.9
22326 15643.2
22509 15643.2
22692 15643.2
22875 15643.2
23058 15643.2
23241 15643.2
23424 15643.2
23607 15638.2
23790 15835.9
23973 15838.5
24156 15820.8
24339 16054.7
24522 16480.3
24705 17827.2
24888 17897.4
25071 17897.4
25254 17897.4
25437 17897.4
25620 17897.4
25803 17897.4
25986 17897.4
26169 17897.4
26352 17897.4
26535 17897.4
26718 17897.4
26901 17897.4
27084 17897.4
27267 17897.4
27450 17897.4
27633 17897.4
27816 17897.4
27999 17897.4
28182 17897.4
28365 17897.4
28548 17897.4
28731 17897.4
28914 17897.4
29097 17897.4
29280 17897.4
29463 17897.4
29646 17897.4
29829 17897.4
30012 17897.4
30195 17897.4
30378 17897.4
30561 17897.4
30744 17897.4
30927 17897.4
31110 17897.4
31293 17897.4
31476 17897.4
31659 17897.4
31842 17897.4
32025 17897.4
32208 17897.4
32391 17897.4
32574 17897.4
32757 17897.4
32940 17897.4
33123 17897.4
33306 17897.4
33489 17897.4
33672 17897.4
33855 17897.4
34038 17897.4
34221 17897.4
34404 17897.4
34587 17897.4
34770 17897.4
34953 17897.4
35136 17897.4
35319 17897.4
35502 17897.4
35685 17897.4
35868 17897.4
36051 17897.4
36234 17897.4
36417 17897.4
36600 13782.3
36783 5798.18
36966 4221.27
37149 3542.99
37332 3104.55
37515 2784.8
37698 2547.12
37881 2235.43
38064 2070.4
38247 2018.94
38430 1694.98
38613 1578.53
38796 1539.9
38979 1520.42
39162 1325.17
39345 1184.46
39528 1179.73
39711 1156.15
39894 1087.46
40077 932.916
40260 907.867
40443 901.708
40626 895.964
40809 875.819
40992 747.024
41175 696.089
41358 702.461
41541 700.689
41724 684.534
41907 685.907
42090 615.95
42273 565.385
42456 539.893
42639 549.67
42822 561.625
43005 546.492
43188 533.826
43371 441.814
43554 397.798
43737 457.603
43920 408.597
44103 433.074
44286 414.922
44469 431.537
44652 419.374
44835 418.767
45018 415.117
45201 361.576
45384 296.267
45567 302.714
45750 345.263
45933 337.491
46116 335.455
46299 326.279
46482 323.534
46665 315.706
46848 321.216
47031 310.615
47214 300.835
47397 318.325
47580 311.255
47763 310.415
47946 310.525
48129 310.334
48312 303.323
48495 313.574
48678 306.464
48861 311.836
49044 315.817
49227 307.496
49410 278.519
49593 253.89
49776 241.267
49959 246.258
50142 249.411
50325 249.468
50508 242.321
50691 245.283
50874 236.679
51057 246.667
51240 248.341
51423 238.509
51606 251.799
51789 242.496
51972 247.808
52155 243.277
52338 241.71
52521 240.739
52704 216.434
52887 191.914
53070 193.701
53253 201.548
53436 196.416
53619 190.59
53802 184.298
53985 195.115
54168 191.398
54351 187.062
54534 181.84
54717 190.049
54900 195.964
55083 190.449
55266 184.2
55449 180.239
55632 198.262
55815 187.207
55998 188.711
56181 192.866
56364 178.436
56547 183.813
56730 190.843
56913 199.502
57096 185.675
57279 188.925
57462 188.125
57645 191.564
57828 162.556
58011 132.648
58194 129.157
58377 133.36
58560 127.777
58743 123.746
58926 120.378
59109 126.155
59292 120.737
59475 131.075
59658 130.022
59841 122.413
60024 115.027
60207 122.131
60390 119.497
60573 119.161
60756 130.802
60939 123.515
61122 114.157
61305 116.973
61488 88.4612
61671 70.0186
61854 61.3279
62037 63.9836
62220 69.6393
62403 68.9508
62586 68.3956
62769 67.0492
62952 65.7727
63135 64.7967
63318 63.3836
63501 62.4885
63684 60.7836
63867 59.3639
64050 66.8098
64233 69.2273
64416 69.0929
64599 67.9093
64782 66.5749
64965 68.0197
65148 69.3071
65331 67.9639
65514 67.4
65697 67.4
65880 67.3443
66063 66.6787
66246 66.6
66429 66.6
66612 66.3169
66795 65.882
66978 65.6776
67161 63.9257
67344 62.4929
67527 59.1497
67710 57.0306
67893 55.1596
68076 56.7803
68259 53.9104
68442 52.1333
68625 50.2219
68808 54.4306
68991 56.7989
69174 61.4098
69357 65.8743
69540 65.8164
69723 64.0481
69906 62.9169
70089 63.4776
70272 61.4492
70455 65.6885
70638 65.7727
70821 63.0437
71004 61.3454
71187 60.3191
71370 56.4754
71553 62.047
71736 58.4896
71919 49.482
72102 42.6525
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k70_our02_f_ps.txt <==
t f
0 88.0066
183 120.073
366 180.22
549 258.848
732 276.605
915 342.955
1098 390.8
1281 409.133
1464 457.323
1647 475.063
1830 476.6
2013 476.6
2196 476.6
2379 476.6
2562 476.696
2745 489.73
2928 531.282
3111 544.472
3294 589.979
3477 638.593
3660 658.6
3843 658.6
4026 658.6
4209 658.6
4392 658.6
4575 658.6
4758 658.6
4941 658.6
5124 658.6
5307 658.6
5490 658.6
5673 658.6
5856 658.6
6039 658.6
6222 658.6
6405 658.6
6588 658.6
6771 667.181
6954 703.374
7137 727.751
7320 743.8
7503 766.262
7686 787.523
7869 819.458
8052 836.314
8235 836.6
8418 836.6
8601 836.6
8784 836.6
8967 836.6
9150 836.6
9333 836.6
9516 836.797
9699 891.308
9882 980.79
10065 1053.1
10248 1073.05
10431 1079.7
10614 1178.62
10797 1396.35
10980 1646.55
11163 1647.8
11346 1725.94
11529 1975.15
11712 2056.2
11895 2065.6
12078 2065.6
12261 2065.6
12444 2116.44
12627 2341.85
12810 2652.83
12993 2712.23
13176 2714.2
13359 2743.05
13542 2759.75
13725 2960.74
13908 3116.78
14091 3152.86
14274 3249.48
14457 3291
14640 3291
14823 3291
15006 3291.75
15189 3293.92
15372 3337.33
15555 3340.38
15738 3413.16
15921 3444.67
16104 3483.38
16287 3600.62
16470 4409.31
16653 4573.4
16836 4573.4
17019 4599.58
17202 4890.6
17385 5146.23
17568 5268.38
17751 5493.33
17934 6302.95
18117 6696.76
18300 6923.4
18483 7190.37
18666 7766.47
18849 9927.05
19032 10404.3
19215 10700
19398 11752.6
19581 12299.8
19764 12398.2
19947 12641.3
20130 13191.6
20313 13373.7
20496 14296.9
20679 14798.1
20862 14961.8
21045 15216.1
21228 15240
21411 15240.9
21594 15447.2
21777 15717.8
21960 15589.8
22143 15609.9
22326 15643.2
22509 15643.2
22692 15643.2
22875 15643.2
23058 15643.2
23241 15643.2
23424 15643.2
23607 15638.2
23790 15835.9
23973 15838.5
24156 15820.8
24339 16054.7
24522 16480.3
24705 17827.2
24888 17897.4
25071 17897.4
25254 17897.4
25437 17897.4
25620 17897.4
25803 17897.4
25986 17897.4
26169 17897.4
26352 17897.4
26535 17897.4
26718 17897.4
26901 17897.4
27084 17897.4
27267 17897.4
27450 17897.4
27633 17897.4
27816 17897.4
27999 17897.4
28182 17897.4
28365 17897.4
28548 17897.4
28731 17897.4
28914 17897.4
29097 17897.4
29280 17897.4
29463 17897.4
29646 17897.4
29829 17897.4
30012 17897.4
30195 17897.4
30378 17897.4
30561 17897.4
30744 17897.4
30927 17897.4
31110 17897.4
31293 17897.4
31476 17897.4
31659 17897.4
31842 17897.4
32025 17897.4
32208 17897.4
32391 17897.4
32574 17897.4
32757 17897.4
32940 17897.4
33123 17897.4
33306 17897.4
33489 17897.4
33672 17897.4
33855 17897.4
34038 17897.4
34221 17897.4
34404 17897.4
34587 17897.4
34770 17897.4
34953 17897.4
35136 17897.4
35319 17897.4
35502 17897.4
35685 17897.4
35868 17897.4
36051 17897.4
36234 17897.4
36417 17897.4
36600 13782.3
36783 5798.18
36966 4221.27
37149 3542.99
37332 3104.55
37515 2784.8
37698 2547.12
37881 2235.43
38064 2070.4
38247 2018.94
38430 1694.98
38613 1578.53
38796 1539.9
38979 1520.42
39162 1325.17
39345 1184.46
39528 1179.73
39711 1156.15
39894 1087.46
40077 932.916
40260 907.867
40443 901.708
40626 895.964
40809 875.819
40992 747.024
41175 696.089
41358 702.461
41541 700.689
41724 684.534
41907 685.907
42090 615.95
42273 565.385
42456 539.893
42639 549.67
42822 561.625
43005 546.492
43188 533.826
43371 441.814
43554 397.798
43737 457.603
43920 408.597
44103 433.074
44286 414.922
44469 431.537
44652 419.374
44835 418.767
45018 415.117
45201 361.576
45384 296.267
45567 302.714
45750 345.263
45933 337.491
46116 335.455
46299 326.279
46482 323.534
46665 315.706
46848 321.216
47031 310.615
47214 300.835
47397 318.325
47580 311.255
47763 310.415
47946 310.525
48129 310.334
48312 303.323
48495 313.574
48678 306.464
48861 311.836
49044 315.817
49227 307.496
49410 278.519
49593 253.89
49776 241.267
49959 246.258
50142 249.411
50325 249.468
50508 242.321
50691 245.283
50874 236.679
51057 246.667
51240 248.341
51423 238.509
51606 251.799
51789 242.496
51972 247.808
52155 243.277
52338 241.71
52521 240.739
52704 216.434
52887 191.914
53070 193.701
53253 201.548
53436 196.416
53619 190.59
53802 184.298
53985 195.115
54168 191.398
54351 187.062
54534 181.84
54717 190.049
54900 195.964
55083 190.449
55266 184.2
55449 180.239
55632 198.262
55815 187.207
55998 188.711
56181 192.866
56364 178.436
56547 183.813
56730 190.843
56913 199.502
57096 185.675
57279 188.925
57462 188.125
57645 191.564
57828 162.556
58011 132.648
58194 129.157
58377 133.36
58560 127.777
58743 123.746
58926 120.378
59109 126.155
59292 120.737
59475 131.075
59658 130.022
59841 122.413
60024 115.027
60207 122.131
60390 119.497
60573 119.161
60756 130.802
60939 123.515
61122 114.157
61305 116.973
61488 88.4612
61671 70.0186
61854 61.3279
62037 63.9836
62220 69.6393
62403 68.9508
62586 68.3956
62769 67.0492
62952 65.7727
63135 64.7967
63318 63.3836
63501 62.4885
63684 60.7836
63867 59.3639
64050 66.8098
64233 69.2273
64416 69.0929
64599 67.9093
64782 66.5749
64965 68.0197
65148 69.3071
65331 67.9639
65514 67.4
65697 67.4
65880 67.3443
66063 66.6787
66246 66.6
66429 66.6
66612 66.3169
66795 65.882
66978 65.6776
67161 63.9257
67344 62.4929
67527 59.1497
67710 57.0306
67893 55.1596
68076 56.7803
68259 53.9104
68442 52.1333
68625 50.2219
68808 54.4306
68991 56.7989
69174 61.4098
69357 65.8743
69540 65.8164
69723 64.0481
69906 62.9169
70089 63.4776
70272 61.4492
70455 65.6885
70638 65.7727
70821 63.0437
71004 61.3454
71187 60.3191
71370 56.4754
71553 62.047
71736 58.4896
71919 49.482
72102 42.6525
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k70_random_OC.txt <==
t OC
0 0
183 0
366 0
549 0
732 0
915 0
1098 0
1281 0
1464 0
1647 0
1830 0
2013 0
2196 0
2379 0
2562 0
2745 0
2928 0
3111 0
3294 0
3477 0
3660 0
3843 0
4026 0
4209 0
4392 0
4575 0
4758 0
4941 0
5124 0
5307 0
5490 0
5673 0
5856 0
6039 0
6222 0
6405 0
6588 0
6771 0
6954 0
7137 0
7320 0
7503 0
7686 0
7869 0
8052 0
8235 0
8418 0
8601 0
8784 0
8967 0
9150 0
9333 0
9516 0
9699 0
9882 0
10065 0
10248 0
10431 0
10614 0
10797 0
10980 0
11163 0
11346 0
11529 0
11712 0
11895 0
12078 0
12261 0
12444 0
12627 0
12810 0
12993 0
13176 0
13359 0
13542 0
13725 0
13908 0
14091 0
14274 0
14457 0
14640 0
14823 0
15006 0
15189 0
15372 0
15555 0
15738 0
15921 0
16104 0
16287 0
16470 0
16653 0
16836 0
17019 0
17202 0
17385 0
17568 0
17751 0
17934 0
18117 0
18300 0
18483 0
18666 0
18849 0
19032 0
19215 0
19398 0
19581 0
19764 0
19947 0
20130 0
20313 0
20496 0
20679 0
20862 0
21045 0
21228 0
21411 0
21594 0
21777 0
21960 0
22143 0
22326 0
22509 0
22692 0
22875 0
23058 0
23241 0
23424 0
23607 0
23790 0
23973 0
24156 0
24339 0
24522 0
24705 0
24888 0
25071 0
25254 0
25437 0
25620 0
25803 0
25986 0
26169 0
26352 0
26535 0
26718 0
26901 0
27084 0
27267 0
27450 0
27633 0
27816 0
27999 0
28182 0
28365 0
28548 0
28731 0
28914 0
29097 0
29280 0
29463 0
29646 0
29829 0
30012 0
30195 0
30378 0
30561 0
30744 0
30927 0
31110 0
31293 0
31476 0
31659 0
31842 0
32025 0
32208 0
32391 0
32574 0
32757 0
32940 0
33123 0
33306 0
33489 0
33672 0
33855 0
34038 0
34221 0
34404 0
34587 0
34770 0
34953 0
35136 0
35319 0
35502 0
35685 0
35868 0
36051 0
36234 0
36417 0
36600 0
36783 0
36966 0
37149 0
37332 0
37515 0
37698 0
37881 0
38064 0
38247 0
38430 0
38613 0
38796 0
38979 0
39162 0
39345 0
39528 0
39711 0
39894 0
40077 0
40260 0
40443 0
40626 0
40809 0
40992 0
41175 0
41358 0
41541 0
41724 0
41907 0
42090 0
42273 0
42456 0
42639 0
42822 0
43005 0
43188 0
43371 0
43554 0
43737 0
43920 0
44103 0
44286 0
44469 0
44652 0
44835 0
45018 0
45201 0
45384 0
45567 0
45750 0
45933 0
46116 0
46299 0
46482 0
46665 0
46848 0
47031 0
47214 0
47397 0
47580 0
47763 0
47946 0
48129 0
48312 0
48495 0
48678 0
48861 0
49044 0
49227 0
49410 0
49593 0
49776 0
49959 0
50142 0
50325 0
50508 0
50691 0
50874 0
51057 0
51240 0
51423 0
51606 0
51789 0
51972 0
52155 0
52338 0
52521 0
52704 0
52887 0
53070 0
53253 0
53436 0
53619 0
53802 0
53985 0
54168 0
54351 0
54534 0
54717 0
54900 0
55083 0
55266 0
55449 0
55632 0
55815 0
55998 0
56181 0
56364 0
56547 0
56730 0
56913 0
57096 0
57279 0
57462 0
57645 0
57828 0
58011 0
58194 0
58377 0
58560 0
58743 0
58926 0
59109 0
59292 0
59475 0
59658 0
59841 0
60024 0
60207 0
60390 0
60573 0
60756 0
60939 0
61122 0
61305 0
61488 0
61671 0
61854 0
62037 0
62220 0
62403 0
62586 0
62769 0
62952 0
63135 0
63318 0
63501 0
63684 0
63867 0
64050 0
64233 0
64416 0
64599 0
64782 0
64965 0
65148 0
65331 0
65514 0
65697 0
65880 0
66063 0
66246 0
66429 0
66612 0
66795 0
66978 0
67161 0
67344 0
67527 0
67710 0
67893 0
68076 0
68259 0
68442 0
68625 0
68808 0
68991 0
69174 0
69357 0
69540 0
69723 0
69906 0
70089 0
70272 0
70455 0
70638 0
70821 0
71004 0
71187 0
71370 0
71553 0
71736 0
71919 0
72102 0
72285 0
72468 0
72651 0
72834 0
73017 0


==> experiments/results/time_enr_lts_k70_random_OC_ps.txt <==
t OC
0 0
183 0
366 0
549 0
732 0
915 0
1098 0
1281 0
1464 0
1647 0
1830 0
2013 0
2196 0
2379 0
2562 0
2745 0
2928 0
3111 0
3294 0
3477 0
3660 0
3843 0
4026 0
4209 0
4392 0
4575 0
4758 0
4941 0
5124 0
5307 0
5490 0
5673 0
5856 0
6039 0
6222 0
6405 0
6588 0
6771 0
6954 0
7137 0
7320 0
7503 0
7686 0
7869 0
8052 0
8235 0
8418 0
8601 0
8784 0
8967 0
9150 0
9333 0
9516 0
9699 0
9882 0
10065 0
10248 0
10431 0
10614 0
10797 0
10980 0
11163 0
11346 0
11529 0
11712 0
11895 0
12078 0
12261 0
12444 0
12627 0
12810 0
12993 0
13176 0
13359 0
13542 0
13725 0
13908 0
14091 0
14274 0
14457 0
14640 0
14823 0
15006 0
15189 0
15372 0
15555 0
15738 0
15921 0
16104 0
16287 0
16470 0
16653 0
16836 0
17019 0
17202 0
17385 0
17568 0
17751 0
17934 0
18117 0
18300 0
18483 0
18666 0
18849 0
19032 0
19215 0
19398 0
19581 0
19764 0
19947 0
20130 0
20313 0
20496 0
20679 0
20862 0
21045 0
21228 0
21411 0
21594 0
21777 0
21960 0
22143 0
22326 0
22509 0
22692 0
22875 0
23058 0
23241 0
23424 0
23607 0
23790 0
23973 0
24156 0
24339 0
24522 0
24705 0
24888 0
25071 0
25254 0
25437 0
25620 0
25803 0
25986 0
26169 0
26352 0
26535 0
26718 0
26901 0
27084 0
27267 0
27450 0
27633 0
27816 0
27999 0
28182 0
28365 0
28548 0
28731 0
28914 0
29097 0
29280 0
29463 0
29646 0
29829 0
30012 0
30195 0
30378 0
30561 0
30744 0
30927 0
31110 0
31293 0
31476 0
31659 0
31842 0
32025 0
32208 0
32391 0
32574 0
32757 0
32940 0
33123 0
33306 0
33489 0
33672 0
33855 0
34038 0
34221 0
34404 0
34587 0
34770 0
34953 0
35136 0
35319 0
35502 0
35685 0
35868 0
36051 0
36234 0
36417 0
36600 0
36783 0
36966 0
37149 0
37332 0
37515 0
37698 0
37881 0
38064 0
38247 0
38430 0
38613 0
38796 0
38979 0
39162 0
39345 0
39528 0
39711 0
39894 0
40077 0
40260 0
40443 0
40626 0
40809 0
40992 0
41175 0
41358 0
41541 0
41724 0
41907 0
42090 0
42273 0
42456 0
42639 0
42822 0
43005 0
43188 0
43371 0
43554 0
43737 0
43920 0
44103 0
44286 0
44469 0
44652 0
44835 0
45018 0
45201 0
45384 0
45567 0
45750 0
45933 0
46116 0
46299 0
46482 0
46665 0
46848 0
47031 0
47214 0
47397 0
47580 0
47763 0
47946 0
48129 0
48312 0
48495 0
48678 0
48861 0
49044 0
49227 0
49410 0
49593 0
49776 0
49959 0
50142 0
50325 0
50508 0
50691 0
50874 0
51057 0
51240 0
51423 0
51606 0
51789 0
51972 0
52155 0
52338 0
52521 0
52704 0
52887 0
53070 0
53253 0
53436 0
53619 0
53802 0
53985 0
54168 0
54351 0
54534 0
54717 0
54900 0
55083 0
55266 0
55449 0
55632 0
55815 0
55998 0
56181 0
56364 0
56547 0
56730 0
56913 0
57096 0
57279 0
57462 0
57645 0
57828 0
58011 0
58194 0
58377 0
58560 0
58743 0
58926 0
59109 0
59292 0
59475 0
59658 0
59841 0
60024 0
60207 0
60390 0
60573 0
60756 0
60939 0
61122 0
61305 0
61488 0
61671 0
61854 0
62037 0
62220 0
62403 0
62586 0
62769 0
62952 0
63135 0
63318 0
63501 0
63684 0
63867 0
64050 0
64233 0
64416 0
64599 0
64782 0
64965 0
65148 0
65331 0
65514 0
65697 0
65880 0
66063 0
66246 0
66429 0
66612 0
66795 0
66978 0
67161 0
67344 0
67527 0
67710 0
67893 0
68076 0
68259 0
68442 0
68625 0
68808 0
68991 0
69174 0
69357 0
69540 0
69723 0
69906 0
70089 0
70272 0
70455 0
70638 0
70821 0
71004 0
71187 0
71370 0
71553 0
71736 0
71919 0
72102 0
72285 0
72468 0
72651 0
72834 0
73017 0


==> experiments/results/time_enr_lts_k70_random_f.txt <==
t f
0 83.1224
183 109.726
366 116.96
549 127.999
732 133.369
915 148.883
1098 157.098
1281 164.975
1464 167.074
1647 171.475
1830 174.565
2013 175.117
2196 179.432
2379 173.656
2562 170.002
2745 168.826
2928 168.225
3111 162.687
3294 164.461
3477 168.004
3660 168.897
3843 168.034
4026 166.502
4209 158.995
4392 153.756
4575 147.555
4758 141.976
4941 137.315
5124 137.891
5307 143.452
5490 140.397
5673 141.486
5856 143.315
6039 144.47
6222 146.619
6405 154.601
6588 152.539
6771 152.477
6954 153.152
7137 156.036
7320 158.677
7503 156.375
7686 156.189
7869 157.709
8052 157.294
8235 156.802
8418 155.365
8601 155.06
8784 153.956
8967 155.695
9150 155.526
9333 158.457
9516 159.353
9699 160.715
9882 161.051
10065 161.306
10248 163.117
10431 163.767
10614 165.338
10797 166.127
10980 168.226
11163 167.686
11346 168.666
11529 170.004
11712 176.897
11895 184.208
12078 187.318
12261 196.419
12444 210.284
12627 222.515
12810 223.272
12993 229.795
13176 230.656
13359 231.304
13542 233.997
13725 266.917
13908 271.644
14091 273.162
14274 278.348
14457 286.965
14640 291.548
14823 305.965
15006 320.569
15189 321.779
15372 342.387
15555 351.502
15738 356.299
15921 360.884
16104 360.985
16287 360.631
16470 355.451
16653 356.87
16836 358.061
17019 358.291
17202 363.281
17385 383.744
17568 395.457
17751 395.047
17934 443.833
18117 458.001
18300 465.369
18483 484.556
18666 550.501
18849 559.666
19032 571.32
19215 575.221
19398 594.303
19581 610.443
19764 634.56
19947 673.99
20130 688.261
20313 690.674
20496 701.857
20679 721.861
20862 735.647
21045 752.966
21228 758.706
21411 777
21594 1112.36
21777 1190.99
21960 1185.52
22143 1183.53
22326 1180.45
22509 1177.8
22692 1177.12
22875 1178.5
23058 1174.6
23241 1175.57
23424 1175.49
23607 1174.77
23790 1174.69
23973 1155.65
24156 1136.52
24339 1149.62
24522 1150.74
24705 1151.21
24888 1150.14
25071 1147.6
25254 1147.6
25437 1148.54
25620 1146.34
25803 1143.43
25986 1143.91
26169 1144.17
26352 1147.16
26535 1149.32
26718 1145.34
26901 1139.2
27084 1138.48
27267 1137.71
27450 1138.32
27633 1138.24
27816 1138.62
27999 1131.31
28182 1128.64
28365 1129.3
28548 1129.44
28731 1128.43
28914 1128.52
29097 1127.01
29280 1125.87
29463 1126.48
29646 1126.92
29829 1126.89
30012 1127.57
30195 1127.6
30378 1127.6
30561 1127.54
30744 1127.62
30927 1127.61
31110 1129.19
31293 1130.14
31476 1125.85
31659 1113.58
31842 1112.55
32025 1110.6
32208 1110.53
32391 1110.2
32574 1109.78
32757 1109.4
32940 1109.39
33123 1104.23
33306 1102.84
33489 1101.92
33672 1084.34
33855 1071.6
34038 1071.8
34221 1060.74
34404 1052.08
34587 1047.61
34770 1040.19
34953 1040.06
35136 1039.16
35319 1037.24
35502 1037.92
35685 1038
35868 1038.28
36051 1038.4
36234 1039.16
36417 1038.83
36600 830.581
36783 531.252
36966 508.142
37149 445.763
37332 398.616
37515 377.585
37698 365.391
37881 346.616
38064 339.2
38247 331.259
38430 318.8
38613 311.511
38796 304
38979 294.889
39162 290.918
39345 281.392
39528 274
39711 272
39894 266.658
40077 262.437
40260 251.882
40443 237.569
40626 229.17
40809 221.729
40992 219.4
41175 219.4
41358 217.003
41541 214.969
41724 210.131
41907 209.2
42090 208.787
42273 206.366
42456 206.2
42639 205.798
42822 203.543
43005 198.866
43188 198.016
43371 195.679
43554 192.709
43737 190.713
43920 189.414
44103 186.413
44286 183.52
44469 181.807
44652 181.081
44835 180.251
45018 179.083
45201 177.846
45384 175.999
45567 174.172
45750 173.044
45933 172.738
46116 171.192
46299 169.475
46482 166.844
46665 164.483
46848 162.976
47031 162
47214 160.374
47397 158.11
47580 156.692
47763 154.826
47946 153.509
48129 152.598
48312 150.138
48495 147.884
48678 146.626
48861 145.037
49044 142.74
49227 140.777
49410 139.701
49593 137.601
49776 135.79
49959 134.552
50142 133.538
50325 131.297
50508 128.964
50691 126.304
50874 125.002
51057 124.202
51240 123.239
51423 121.86
51606 121.6
51789 120.768
51972 118.892
52155 117.899
52338 116.272
52521 115.214
52704 114.232
52887 113.036
53070 111.523
53253 109.61
53436 108.613
53619 107.647
53802 106.636
53985 105.805
54168 104.31
54351 103.311
54534 102.731
54717 101.896
54900 101.384
55083 100.358
55266 98.976
55449 97.9246
55632 97.1464
55815 95.7934
55998 94.1158
56181 91.3311
56364 89.6208
56547 88.8197
56730 88.047
56913 86.506
57096 84.5497
57279 83.0044
57462 79.8743
57645 79.0765
57828 77.1257
58011 75.1311
58194 73.6459
58377 72.2536
58560 71.7563
58743 70.8885
58926 70.5366
59109 70.023
59292 68.365
59475 67.423
59658 66.6262
59841 65.8831
60024 65.2
60207 63.5825
60390 62.7432
60573 62.5148
60756 62
60939 61.6896
61122 60.7661
61305 59.9366
61488 59.2514
61671 58.2689
61854 57.8383
62037 57.0077
62220 56.4
62403 56.3268
62586 55.8546
62769 55.6
62952 55.1628
63135 54.3628
63318 54.2
63501 53.9432
63684 53.4896
63867 52.941
64050 52.047
64233 51.4787
64416 50.9552
64599 50.1519
64782 49.4044
64965 48.6514
65148 48.1301
65331 47.4393
65514 47.729
65697 48.9825
65880 49.5607
66063 50.6689
66246 51.7126
66429 52.9585
66612 52.6754
66795 52.4896
66978 52.3126
67161 51.9934
67344 51.5694
67527 50.5158
67710 50.0689
67893 49.4546
68076 48.0492
68259 46.6393
68442 45.6612
68625 45.1596
68808 44.2197
68991 43.6426
69174 43.2197
69357 42.565
69540 42.4874
69723 41.6503
69906 40.5497
70089 38.7563
70272 38.2393
70455 38.6175
70638 38.7126
70821 37.3027
71004 35.7191
71187 33.506
71370 32.8765
71553 30.9552
71736 29.882
71919 28.1301
72102 25.6404
72285 22.8678
72468 20.7945
72651 16.8787
72834 15.165
73017 11.3934


==> experiments/results/time_enr_lts_k70_random_f_ps.txt <==
t f
0 83.1224
183 109.726
366 116.96
549 127.999
732 133.369
915 148.883
1098 157.098
1281 164.975
1464 167.074
1647 171.475
1830 174.565
2013 175.117
2196 179.432
2379 173.656
2562 170.002
2745 168.826
2928 168.225
3111 162.687
3294 164.461
3477 168.004
3660 168.897
3843 168.034
4026 166.502
4209 158.995
4392 153.756
4575 147.555
4758 141.976
4941 137.315
5124 137.891
5307 143.452
5490 140.397
5673 141.486
5856 143.315
6039 144.47
6222 146.619
6405 154.601
6588 152.539
6771 152.477
6954 153.152
7137 156.036
7320 158.677
7503 156.375
7686 156.189
7869 157.709
8052 157.294
8235 156.802
8418 155.365
8601 155.06
8784 153.956
8967 155.695
9150 155.526
9333 158.457
9516 159.353
9699 160.715
9882 161.051
10065 161.306
10248 163.117
10431 163.767
10614 165.338
10797 166.127
10980 168.226
11163 167.686
11346 168.666
11529 170.004
11712 176.897
11895 184.208
12078 187.318
12261 196.419
12444 210.284
12627 222.515
12810 223.272
12993 229.795
13176 230.656
13359 231.304
13542 233.997
13725 266.917
13908 271.644
14091 273.162
14274 278.348
14457 286.965
14640 291.548
14823 305.965
15006 320.569
15189 321.779
15372 342.387
15555 351.502
15738 356.299
15921 360.884
16104 360.985
16287 360.631
16470 355.451
16653 356.87
16836 358.061
17019 358.291
17202 363.281
17385 383.744
17568 395.457
17751 395.047
17934 443.833
18117 458.001
18300 465.369
18483 484.556
18666 550.501
18849 559.666
19032 571.32
19215 575.221
19398 594.303
19581 610.443
19764 634.56
19947 673.99
20130 688.261
20313 690.674
20496 701.857
20679 721.861
20862 735.647
21045 752.966
21228 758.706
21411 777
21594 1112.36
21777 1190.99
21960 1185.52
22143 1183.53
22326 1180.45
22509 1177.8
22692 1177.12
22875 1178.5
23058 1174.6
23241 1175.57
23424 1175.49
23607 1174.77
23790 1174.69
23973 1155.65
24156 1136.52
24339 1149.62
24522 1150.74
24705 1151.21
24888 1150.14
25071 1147.6
25254 1147.6
25437 1148.54
25620 1146.34
25803 1143.43
25986 1143.91
26169 1144.17
26352 1147.16
26535 1149.32
26718 1145.34
26901 1139.2
27084 1138.48
27267 1137.71
27450 1138.32
27633 1138.24
27816 1138.62
27999 1131.31
28182 1128.64
28365 1129.3
28548 1129.44
28731 1128.43
28914 1128.52
29097 1127.01
29280 1125.87
29463 1126.48
29646 1126.92
29829 1126.89
30012 1127.57
30195 1127.6
30378 1127.6
30561 1127.54
30744 1127.62
30927 1127.61
31110 1129.19
31293 1130.14
31476 1125.85
31659 1113.58
31842 1112.55
32025 1110.6
32208 1110.53
32391 1110.2
32574 1109.78
32757 1109.4
32940 1109.39
33123 1104.23
33306 1102.84
33489 1101.92
33672 1084.34
33855 1071.6
34038 1071.8
34221 1060.74
34404 1052.08
34587 1047.61
34770 1040.19
34953 1040.06
35136 1039.16
35319 1037.24
35502 1037.92
35685 1038
35868 1038.28
36051 1038.4
36234 1039.16
36417 1038.83
36600 830.581
36783 531.252
36966 508.142
37149 445.763
37332 398.616
37515 377.585
37698 365.391
37881 346.616
38064 339.2
38247 331.259
38430 318.8
38613 311.511
38796 304
38979 294.889
39162 290.918
39345 281.392
39528 274
39711 272
39894 266.658
40077 262.437
40260 251.882
40443 237.569
40626 229.17
40809 221.729
40992 219.4
41175 219.4
41358 217.003
41541 214.969
41724 210.131
41907 209.2
42090 208.787
42273 206.366
42456 206.2
42639 205.798
42822 203.543
43005 198.866
43188 198.016
43371 195.679
43554 192.709
43737 190.713
43920 189.414
44103 186.413
44286 183.52
44469 181.807
44652 181.081
44835 180.251
45018 179.083
45201 177.846
45384 175.999
45567 174.172
45750 173.044
45933 172.738
46116 171.192
46299 169.475
46482 166.844
46665 164.483
46848 162.976
47031 162
47214 160.374
47397 158.11
47580 156.692
47763 154.826
47946 153.509
48129 152.598
48312 150.138
48495 147.884
48678 146.626
48861 145.037
49044 142.74
49227 140.777
49410 139.701
49593 137.601
49776 135.79
49959 134.552
50142 133.538
50325 131.297
50508 128.964
50691 126.304
50874 125.002
51057 124.202
51240 123.239
51423 121.86
51606 121.6
51789 120.768
51972 118.892
52155 117.899
52338 116.272
52521 115.214
52704 114.232
52887 113.036
53070 111.523
53253 109.61
53436 108.613
53619 107.647
53802 106.636
53985 105.805
54168 104.31
54351 103.311
54534 102.731
54717 101.896
54900 101.384
55083 100.358
55266 98.976
55449 97.9246
55632 97.1464
55815 95.7934
55998 94.1158
56181 91.3311
56364 89.6208
56547 88.8197
56730 88.047
56913 86.506
57096 84.5497
57279 83.0044
57462 79.8743
57645 79.0765
57828 77.1257
58011 75.1311
58194 73.6459
58377 72.2536
58560 71.7563
58743 70.8885
58926 70.5366
59109 70.023
59292 68.365
59475 67.423
59658 66.6262
59841 65.8831
60024 65.2
60207 63.5825
60390 62.7432
60573 62.5148
60756 62
60939 61.6896
61122 60.7661
61305 59.9366
61488 59.2514
61671 58.2689
61854 57.8383
62037 57.0077
62220 56.4
62403 56.3268
62586 55.8546
62769 55.6
62952 55.1628
63135 54.3628
63318 54.2
63501 53.9432
63684 53.4896
63867 52.941
64050 52.047
64233 51.4787
64416 50.9552
64599 50.1519
64782 49.4044
64965 48.6514
65148 48.1301
65331 47.4393
65514 47.729
65697 48.9825
65880 49.5607
66063 50.6689
66246 51.7126
66429 52.9585
66612 52.6754
66795 52.4896
66978 52.3126
67161 51.9934
67344 51.5694
67527 50.5158
67710 50.0689
67893 49.4546
68076 48.0492
68259 46.6393
68442 45.6612
68625 45.1596
68808 44.2197
68991 43.6426
69174 43.2197
69357 42.565
69540 42.4874
69723 41.6503
69906 40.5497
70089 38.7563
70272 38.2393
70455 38.6175
70638 38.7126
70821 37.3027
71004 35.7191
71187 33.506
71370 32.8765
71553 30.9552
71736 29.882
71919 28.1301
72102 25.6404
72285 22.8678
72468 20.7945
72651 16.8787
72834 15.165
73017 11.3934


==> experiments/results/time_enr_lts_k70_sieve_OC.txt <==
t OC
0 35.2404
183 26
366 24.6066
549 21.9399
732 21
915 20.5464
1098 20
1281 20
1464 19.6175
1647 19
1830 19
2013 19
2196 19
2379 19
2562 19
2745 19
2928 19
3111 19
3294 19
3477 18.2514
3660 18
3843 18
4026 18
4209 18
4392 18
4575 18
4758 18
4941 18
5124 18
5307 18
5490 18
5673 18
5856 18
6039 18
6222 18
6405 18
6588 18
6771 18
6954 18
7137 18
7320 17.9563
7503 17
7686 17
7869 17
8052 17
8235 17
8418 17
8601 17
8784 17
8967 17
9150 17
9333 17
9516 17
9699 17
9882 16.7268
10065 16
10248 16
10431 16
10614 16
10797 15.4645
10980 15
11163 15
11346 15
11529 14.9508
11712 14
11895 14
12078 14
12261 14
12444 14
12627 14
12810 14
12993 14
13176 14
13359 13.4918
13542 13
13725 13
13908 13
14091 13
14274 12.5137
14457 12
14640 12
14823 12
15006 12
15189 12
15372 12
15555 12
15738 12
15921 12
16104 12
16287 12
16470 11.0546
16653 11
16836 11
17019 11
17202 11
17385 11
17568 11
17751 11
17934 10.2787
18117 10
18300 10
18483 10
18666 9.57923
18849 9
19032 9
19215 9
19398 8.37158
19581 8
19764 8
19947 8
20130 8
20313 7.09836
20496 7
20679 7
20862 7
21045 7
21228 7
21411 7
21594 7
21777 7
21960 7
22143 7
22326 7
22509 7
22692 7
22875 7
23058 7
23241 7
23424 7
23607 7
23790 7
23973 7
24156 7
24339 7
24522 7
24705 7
24888 7
25071 7
25254 7
25437 7
25620 7
25803 7
25986 7
26169 7
26352 7
26535 7
26718 7
26901 7
27084 7
27267 7
27450 7
27633 7
27816 7
27999 7
28182 7
28365 7
28548 7
28731 7
28914 7
29097 7
29280 7
29463 7
29646 7
29829 7
30012 7
30195 7
30378 7
30561 7
30744 7
30927 7
31110 7
31293 7
31476 7
31659 7
31842 7
32025 7
32208 7
32391 7
32574 7
32757 7
32940 7
33123 7
33306 7
33489 7
33672 7
33855 7
34038 7
34221 7
34404 7
34587 7
34770 7
34953 7
35136 7
35319 7
35502 7
35685 7
35868 7
36051 7
36234 7
36417 7
36600 83230.9
36783 69495
36966 41876.5
37149 25507.8
37332 25942.6
37515 20311.9
37698 16734.1
37881 19356.3
38064 16235.4
38247 20988.8
38430 12355.8
38613 15204.5
38796 11555.2
38979 11211.9
39162 11583
39345 13651.8
39528 3947.38
39711 6957.41
39894 11798.4
40077 13602.1
40260 12094.9
40443 3214.66
40626 5552.55
40809 8411.39
40992 14606.2
41175 10360.6
41358 706.049
41541 1883.55
41724 1929.17
41907 9225.19
42090 8873.92
42273 13556.8
42456 3482.82
42639 301.88
42822 424.421
43005 7993.34
43188 6251.5
43371 9479.91
43554 17121.6
43737 1314.54
43920 213.093
44103 0
44286 0
44469 5067.24
44652 5506.1
44835 3079.99
45018 2589.7
45201 9035.72
45384 10067.5
45567 10314.1
45750 525.071
45933 222.842
46116 0
46299 33.8689
46482 0
46665 0
46848 0
47031 0
47214 0
47397 0
47580 2505.72
47763 3151.8
47946 4165.98
48129 4714.52
48312 2414.15
48495 2164.88
48678 1581.77
48861 1007.06
49044 2036.38
49227 6895.21
49410 11213.1
49593 9449.25
49776 8125.33
49959 389.803
50142 1448.77
50325 1341.37
50508 4015.29
50691 3209.97
50874 2854.36
51057 2214.34
51240 1437.86
51423 1660.46
51606 1873.74
51789 1433.31
51972 256.022
52155 1522.16
52338 4022.99
52521 2420.7
52704 10302.2
52887 4455.89
53070 10528
53253 624.077
53436 30.1421
53619 60.1858
53802 123.989
53985 643.257
54168 138.967
54351 1298.42
54534 1077.02
54717 1779.4
54900 2274.95
55083 4857.04
55266 4720.55
55449 3582.52
55632 2260.87
55815 4083.7
55998 2566.91
56181 2029.8
56364 1681.76
56547 3642.6
56730 1803.83
56913 553.148
57096 1330.11
57279 5514.2
57462 8027.72
57645 4124.94
57828 15721.8
58011 11330.5
58194 18380.5
58377 1804.14
58560 125.82
58743 1046.73
58926 5545.87
59109 8221.84
59292 5129.75
59475 3587.67
59658 4510.2
59841 3239.08
60024 4073.41
60207 2724.41
60390 3263.84
60573 973.721
60756 868.738
60939 4640.25
61122 14301.6
61305 8619.43
61488 25941.2
61671 11581
61854 13878.7
62037 15134.9
62220 1753.09
62403 3365.8
62586 2572.79
62769 0
62952 22.4262
63135 0
63318 554.738
63501 80.8798
63684 94.0656
63867 164.355
64050 543.421
64233 2660.21
64416 5346.48
64599 17460.2
64782 20991.9
64965 7730.51
65148 29489.6
65331 29989.7
65514 35720
65697 32243
65880 28766
66063 25289
66246 21812
66429 18335
66612 7832.15
66795 13149.9
66978 7016.61
67161 1785.9
67344 4662.48
67527 1734.81
67710 4323.28
67893 4852.68
68076 4429.6
68259 4556.99
68442 508.536
68625 1679.79
68808 13545.3
68991 10249.6
69174 6280.17
69357 20977.9
69540 16598.8
69723 19180.9
69906 3349.4
70089 2304.61
70272 0
70455 0
70638 0
70821 5948.97
71004 3896.97
71187 12796.9
71370 19044.1
71553 15017.2
71736 4633.2
71919 13135.5
72102 20422.5
72285 6193.9
72468 7373.35
72651 4286.11
72834 6353.37
73017 737.885


==> experiments/results/time_enr_lts_k70_sieve_OC_ps.txt <==
t OC
0 6449
183 11207
366 15710
549 19725
732 23568
915 27328
1098 30988
1281 34648
1464 38238
1647 41715
1830 45192
2013 48669
2196 52146
2379 55623
2562 59100
2745 62577
2928 66054
3111 69531
3294 73008
3477 76348
3660 79642
3843 82936
4026 86230
4209 89524
4392 92818
4575 96112
4758 99406
4941 102700
5124 105994
5307 109288
5490 112582
5673 115876
5856 119170
6039 122464
6222 125758
6405 129052
6588 132346
6771 135640
6954 138934
7137 142228
7320 145514
7503 148625
7686 151736
7869 154847
8052 157958
8235 161069
8418 164180
8601 167291
8784 170402
8967 173513
9150 176624
9333 179735
9516 182846
9699 185957
9882 189018
10065 191946
10248 194874
10431 197802
10614 200730
10797 203560
10980 206305
11163 209050
11346 211795
11529 214531
11712 217093
11895 219655
12078 222217
12261 224779
12444 227341
12627 229903
12810 232465
12993 235027
13176 237589
13359 240058
13542 242437
13725 244816
13908 247195
14091 249574
14274 251864
14457 254060
14640 256256
14823 258452
15006 260648
15189 262844
15372 265040
15555 267236
15738 269432
15921 271628
16104 273824
16287 276020
16470 278043
16653 280056
16836 282069
17019 284082
17202 286095
17385 288108
17568 290121
17751 292134
17934 294015
18117 295845
18300 297675
18483 299505
18666 301258
18849 302905
19032 304552
19215 306199
19398 307731
19581 309195
19764 310659
19947 312123
20130 313587
20313 314886
20496 316167
20679 317448
20862 318729
21045 320010
21228 321291
21411 322572
21594 323853
21777 325134
21960 326415
22143 327696
22326 328977
22509 330258
22692 331539
22875 332820
23058 334101
23241 335382
23424 336663
23607 337944
23790 339225
23973 340506
24156 341787
24339 343068
24522 344349
24705 345630
24888 346911
25071 348192
25254 349473
25437 350754
25620 352035
25803 353316
25986 354597
26169 355878
26352 357159
26535 358440
26718 359721
26901 361002
27084 362283
27267 363564
27450 364845
27633 366126
27816 367407
27999 368688
28182 369969
28365 371250
28548 372531
28731 373812
28914 375093
29097 376374
29280 377655
29463 378936
29646 380217
29829 381498
30012 382779
30195 384060
30378 385341
30561 386622
30744 387903
30927 389184
31110 390465
31293 391746
31476 393027
31659 394308
31842 395589
32025 396870
32208 398151
32391 399432
32574 400713
32757 401994
32940 403275
33123 404556
33306 405837
33489 407118
33672 408399
33855 409680
34038 410961
34221 412242
34404 413523
34587 414804
34770 416085
34953 417366
35136 418647
35319 419928
35502 421209
35685 422490
35868 423771
36051 425052
36234 426333
36417 427614
36600 1.56589e+007
36783 2.83765e+007
36966 3.60398e+007
37149 4.07078e+007
37332 4.54553e+007
37515 4.91724e+007
37698 5.22347e+007
37881 5.57769e+007
38064 5.8748e+007
38247 6.25889e+007
38430 6.485e+007
38613 6.76324e+007
38796 6.9747e+007
38979 7.17988e+007
39162 7.39185e+007
39345 7.64168e+007
39528 7.71392e+007
39711 7.84124e+007
39894 8.05715e+007
40077 8.30607e+007
40260 8.5274e+007
40443 8.58623e+007
40626 8.68784e+007
40809 8.84177e+007
40992 9.10906e+007
41175 9.29866e+007
41358 9.31158e+007
41541 9.34605e+007
41724 9.38136e+007
41907 9.55018e+007
42090 9.71257e+007
42273 9.96066e+007
42456 1.00244e+008
42639 1.00299e+008
42822 1.00377e+008
43005 1.0184e+008
43188 1.02984e+008
43371 1.04718e+008
43554 1.07852e+008
43737 1.08092e+008
43920 1.08131e+008
44103 1.08131e+008
44286 1.08131e+008
44469 1.09059e+008
44652 1.10066e+008
44835 1.1063e+008
45018 1.11104e+008
45201 1.12757e+008
45384 1.146e+008
45567 1.16487e+008
45750 1.16583e+008
45933 1.16624e+008
46116 1.16624e+008
46299 1.1663e+008
46482 1.1663e+008
46665 1.1663e+008
46848 1.1663e+008
47031 1.1663e+008
47214 1.1663e+008
47397 1.1663e+008
47580 1.17089e+008
47763 1.17666e+008
47946 1.18428e+008
48129 1.19291e+008
48312 1.19732e+008
48495 1.20129e+008
48678 1.20418e+008
48861 1.20602e+008
49044 1.20975e+008
49227 1.22237e+008
49410 1.24289e+008
49593 1.26018e+008
49776 1.27505e+008
49959 1.27576e+008
50142 1.27841e+008
50325 1.28087e+008
50508 1.28822e+008
50691 1.29409e+008
50874 1.29932e+008
51057 1.30337e+008
51240 1.306e+008
51423 1.30904e+008
51606 1.31247e+008
51789 1.31509e+008
51972 1.31556e+008
52155 1.31834e+008
52338 1.32571e+008
52521 1.33014e+008
52704 1.34899e+008
52887 1.35714e+008
53070 1.37641e+008
53253 1.37755e+008
53436 1.37761e+008
53619 1.37772e+008
53802 1.37794e+008
53985 1.37912e+008
54168 1.37937e+008
54351 1.38175e+008
54534 1.38372e+008
54717 1.38698e+008
54900 1.39114e+008
55083 1.40003e+008
55266 1.40867e+008
55449 1.41522e+008
55632 1.41936e+008
55815 1.42683e+008
55998 1.43153e+008
56181 1.43525e+008
56364 1.43832e+008
56547 1.44499e+008
56730 1.44829e+008
56913 1.4493e+008
57096 1.45174e+008
57279 1.46183e+008
57462 1.47652e+008
57645 1.48407e+008
57828 1.51284e+008
58011 1.53357e+008
58194 1.56721e+008
58377 1.57051e+008
58560 1.57074e+008
58743 1.57266e+008
58926 1.58281e+008
59109 1.59785e+008
59292 1.60724e+008
59475 1.61381e+008
59658 1.62206e+008
59841 1.62799e+008
60024 1.63544e+008
60207 1.64043e+008
60390 1.6464e+008
60573 1.64818e+008
60756 1.64977e+008
60939 1.65826e+008
61122 1.68443e+008
61305 1.70021e+008
61488 1.74768e+008
61671 1.76887e+008
61854 1.79427e+008
62037 1.82197e+008
62220 1.82518e+008
62403 1.83134e+008
62586 1.83604e+008
62769 1.83604e+008
62952 1.83609e+008
63135 1.83609e+008
63318 1.8371e+008
63501 1.83725e+008
63684 1.83742e+008
63867 1.83772e+008
64050 1.83872e+008
64233 1.84358e+008
64416 1.85337e+008
64599 1.88532e+008
64782 1.92374e+008
64965 1.93788e+008
65148 1.99185e+008
65331 2.04673e+008
65514 2.1121e+008
65697 2.1711e+008
65880 2.22374e+008
66063 2.27002e+008
66246 2.30994e+008
66429 2.34349e+008
66612 2.35782e+008
66795 2.38189e+008
66978 2.39473e+008
67161 2.398e+008
67344 2.40653e+008
67527 2.4097e+008
67710 2.41762e+008
67893 2.4265e+008
68076 2.4346e+008
68259 2.44294e+008
68442 2.44387e+008
68625 2.44695e+008
68808 2.47173e+008
68991 2.49049e+008
69174 2.50198e+008
69357 2.54037e+008
69540 2.57075e+008
69723 2.60585e+008
69906 2.61198e+008
70089 2.6162e+008
70272 2.6162e+008
70455 2.6162e+008
70638 2.6162e+008
70821 2.62708e+008
71004 2.63421e+008
71187 2.65763e+008
71370 2.69248e+008
71553 2.71997e+008
71736 2.72844e+008
71919 2.75248e+008
72102 2.78986e+008
72285 2.80119e+008
72468 2.81468e+008
72651 2.82253e+008
72834 2.83415e+008
73017 2.8355e+008


==> experiments/results/time_enr_lts_k70_sieve_f.txt <==
t f
0 85.3169
183 116.951
366 176.224
549 251.503
732 264.448
915 320.404
1098 339.787
1281 393.863
1464 444.333
1647 449
1830 449
2013 449
2196 449
2379 449
2562 451.579
2745 491.459
2928 543.738
3111 557.672
3294 594.306
3477 622.055
3660 625
3843 625
4026 625
4209 625
4392 625
4575 625
4758 625
4941 625
5124 625
5307 625
5490 625
5673 625
5856 625
6039 625
6222 625
6405 629.148
6588 645.18
6771 672.503
6954 718.601
7137 746.951
7320 763
7503 780
7686 780
7869 780
8052 780
8235 780
8418 780
8601 780
8784 780
8967 780
9150 780
9333 782.262
9516 820.169
9699 915.53
9882 999.475
10065 1028
10248 1028
10431 1058.77
10614 1192.15
10797 1381.48
10980 1493.08
11163 1579.88
11346 1726.85
11529 2011.11
11712 2067
11895 2067
12078 2067
12261 2067
12444 2119.86
12627 2339.37
12810 2658.15
12993 2717
13176 2717
13359 2751.87
13542 2773
13725 2951.72
13908 3100
14091 3135.66
14274 3267.97
14457 3328
14640 3328
14823 3328
15006 3328
15189 3328
15372 3335.27
15555 3366
15738 3484.91
15921 3536
16104 3551.98
16287 3692.78
16470 4304.72
16653 4418.11
16836 4543.29
17019 4634.96
17202 5033.46
17385 5294.43
17568 5410
17751 5635.66
17934 6457.4
18117 6579.41
18300 6768.8
18483 7244.01
18666 8023.8
18849 9778.26
19032 10707.5
19215 10999.7
19398 11747.3
19581 12227.8
19764 12663
19947 13214.9
20130 13736.3
20313 14002
20496 14013
20679 14013
20862 14013
21045 14307.6
21228 14537.3
21411 14707.2
21594 15579.8
21777 16254
21960 16254
22143 16254
22326 16254
22509 16254
22692 16254
22875 16254
23058 16254
23241 16254
23424 16254
23607 16254
23790 16419.2
23973 16421
24156 16421
24339 16561.1
24522 16944
24705 18278.5
24888 18317
25071 18317
25254 18317
25437 18317
25620 18317
25803 18317
25986 18317
26169 18317
26352 18317
26535 18317
26718 18317
26901 18317
27084 18317
27267 18317
27450 18317
27633 18317
27816 18317
27999 18317
28182 18317
28365 18317
28548 18317
28731 18317
28914 18317
29097 18317
29280 18317
29463 18317
29646 18317
29829 18317
30012 18317
30195 18317
30378 18317
30561 18317
30744 18317
30927 18317
31110 18317
31293 18317
31476 18317
31659 18317
31842 18317
32025 18317
32208 18317
32391 18317
32574 18317
32757 18317
32940 18317
33123 18317
33306 18317
33489 18317
33672 18317
33855 18317
34038 18317
34221 18317
34404 18317
34587 18317
34770 18317
34953 18317
35136 18317
35319 18317
35502 18317
35685 18317
35868 18317
36051 18317
36234 18317
36417 18317
36600 14615.2
36783 6722.65
36966 4843.03
37149 4163.56
37332 3448.34
37515 3199.85
37698 2993.32
37881 2541.14
38064 2429.27
38247 2272.61
38430 1928.3
38613 1855.48
38796 1797.23
38979 1724.28
39162 1429.49
39345 1347.57
39528 1327.23
39711 1305.5
39894 1180.5
40077 1062.96
40260 1046.69
40443 1034.74
40626 1010.82
40809 966.355
40992 833.066
41175 809.749
41358 794.169
41541 786.464
41724 781.842
41907 772.355
42090 680.574
42273 652
42456 641.071
42639 633.601
42822 631.306
43005 630.164
43188 600.169
43371 512
43554 511.885
43737 497.82
43920 490.607
44103 490
44286 490
44469 490
44652 490
44835 490
45018 490
45201 403.399
45384 378
45567 374.689
45750 365.137
45933 353.071
46116 351
46299 350.115
46482 350
46665 350
46848 350
47031 350
47214 350
47397 350
47580 350
47763 350
47946 350
48129 350
48312 350
48495 350
48678 350
48861 350
49044 350
49227 348.661
49410 299.399
49593 280
49776 280
49959 280
50142 280
50325 280
50508 280
50691 280
50874 280
51057 280
51240 280
51423 280
51606 280
51789 280
51972 280
52155 280
52338 280
52521 280
52704 235.355
52887 210
53070 210
53253 210
53436 210
53619 210
53802 210
53985 210
54168 210
54351 210
54534 210
54717 210
54900 210
55083 210
55266 210
55449 210
55632 210
55815 210
55998 210
56181 210
56364 210
56547 210
56730 210
56913 210
57096 210
57279 210
57462 210
57645 209.459
57828 162.137
58011 140
58194 140
58377 140
58560 140
58743 140
58926 140
59109 140
59292 140
59475 140
59658 140
59841 140
60024 140
60207 140
60390 140
60573 140
60756 140
60939 140
61122 140
61305 128.426
61488 90.8087
61671 70.9399
61854 70
62037 70
62220 70
62403 70
62586 70
62769 70
62952 70
63135 70
63318 70
63501 70
63684 70
63867 70
64050 70
64233 70
64416 70
64599 70
64782 70
64965 70
65148 70
65331 70
65514 70
65697 70
65880 70
66063 70
66246 70
66429 70
66612 70
66795 70
66978 70
67161 70
67344 70
67527 70
67710 70
67893 70
68076 70
68259 70
68442 70
68625 70
68808 70
68991 70
69174 70
69357 70
69540 70
69723 70
69906 70
70089 70
70272 70
70455 70
70638 70
70821 70
71004 70
71187 70
71370 69.7104
71553 64.2787
71736 58.6776
71919 49.6995
72102 42.694
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_k70_sieve_f_ps.txt <==
t f
0 85.3169
183 116.951
366 176.224
549 251.503
732 264.448
915 320.404
1098 339.787
1281 393.863
1464 444.333
1647 449
1830 449
2013 449
2196 449
2379 449
2562 451.579
2745 491.459
2928 543.738
3111 557.672
3294 594.306
3477 622.055
3660 625
3843 625
4026 625
4209 625
4392 625
4575 625
4758 625
4941 625
5124 625
5307 625
5490 625
5673 625
5856 625
6039 625
6222 625
6405 629.148
6588 645.18
6771 672.503
6954 718.601
7137 746.951
7320 763
7503 780
7686 780
7869 780
8052 780
8235 780
8418 780
8601 780
8784 780
8967 780
9150 780
9333 782.262
9516 820.169
9699 915.53
9882 999.475
10065 1028
10248 1028
10431 1058.77
10614 1192.15
10797 1381.48
10980 1493.08
11163 1579.88
11346 1726.85
11529 2011.11
11712 2067
11895 2067
12078 2067
12261 2067
12444 2119.86
12627 2339.37
12810 2658.15
12993 2717
13176 2717
13359 2751.87
13542 2773
13725 2951.72
13908 3100
14091 3135.66
14274 3267.97
14457 3328
14640 3328
14823 3328
15006 3328
15189 3328
15372 3335.27
15555 3366
15738 3484.91
15921 3536
16104 3551.98
16287 3692.78
16470 4304.72
16653 4418.11
16836 4543.29
17019 4634.96
17202 5033.46
17385 5294.43
17568 5410
17751 5635.66
17934 6457.4
18117 6579.41
18300 6768.8
18483 7244.01
18666 8023.8
18849 9778.26
19032 10707.5
19215 10999.7
19398 11747.3
19581 12227.8
19764 12663
19947 13214.9
20130 13736.3
20313 14002
20496 14013
20679 14013
20862 14013
21045 14307.6
21228 14537.3
21411 14707.2
21594 15579.8
21777 16254
21960 16254
22143 16254
22326 16254
22509 16254
22692 16254
22875 16254
23058 16254
23241 16254
23424 16254
23607 16254
23790 16419.2
23973 16421
24156 16421
24339 16561.1
24522 16944
24705 18278.5
24888 18317
25071 18317
25254 18317
25437 18317
25620 18317
25803 18317
25986 18317
26169 18317
26352 18317
26535 18317
26718 18317
26901 18317
27084 18317
27267 18317
27450 18317
27633 18317
27816 18317
27999 18317
28182 18317
28365 18317
28548 18317
28731 18317
28914 18317
29097 18317
29280 18317
29463 18317
29646 18317
29829 18317
30012 18317
30195 18317
30378 18317
30561 18317
30744 18317
30927 18317
31110 18317
31293 18317
31476 18317
31659 18317
31842 18317
32025 18317
32208 18317
32391 18317
32574 18317
32757 18317
32940 18317
33123 18317
33306 18317
33489 18317
33672 18317
33855 18317
34038 18317
34221 18317
34404 18317
34587 18317
34770 18317
34953 18317
35136 18317
35319 18317
35502 18317
35685 18317
35868 18317
36051 18317
36234 18317
36417 18317
36600 14615.2
36783 6722.65
36966 4843.03
37149 4163.56
37332 3448.34
37515 3199.85
37698 2993.32
37881 2541.14
38064 2429.27
38247 2272.61
38430 1928.3
38613 1855.48
38796 1797.23
38979 1724.28
39162 1429.49
39345 1347.57
39528 1327.23
39711 1305.5
39894 1180.5
40077 1062.96
40260 1046.69
40443 1034.74
40626 1010.82
40809 966.355
40992 833.066
41175 809.749
41358 794.169
41541 786.464
41724 781.842
41907 772.355
42090 680.574
42273 652
42456 641.071
42639 633.601
42822 631.306
43005 630.164
43188 600.169
43371 512
43554 511.885
43737 497.82
43920 490.607
44103 490
44286 490
44469 490
44652 490
44835 490
45018 490
45201 403.399
45384 378
45567 374.689
45750 365.137
45933 353.071
46116 351
46299 350.115
46482 350
46665 350
46848 350
47031 350
47214 350
47397 350
47580 350
47763 350
47946 350
48129 350
48312 350
48495 350
48678 350
48861 350
49044 350
49227 348.661
49410 299.399
49593 280
49776 280
49959 280
50142 280
50325 280
50508 280
50691 280
50874 280
51057 280
51240 280
51423 280
51606 280
51789 280
51972 280
52155 280
52338 280
52521 280
52704 235.355
52887 210
53070 210
53253 210
53436 210
53619 210
53802 210
53985 210
54168 210
54351 210
54534 210
54717 210
54900 210
55083 210
55266 210
55449 210
55632 210
55815 210
55998 210
56181 210
56364 210
56547 210
56730 210
56913 210
57096 210
57279 210
57462 210
57645 209.459
57828 162.137
58011 140
58194 140
58377 140
58560 140
58743 140
58926 140
59109 140
59292 140
59475 140
59658 140
59841 140
60024 140
60207 140
60390 140
60573 140
60756 140
60939 140
61122 140
61305 128.426
61488 90.8087
61671 70.9399
61854 70
62037 70
62220 70
62403 70
62586 70
62769 70
62952 70
63135 70
63318 70
63501 70
63684 70
63867 70
64050 70
64233 70
64416 70
64599 70
64782 70
64965 70
65148 70
65331 70
65514 70
65697 70
65880 70
66063 70
66246 70
66429 70
66612 70
66795 70
66978 70
67161 70
67344 70
67527 70
67710 70
67893 70
68076 70
68259 70
68442 70
68625 70
68808 70
68991 70
69174 70
69357 70
69540 70
69723 70
69906 70
70089 70
70272 70
70455 70
70638 70
70821 70
71004 70
71187 70
71370 69.7104
71553 64.2787
71736 58.6776
71919 49.6995
72102 42.694
72285 37.0874
72468 31.8142
72651 24.6011
72834 20.4098
73017 14.8142


==> experiments/results/time_enr_lts_our00_OC.txt <==
t OC
0 159.633
183 66.8776
366 64.9541
549 71.6131
732 64
915 74.9956
1098 71.0929
1281 71.4339
1464 69
1647 69.5574
1830 70.1082
2013 70.0689
2196 69.0383
2379 69
2562 69.1585
2745 69.7202
2928 69
3111 69
3294 69.0383
3477 69.1399
3660 69
3843 70.0448
4026 69
4209 69
4392 69.0339
4575 69
4758 69
4941 69.1016
5124 69.5454
5307 69
5490 69
5673 69
5856 69.0383
6039 69
6222 69
6405 69.8153
6588 69
6771 69.7257
6954 69
7137 69
7320 69
7503 69
7686 70.1628
7869 69
8052 69.165
8235 69
8418 69
8601 71.3891
8784 70.0831
8967 69.3191
9150 69.1508
9333 69
9516 69.1596
9699 72.2787
9882 71.1071
10065 71.1825
10248 71.6863
10431 72.3213
10614 71.4317
10797 75.1257
10980 74.7672
11163 73
11346 75.1137
11529 74.5869
11712 73.647
11895 74.9836
12078 73.0393
12261 73.2514
12444 75.341
12627 74.6459
12810 73.129
12993 73
13176 73
13359 74.4131
13542 73.1814
13725 75.7596
13908 75.6525
14091 74
14274 75.388
14457 75.1836
14640 75
14823 75
15006 75
15189 75.3257
15372 75.1038
15555 75.0219
15738 76.1596
15921 75.0219
16104 75.259
16287 77.671
16470 81.753
16653 78.376
16836 78.4273
17019 77.2721
17202 77.7115
17385 78.541
17568 77
17751 78.9126
17934 83.7628
18117 79.9027
18300 79.7945
18483 80.482
18666 83.6219
18849 85.8383
19032 82.1005
19215 82.4
19398 81.1683
19581 83.7322
19764 81.5672
19947 80.5574
20130 80.0732
20313 81.5388
20496 82.1814
20679 81.0437
20862 80.2699
21045 80.6732
21228 80.7016
21411 80.1705
21594 83.4568
21777 80
21960 80.0219
22143 80.0765
22326 80
22509 80
22692 80
22875 80
23058 80
23241 80
23424 80
23607 80.0219
23790 80
23973 80
24156 80
24339 80
24522 81.4481
24705 80
24888 80
25071 80
25254 80
25437 80
25620 80
25803 80
25986 80
26169 80
26352 80
26535 80
26718 80
26901 80
27084 80
27267 80
27450 80
27633 80
27816 80
27999 80
28182 80
28365 80
28548 80
28731 80
28914 80
29097 80
29280 80
29463 80
29646 80
29829 80
30012 80
30195 80
30378 80
30561 80
30744 80
30927 80
31110 80
31293 80
31476 80
31659 80
31842 80
32025 80
32208 80
32391 80
32574 80
32757 80
32940 80
33123 80
33306 80
33489 80
33672 80
33855 80
34038 80
34221 80
34404 80
34587 80
34770 80
34953 80
35136 80
35319 80
35502 80
35685 80
35868 80
36051 80
36234 80
36417 80
36600 149.855
36783 239.885
36966 192.425
37149 172.163
37332 443.142
37515 230.755
37698 370.719
37881 250.495
38064 449.911
38247 437.38
38430 236.734
38613 532.333
38796 320.523
38979 232.457
39162 438.238
39345 487.941
39528 197.165
39711 482.765
39894 464.67
40077 370.34
40260 216.612
40443 226.346
40626 348.127
40809 446.322
40992 470.909
41175 861.831
41358 172.447
41541 239.566
41724 252.779
41907 363.456
42090 527.599
42273 189.328
42456 380.613
42639 183.993
42822 240.294
43005 859.017
43188 231.784
43371 180.279
43554 143.046
43737 129.047
43920 265.739
44103 218.449
44286 122.467
44469 258.195
44652 159.784
44835 157.726
45018 397.913
45201 286.987
45384 82.1049
45567 39.4383
45750 571.009
45933 247.686
46116 166.021
46299 160.455
46482 282.219
46665 268.39
46848 21.0044
47031 463.921
47214 332.656
47397 175.363
47580 279.805
47763 1550.83
47946 327.379
48129 336.209
48312 287.6
48495 202.35
48678 633.187
48861 168.932
49044 199.075
49227 360.699
49410 327.711
49593 425.458
49776 914.934
49959 143.117
50142 364.55
50325 695.252
50508 6036.33
50691 716.932
50874 538.099
51057 286.702
51240 325.913
51423 382.812
51606 338.875
51789 514.633
51972 419.455
52155 408.334
52338 485.951
52521 580.608
52704 183.766
52887 431.464
53070 1216.14
53253 321.091
53436 472.878
53619 303.232
53802 298.037
53985 106.561
54168 2538.76
54351 516.691
54534 395.989
54717 231.749
54900 481.638
55083 417.34
55266 262.219
55449 302.923
55632 587.903
55815 617.874
55998 239.583
56181 402.162
56364 426.502
56547 299.178
56730 298.799
56913 655.706
57096 596.925
57279 730.891
57462 346.386
57645 94.6743
57828 300.879
58011 763.436
58194 2744.17
58377 167.756
58560 524.683
58743 672.201
58926 201.407
59109 74.353
59292 181.284
59475 17.0131
59658 246.967
59841 427.137
60024 207.362
60207 569.856
60390 385.847
60573 627.165
60756 394.405
60939 841.661
61122 823.035
61305 837.28
61488 994.327
61671 70.6459
61854 762.131
62037 7823.84
62220 1341.52
62403 915.412
62586 665.705
62769 848.217
62952 421.113
63135 207.243
63318 195.458
63501 565.281
63684 579.545
63867 559.354
64050 3577.8
64233 542.868
64416 332.523
64599 1149.07
64782 485.543
64965 3256.5
65148 165.173
65331 610.681
65514 165.743
65697 171.752
65880 160.753
66063 296.407
66246 577.609
66429 431.668
66612 545.798
66795 919.902
66978 265.733
67161 384.75
67344 1316.45
67527 452.581
67710 232.691
67893 323.075
68076 219.39
68259 494.021
68442 856.956
68625 816.342
68808 521.69
68991 502.779
69174 932.197
69357 505.262
69540 942.647
69723 608.64
69906 546.127
70089 595.422
70272 390.886
70455 374.052
70638 792.373
70821 638.837
71004 641.72
71187 531.894
71370 624.191
71553 463.848
71736 404.061
71919 509.104
72102 495.203
72285 623.412
72468 534.788
72651 420.892
72834 379.639
73017 303.97


==> experiments/results/time_enr_lts_our00_OC_ps.txt <==
t OC
0 29212.8
183 41451.4
366 53338
549 66443.2
732 78155.2
915 91879.4
1098 104889
1281 117962
1464 130589
1647 143318
1830 156148
2013 168970
2196 181604
2379 194231
2562 206887
2745 219646
2928 232273
3111 244900
3294 257534
3477 270187
3660 282814
3843 295632
4026 308259
4209 320886
4392 333519
4575 346146
4758 358773
4941 371419
5124 384145
5307 396772
5490 409399
5673 422026
5856 434660
6039 447287
6222 459914
6405 472691
6588 485318
6771 498077
6954 510704
7137 523331
7320 535958
7503 548585
7686 561425
7869 574052
8052 586709
8235 599336
8418 611963
8601 625028
8784 637853
8967 650538
9150 663193
9333 675820
9516 688476
9699 701703
9882 714716
10065 727742
10248 740861
10431 754095
10614 767167
10797 780915
10980 794598
11163 807957
11346 821703
11529 835352
11712 848829
11895 862551
12078 875918
12261 889323
12444 903110
12627 916770
12810 930153
12993 943512
13176 956871
13359 970488
13542 983881
13725 997745
13908 1.01159e+006
14091 1.02513e+006
14274 1.03893e+006
14457 1.05269e+006
14640 1.06641e+006
14823 1.08014e+006
15006 1.09386e+006
15189 1.10765e+006
15372 1.12139e+006
15555 1.13512e+006
15738 1.14906e+006
15921 1.16278e+006
16104 1.17656e+006
16287 1.19077e+006
16470 1.20573e+006
16653 1.22007e+006
16836 1.23443e+006
17019 1.24857e+006
17202 1.26279e+006
17385 1.27716e+006
17568 1.29125e+006
17751 1.30569e+006
17934 1.32102e+006
18117 1.33564e+006
18300 1.35025e+006
18483 1.36497e+006
18666 1.38028e+006
18849 1.39599e+006
19032 1.41101e+006
19215 1.42609e+006
19398 1.44094e+006
19581 1.45627e+006
19764 1.47119e+006
19947 1.48594e+006
20130 1.50059e+006
20313 1.51551e+006
20496 1.53055e+006
20679 1.54538e+006
20862 1.56007e+006
21045 1.57483e+006
21228 1.5896e+006
21411 1.60427e+006
21594 1.61955e+006
21777 1.63419e+006
21960 1.64883e+006
22143 1.66348e+006
22326 1.67812e+006
22509 1.69276e+006
22692 1.7074e+006
22875 1.72204e+006
23058 1.73668e+006
23241 1.75132e+006
23424 1.76596e+006
23607 1.78061e+006
23790 1.79525e+006
23973 1.80989e+006
24156 1.82453e+006
24339 1.83917e+006
24522 1.85407e+006
24705 1.86871e+006
24888 1.88335e+006
25071 1.89799e+006
25254 1.91263e+006
25437 1.92727e+006
25620 1.94191e+006
25803 1.95655e+006
25986 1.97119e+006
26169 1.98583e+006
26352 2.00047e+006
26535 2.01511e+006
26718 2.02975e+006
26901 2.04439e+006
27084 2.05903e+006
27267 2.07367e+006
27450 2.08831e+006
27633 2.10295e+006
27816 2.11759e+006
27999 2.13223e+006
28182 2.14687e+006
28365 2.16151e+006
28548 2.17615e+006
28731 2.19079e+006
28914 2.20543e+006
29097 2.22007e+006
29280 2.23471e+006
29463 2.24935e+006
29646 2.26399e+006
29829 2.27863e+006
30012 2.29327e+006
30195 2.30791e+006
30378 2.32255e+006
30561 2.33719e+006
30744 2.35183e+006
30927 2.36647e+006
31110 2.38111e+006
31293 2.39575e+006
31476 2.41039e+006
31659 2.42503e+006
31842 2.43967e+006
32025 2.45431e+006
32208 2.46895e+006
32391 2.48359e+006
32574 2.49823e+006
32757 2.51287e+006
32940 2.52751e+006
33123 2.54215e+006
33306 2.55679e+006
33489 2.57143e+006
33672 2.58607e+006
33855 2.60071e+006
34038 2.61535e+006
34221 2.62999e+006
34404 2.64463e+006
34587 2.65927e+006
34770 2.67391e+006
34953 2.68855e+006
35136 2.70319e+006
35319 2.71783e+006
35502 2.73247e+006
35685 2.74711e+006
35868 2.76175e+006
36051 2.77639e+006
36234 2.79103e+006
36417 2.80567e+006
36600 2.8331e+006
36783 2.87699e+006
36966 2.91221e+006
37149 2.94371e+006
37332 3.02481e+006
37515 3.06704e+006
37698 3.13488e+006
37881 3.18072e+006
38064 3.26305e+006
38247 3.34309e+006
38430 3.38642e+006
38613 3.48383e+006
38796 3.54249e+006
38979 3.58503e+006
39162 3.66523e+006
39345 3.75452e+006
39528 3.7906e+006
39711 3.87895e+006
39894 3.96398e+006
40077 4.03175e+006
40260 4.07139e+006
40443 4.11282e+006
40626 4.17652e+006
40809 4.2582e+006
40992 4.34438e+006
41175 4.50209e+006
41358 4.53365e+006
41541 4.57749e+006
41724 4.62375e+006
41907 4.69026e+006
42090 4.78681e+006
42273 4.82146e+006
42456 4.89111e+006
42639 4.92478e+006
42822 4.96875e+006
43005 5.12595e+006
43188 5.16837e+006
43371 5.20136e+006
43554 5.22754e+006
43737 5.25116e+006
43920 5.29979e+006
44103 5.33976e+006
44286 5.36217e+006
44469 5.40942e+006
44652 5.43866e+006
44835 5.46753e+006
45018 5.54034e+006
45201 5.59286e+006
45384 5.60789e+006
45567 5.61511e+006
45750 5.7196e+006
45933 5.76493e+006
46116 5.79531e+006
46299 5.82467e+006
46482 5.87632e+006
46665 5.92543e+006
46848 5.92928e+006
47031 6.01417e+006
47214 6.07505e+006
47397 6.10714e+006
47580 6.15835e+006
47763 6.44215e+006
47946 6.50206e+006
48129 6.56358e+006
48312 6.61622e+006
48495 6.65325e+006
48678 6.76912e+006
48861 6.80003e+006
49044 6.83646e+006
49227 6.90247e+006
49410 6.96244e+006
49593 7.0403e+006
49776 7.20774e+006
49959 7.23393e+006
50142 7.30064e+006
50325 7.42787e+006
50508 8.53252e+006
50691 8.66372e+006
50874 8.76219e+006
51057 8.81466e+006
51240 8.8743e+006
51423 8.94435e+006
51606 9.00637e+006
51789 9.10054e+006
51972 9.1773e+006
52155 9.25203e+006
52338 9.34096e+006
52521 9.44721e+006
52704 9.48084e+006
52887 9.5598e+006
53070 9.78235e+006
53253 9.84111e+006
53436 9.92765e+006
53619 9.98314e+006
53802 1.00377e+007
53985 1.00572e+007
54168 1.05218e+007
54351 1.06163e+007
54534 1.06888e+007
54717 1.07312e+007
54900 1.08193e+007
55083 1.08957e+007
55266 1.09437e+007
55449 1.09991e+007
55632 1.11067e+007
55815 1.12198e+007
55998 1.12636e+007
56181 1.13372e+007
56364 1.14153e+007
56547 1.147e+007
56730 1.15247e+007
56913 1.16447e+007
57096 1.17539e+007
57279 1.18877e+007
57462 1.19511e+007
57645 1.19684e+007
57828 1.20235e+007
58011 1.21632e+007
58194 1.26654e+007
58377 1.26961e+007
58560 1.27921e+007
58743 1.29151e+007
58926 1.29519e+007
59109 1.29656e+007
59292 1.29987e+007
59475 1.30018e+007
59658 1.3047e+007
59841 1.31252e+007
60024 1.31632e+007
60207 1.32674e+007
60390 1.3338e+007
60573 1.34528e+007
60756 1.3525e+007
60939 1.3679e+007
61122 1.38296e+007
61305 1.39829e+007
61488 1.41648e+007
61671 1.41777e+007
61854 1.43172e+007
62037 1.5749e+007
62220 1.59945e+007
62403 1.6162e+007
62586 1.62838e+007
62769 1.6439e+007
62952 1.65161e+007
63135 1.6554e+007
63318 1.65898e+007
63501 1.66932e+007
63684 1.67993e+007
63867 1.69017e+007
64050 1.75564e+007
64233 1.76558e+007
64416 1.77166e+007
64599 1.79269e+007
64782 1.80157e+007
64965 1.86117e+007
65148 1.86419e+007
65331 1.87537e+007
65514 1.8784e+007
65697 1.88154e+007
65880 1.88448e+007
66063 1.88991e+007
66246 1.90048e+007
66429 1.90838e+007
66612 1.91837e+007
66795 1.9352e+007
66978 1.94006e+007
67161 1.9471e+007
67344 1.97119e+007
67527 1.97948e+007
67710 1.98374e+007
67893 1.98965e+007
68076 1.99366e+007
68259 2.0027e+007
68442 2.01839e+007
68625 2.03332e+007
68808 2.04287e+007
68991 2.05207e+007
69174 2.06913e+007
69357 2.07838e+007
69540 2.09563e+007
69723 2.10677e+007
69906 2.11676e+007
70089 2.12766e+007
70272 2.13481e+007
70455 2.14165e+007
70638 2.15616e+007
70821 2.16785e+007
71004 2.17959e+007
71187 2.18932e+007
71370 2.20075e+007
71553 2.20923e+007
71736 2.21663e+007
71919 2.22595e+007
72102 2.23501e+007
72285 2.24642e+007
72468 2.2562e+007
72651 2.2639e+007
72834 2.27085e+007
73017 2.27641e+007


==> experiments/results/time_enr_lts_our00_f.txt <==
t f
0 54.5945
183 74.5421
366 88.6295
549 116.97
732 130.6
915 141.378
1098 176.872
1281 202.222
1464 204.6
1647 208.395
1830 230.743
2013 239.945
2196 242
2379 242
2562 242.283
2745 252.282
2928 281.2
3111 281.2
3294 287.271
3477 293.703
3660 303.2
3843 310.624
4026 313.4
4209 313.4
4392 313.4
4575 313.4
4758 313.4
4941 313.4
5124 313.4
5307 313.4
5490 313.4
5673 313.4
5856 313.4
6039 313.4
6222 313.4
6405 313.4
6588 313.4
6771 313.4
6954 313.4
7137 313.4
7320 313.4
7503 313.4
7686 313.4
7869 313.4
8052 325.81
8235 327.6
8418 327.6
8601 348.509
8784 373.2
8967 373.2
9150 373.2
9333 373.2
9516 379.377
9699 436.903
9882 492.236
10065 494.4
10248 494.4
10431 523.413
10614 591.423
10797 705.191
10980 871.62
11163 951.8
11346 976.486
11529 991.489
11712 1013.14
11895 1092.24
12078 1120.2
12261 1140.28
12444 1172.2
12627 1258.04
12810 1354.85
12993 1363.6
13176 1363.6
13359 1372.95
13542 1389.12
13725 1482.87
13908 1593.11
14091 1587.2
14274 1626.78
14457 1707.2
14640 1707.2
14823 1707.2
15006 1707.2
15189 1707.2
15372 1707.2
15555 1707.2
15738 1707.2
15921 1707.2
16104 1707.2
16287 1719.21
16470 2328.61
16653 2521.58
16836 2540.3
17019 2619.13
17202 3028.35
17385 3167.82
17568 3210
17751 3389.26
17934 3766.1
18117 4065.96
18300 4269.63
18483 4462.01
18666 4593.26
18849 6064.26
19032 6556.36
19215 6785.36
19398 7345.54
19581 7900.19
19764 8003.16
19947 8041.85
20130 8080.95
20313 8070.38
20496 8765.75
20679 9084.12
20862 9122.61
21045 9554.42
21228 9530.75
21411 9462.15
21594 10191.6
21777 10559.6
21960 10559.6
22143 10559.6
22326 10559.6
22509 10559.6
22692 10559.6
22875 10559.6
23058 10559.6
23241 10559.6
23424 10559.6
23607 10559.6
23790 10559.6
23973 10559.6
24156 10559.6
24339 10559.6
24522 10650.2
24705 11047.4
24888 11047.4
25071 11047.4
25254 11047.4
25437 11047.4
25620 11047.4
25803 11047.4
25986 11047.4
26169 11047.4
26352 11047.4
26535 11047.4
26718 11047.4
26901 11047.4
27084 11047.4
27267 11047.4
27450 11047.4
27633 11047.4
27816 11047.4
27999 11047.4
28182 11047.4
28365 11047.4
28548 11047.4
28731 11047.4
28914 11047.4
29097 11047.4
29280 11047.4
29463 11047.4
29646 11047.4
29829 11047.4
30012 11047.4
30195 11047.4
30378 11047.4
30561 11047.4
30744 11047.4
30927 11047.4
31110 11047.4
31293 11047.4
31476 11047.4
31659 11047.4
31842 11047.4
32025 11047.4
32208 11047.4
32391 11047.4
32574 11047.4
32757 11047.4
32940 11047.4
33123 11047.4
33306 11047.4
33489 11047.4
33672 11047.4
33855 11047.4
34038 11047.4
34221 11047.4
34404 11047.4
34587 11047.4
34770 11047.4
34953 11047.4
35136 11047.4
35319 11047.4
35502 11047.4
35685 11047.4
35868 11047.4
36051 11047.4
36234 11047.4
36417 11047.4
36600 8086.03
36783 2760.77
36966 1915.88
37149 1514.66
37332 1326.77
37515 1085.78
37698 1021.64
37881 826.216
38064 804.788
38247 706.663
38430 629.034
38613 615.402
38796 530.45
38979 485.477
39162 473.742
39345 465.931
39528 385.531
39711 370.282
39894 364.475
40077 360.002
40260 293.439
40443 288.85
40626 283.405
40809 280.801
40992 280.105
41175 231.768
41358 220.457
41541 222.633
41724 218.075
41907 214.821
42090 214.578
42273 203.68
42456 174.021
42639 175.367
42822 169.104
43005 170.161
43188 170.105
43371 170.813
43554 152.999
43737 137.01
43920 138.426
44103 135.411
44286 135.932
44469 134.495
44652 132.212
44835 132.893
45018 131.86
45201 131.424
45384 131.416
45567 104.014
45750 101.964
45933 100.225
46116 102.57
46299 104.587
46482 101.138
46665 100.942
46848 100.761
47031 101.408
47214 98.9541
47397 98.4809
47580 96.9956
47763 97.4481
47946 96.7923
48129 96.459
48312 96.3005
48495 96.4973
48678 96.3989
48861 96.459
49044 97.694
49227 97.2787
49410 97.0437
49593 94.7333
49776 76.929
49959 78.1727
50142 78.1508
50325 77.5432
50508 78.2732
50691 77.823
50874 78.094
51057 77.2284
51240 78.0328
51423 77.4689
51606 78.0634
51789 77.6437
51972 78.2339
52155 78.4044
52338 77.6175
52521 77.8579
52704 77.8098
52887 77.1847
53070 64.2372
53253 58.518
53436 59.2492
53619 58.8033
53802 58.518
53985 58.2393
54168 57.7377
54351 59.3475
54534 58.6426
54717 58.3902
54900 58.0656
55083 57.8852
55266 58.5705
55449 59.2623
55632 58.0262
55815 58.6689
55998 59.1574
56181 58.5934
56364 58.6
56547 59.2164
56730 58.4852
56913 58.6426
57096 58.8689
57279 58.2984
57462 58.8361
57645 58.4295
57828 58.4426
58011 58.4459
58194 49.1322
58377 37.2131
58560 37.0863
58743 37.5497
58926 36.3891
59109 37.5672
59292 37.0011
59475 37.8601
59658 37.377
59841 38.7585
60024 37.6066
60207 37.7989
60390 37.5956
60573 37.565
60756 37.9891
60939 37.565
61122 37.2437
61305 37.2525
61488 37.2699
61671 35.9803
61854 36.6689
62037 21.3781
62220 20
62403 20
62586 20
62769 20
62952 20
63135 20
63318 20
63501 20
63684 20
63867 20
64050 20
64233 20
64416 20
64599 20
64782 20
64965 20
65148 20
65331 20
65514 20
65697 20
65880 20
66063 20
66246 20
66429 20
66612 20
66795 20
66978 20
67161 20
67344 20
67527 20
67710 20
67893 20
68076 20
68259 20
68442 20
68625 20
68808 20
68991 20
69174 20
69357 20
69540 20
69723 20
69906 20
70089 20
70272 20
70455 20
70638 20
70821 20
71004 20
71187 20
71370 20
71553 20
71736 20
71919 20
72102 20
72285 20
72468 20
72651 20
72834 19.5628
73017 14.8142


==> experiments/results/time_enr_lts_our00_f_ps.txt <==
t f
0 54.5945
183 74.5421
366 88.6295
549 116.97
732 130.6
915 141.378
1098 176.872
1281 202.222
1464 204.6
1647 208.395
1830 230.743
2013 239.945
2196 242
2379 242
2562 242.283
2745 252.282
2928 281.2
3111 281.2
3294 287.271
3477 293.703
3660 303.2
3843 310.624
4026 313.4
4209 313.4
4392 313.4
4575 313.4
4758 313.4
4941 313.4
5124 313.4
5307 313.4
5490 313.4
5673 313.4
5856 313.4
6039 313.4
6222 313.4
6405 313.4
6588 313.4
6771 313.4
6954 313.4
7137 313.4
7320 313.4
7503 313.4
7686 313.4
7869 313.4
8052 325.81
8235 327.6
8418 327.6
8601 348.509
8784 373.2
8967 373.2
9150 373.2
9333 373.2
9516 379.377
9699 436.903
9882 492.236
10065 494.4
10248 494.4
10431 523.413
10614 591.423
10797 705.191
10980 871.62
11163 951.8
11346 976.486
11529 991.489
11712 1013.14
11895 1092.24
12078 1120.2
12261 1140.28
12444 1172.2
12627 1258.04
12810 1354.85
12993 1363.6
13176 1363.6
13359 1372.95
13542 1389.12
13725 1482.87
13908 1593.11
14091 1587.2
14274 1626.78
14457 1707.2
14640 1707.2
14823 1707.2
15006 1707.2
15189 1707.2
15372 1707.2
15555 1707.2
15738 1707.2
15921 1707.2
16104 1707.2
16287 1719.21
16470 2328.61
16653 2521.58
16836 2540.3
17019 2619.13
17202 3028.35
17385 3167.82
17568 3210
17751 3389.26
17934 3766.1
18117 4065.96
18300 4269.63
18483 4462.01
18666 4593.26
18849 6064.26
19032 6556.36
19215 6785.36
19398 7345.54
19581 7900.19
19764 8003.16
19947 8041.85
20130 8080.95
20313 8070.38
20496 8765.75
20679 9084.12
20862 9122.61
21045 9554.42
21228 9530.75
21411 9462.15
21594 10191.6
21777 10559.6
21960 10559.6
22143 10559.6
22326 10559.6
22509 10559.6
22692 10559.6
22875 10559.6
23058 10559.6
23241 10559.6
23424 10559.6
23607 10559.6
23790 10559.6
23973 10559.6
24156 10559.6
24339 10559.6
24522 10650.2
24705 11047.4
24888 11047.4
25071 11047.4
25254 11047.4
25437 11047.4
25620 11047.4
25803 11047.4
25986 11047.4
26169 11047.4
26352 11047.4
26535 11047.4
26718 11047.4
26901 11047.4
27084 11047.4
27267 11047.4
27450 11047.4
27633 11047.4
27816 11047.4
27999 11047.4
28182 11047.4
28365 11047.4
28548 11047.4
28731 11047.4
28914 11047.4
29097 11047.4
29280 11047.4
29463 11047.4
29646 11047.4
29829 11047.4
30012 11047.4
30195 11047.4
30378 11047.4
30561 11047.4
30744 11047.4
30927 11047.4
31110 11047.4
31293 11047.4
31476 11047.4
31659 11047.4
31842 11047.4
32025 11047.4
32208 11047.4
32391 11047.4
32574 11047.4
32757 11047.4
32940 11047.4
33123 11047.4
33306 11047.4
33489 11047.4
33672 11047.4
33855 11047.4
34038 11047.4
34221 11047.4
34404 11047.4
34587 11047.4
34770 11047.4
34953 11047.4
35136 11047.4
35319 11047.4
35502 11047.4
35685 11047.4
35868 11047.4
36051 11047.4
36234 11047.4
36417 11047.4
36600 8086.03
36783 2760.77
36966 1915.88
37149 1514.66
37332 1326.77
37515 1085.78
37698 1021.64
37881 826.216
38064 804.788
38247 706.663
38430 629.034
38613 615.402
38796 530.45
38979 485.477
39162 473.742
39345 465.931
39528 385.531
39711 370.282
39894 364.475
40077 360.002
40260 293.439
40443 288.85
40626 283.405
40809 280.801
40992 280.105
41175 231.768
41358 220.457
41541 222.633
41724 218.075
41907 214.821
42090 214.578
42273 203.68
42456 174.021
42639 175.367
42822 169.104
43005 170.161
43188 170.105
43371 170.813
43554 152.999
43737 137.01
43920 138.426
44103 135.411
44286 135.932
44469 134.495
44652 132.212
44835 132.893
45018 131.86
45201 131.424
45384 131.416
45567 104.014
45750 101.964
45933 100.225
46116 102.57
46299 104.587
46482 101.138
46665 100.942
46848 100.761
47031 101.408
47214 98.9541
47397 98.4809
47580 96.9956
47763 97.4481
47946 96.7923
48129 96.459
48312 96.3005
48495 96.4973
48678 96.3989
48861 96.459
49044 97.694
49227 97.2787
49410 97.0437
49593 94.7333
49776 76.929
49959 78.1727
50142 78.1508
50325 77.5432
50508 78.2732
50691 77.823
50874 78.094
51057 77.2284
51240 78.0328
51423 77.4689
51606 78.0634
51789 77.6437
51972 78.2339
52155 78.4044
52338 77.6175
52521 77.8579
52704 77.8098
52887 77.1847
53070 64.2372
53253 58.518
53436 59.2492
53619 58.8033
53802 58.518
53985 58.2393
54168 57.7377
54351 59.3475
54534 58.6426
54717 58.3902
54900 58.0656
55083 57.8852
55266 58.5705
55449 59.2623
55632 58.0262
55815 58.6689
55998 59.1574
56181 58.5934
56364 58.6
56547 59.2164
56730 58.4852
56913 58.6426
57096 58.8689
57279 58.2984
57462 58.8361
57645 58.4295
57828 58.4426
58011 58.4459
58194 49.1322
58377 37.2131
58560 37.0863
58743 37.5497
58926 36.3891
59109 37.5672
59292 37.0011
59475 37.8601
59658 37.377
59841 38.7585
60024 37.6066
60207 37.7989
60390 37.5956
60573 37.565
60756 37.9891
60939 37.565
61122 37.2437
61305 37.2525
61488 37.2699
61671 35.9803
61854 36.6689
62037 21.3781
62220 20
62403 20
62586 20
62769 20
62952 20
63135 20
63318 20
63501 20
63684 20
63867 20
64050 20
64233 20
64416 20
64599 20
64782 20
64965 20
65148 20
65331 20
65514 20
65697 20
65880 20
66063 20
66246 20
66429 20
66612 20
66795 20
66978 20
67161 20
67344 20
67527 20
67710 20
67893 20
68076 20
68259 20
68442 20
68625 20
68808 20
68991 20
69174 20
69357 20
69540 20
69723 20
69906 20
70089 20
70272 20
70455 20
70638 20
70821 20
71004 20
71187 20
71370 20
71553 20
71736 20
71919 20
72102 20
72285 20
72468 20
72651 20
72834 19.5628
73017 14.8142


==> experiments/results/time_enr_lts_our02_OC.txt <==
t OC
0 159.633
183 66.8776
366 64.9541
549 71.6131
732 64
915 74.9956
1098 71.0929
1281 71.4339
1464 69
1647 69.5574
1830 70.1082
2013 70.0689
2196 69.0383
2379 69
2562 69.1585
2745 69.7202
2928 69
3111 69
3294 69.0383
3477 69.1399
3660 69
3843 70.0448
4026 69
4209 69
4392 69.0339
4575 69
4758 69
4941 69.1016
5124 69.5454
5307 69
5490 69
5673 69
5856 69.0383
6039 69
6222 69
6405 69.8153
6588 69
6771 69.7257
6954 69
7137 69
7320 69
7503 69
7686 70.1628
7869 69
8052 69.165
8235 69
8418 69
8601 71.3891
8784 70.0831
8967 69.3191
9150 69.1508
9333 69
9516 69.1596
9699 72.2787
9882 71.1071
10065 71.1825
10248 71.6863
10431 72.3213
10614 71.4317
10797 75.1257
10980 74.7672
11163 73
11346 75.1137
11529 74.5869
11712 73.647
11895 74.9836
12078 73.0393
12261 73.2514
12444 75.341
12627 74.6459
12810 73.129
12993 73
13176 73
13359 74.4131
13542 73.1814
13725 75.7596
13908 75.6525
14091 74
14274 75.388
14457 75.1836
14640 75
14823 75
15006 75
15189 75.3257
15372 75.1038
15555 75.0219
15738 76.1596
15921 75.0219
16104 75.259
16287 77.671
16470 81.753
16653 78.376
16836 78.4273
17019 77.2721
17202 77.7115
17385 78.541
17568 77
17751 78.9126
17934 83.7628
18117 79.9027
18300 79.7945
18483 80.482
18666 83.6219
18849 85.8383
19032 82.1005
19215 82.4
19398 81.1683
19581 83.7322
19764 81.5672
19947 80.5574
20130 80.0732
20313 81.5388
20496 82.1814
20679 81.0437
20862 80.2699
21045 80.6732
21228 80.7016
21411 80.1705
21594 83.4568
21777 80
21960 80.0219
22143 80.0765
22326 80
22509 80
22692 80
22875 80
23058 80
23241 80
23424 80
23607 80.0219
23790 80
23973 80
24156 80
24339 80
24522 81.4481
24705 80
24888 80
25071 80
25254 80
25437 80
25620 80
25803 80
25986 80
26169 80
26352 80
26535 80
26718 80
26901 80
27084 80
27267 80
27450 80
27633 80
27816 80
27999 80
28182 80
28365 80
28548 80
28731 80
28914 80
29097 80
29280 80
29463 80
29646 80
29829 80
30012 80
30195 80
30378 80
30561 80
30744 80
30927 80
31110 80
31293 80
31476 80
31659 80
31842 80
32025 80
32208 80
32391 80
32574 80
32757 80
32940 80
33123 80
33306 80
33489 80
33672 80
33855 80
34038 80
34221 80
34404 80
34587 80
34770 80
34953 80
35136 80
35319 80
35502 80
35685 80
35868 80
36051 80
36234 80
36417 80
36600 108.88
36783 137.275
36966 119.255
37149 97.8131
37332 176.168
37515 131.134
37698 116.314
37881 147.181
38064 131.028
38247 230.316
38430 113.021
38613 189.926
38796 121.379
38979 165.595
39162 154.489
39345 93.7705
39528 107.107
39711 80.9913
39894 109.705
40077 158.149
40260 74.3432
40443 73.7268
40626 103.656
40809 98.9727
40992 153.25
41175 224.037
41358 73.5191
41541 367.401
41724 69.0306
41907 231.613
42090 138.363
42273 80.1596
42456 65.165
42639 119.995
42822 95.353
43005 191.66
43188 123.014
43371 138.274
43554 90.0459
43737 56.1978
43920 53.2721
44103 106.365
44286 98.235
44469 614.901
44652 70.224
44835 93.9923
45018 54.2186
45201 63.1475
45384 54.0874
45567 118.013
45750 21.0306
45933 99.8896
46116 161.125
46299 21.0022
46482 21.0066
46665 85.8011
46848 21.0087
47031 185.663
47214 168.468
47397 21.0066
47580 175.387
47763 565.543
47946 128.132
48129 88.2044
48312 98.7355
48495 84.7443
48678 21.0153
48861 249.723
49044 75.3596
49227 137.584
49410 62.3803
49593 126.207
49776 909.604
49959 20.0022
50142 138.89
50325 892.746
50508 2877.48
50691 65.3355
50874 62.4809
51057 92.9301
51240 91.0765
51423 261.404
51606 184.94
51789 113.021
51972 73.2721
52155 181.862
52338 41.4164
52521 292.402
52704 58.7071
52887 41.1781
53070 630.323
53253 117.997
53436 19.0077
53619 115.621
53802 111.74
53985 277.546
54168 2066.98
54351 995.639
54534 173.979
54717 19.0164
54900 89.153
55083 266.12
55266 81.0962
55449 187.659
55632 72.2678
55815 157.144
55998 63.5202
56181 739.587
56364 55.8601
56547 84.577
56730 182.327
56913 347.458
57096 147.199
57279 34.2481
57462 217.745
57645 151.193
57828 73.0929
58011 222.591
58194 2001.96
58377 166.279
58560 17.0077
58743 322.009
58926 609.172
59109 189.746
59292 17.0153
59475 446.505
59658 64.2219
59841 60.2219
60024 123.946
60207 84.3137
60390 103.98
60573 339.849
60756 61.235
60939 54.2874
61122 332.97
61305 88.4787
61488 55.7213
61671 288.863
61854 682.342
62037 5596.57
62220 15.012
62403 245.934
62586 15.012
62769 231.457
62952 15.0131
63135 221.279
63318 218.736
63501 15.0131
63684 15.0098
63867 15.0197
64050 2808.38
64233 177.614
64416 189.251
64599 15.0295
64782 315.305
64965 3044.22
65148 162.12
65331 449.482
65514 157.309
65697 159.132
65880 155.149
66063 15.0142
66246 15.0131
66429 15.012
66612 15.0328
66795 280.692
66978 140.204
67161 135.557
67344 131.95
67527 130.635
67710 126.689
67893 223.54
68076 318.611
68259 15.0481
68442 109.099
68625 194.202
68808 183.242
68991 92.4055
69174 90.2732
69357 368.854
69540 153.097
69723 211.545
69906 139.622
70089 185.056
70272 127.075
70455 166.946
70638 159.144
70821 323.678
71004 245.74
71187 334.101
71370 239.797
71553 123.658
71736 141.193
71919 165.486
72102 96.0262
72285 203.897
72468 197.978
72651 118.235
72834 129.273
73017 160.861


==> experiments/results/time_enr_lts_our02_OC_ps.txt <==
t OC
0 29212.8
183 41451.4
366 53338
549 66443.2
732 78155.2
915 91879.4
1098 104889
1281 117962
1464 130589
1647 143318
1830 156148
2013 168970
2196 181604
2379 194231
2562 206887
2745 219646
2928 232273
3111 244900
3294 257534
3477 270187
3660 282814
3843 295632
4026 308259
4209 320886
4392 333519
4575 346146
4758 358773
4941 371419
5124 384145
5307 396772
5490 409399
5673 422026
5856 434660
6039 447287
6222 459914
6405 472691
6588 485318
6771 498077
6954 510704
7137 523331
7320 535958
7503 548585
7686 561425
7869 574052
8052 586709
8235 599336
8418 611963
8601 625028
8784 637853
8967 650538
9150 663193
9333 675820
9516 688476
9699 701703
9882 714716
10065 727742
10248 740861
10431 754095
10614 767167
10797 780915
10980 794598
11163 807957
11346 821703
11529 835352
11712 848829
11895 862551
12078 875918
12261 889323
12444 903110
12627 916770
12810 930153
12993 943512
13176 956871
13359 970488
13542 983881
13725 997745
13908 1.01159e+006
14091 1.02513e+006
14274 1.03893e+006
14457 1.05269e+006
14640 1.06641e+006
14823 1.08014e+006
15006 1.09386e+006
15189 1.10765e+006
15372 1.12139e+006
15555 1.13512e+006
15738 1.14906e+006
15921 1.16278e+006
16104 1.17656e+006
16287 1.19077e+006
16470 1.20573e+006
16653 1.22007e+006
16836 1.23443e+006
17019 1.24857e+006
17202 1.26279e+006
17385 1.27716e+006
17568 1.29125e+006
17751 1.30569e+006
17934 1.32102e+006
18117 1.33564e+006
18300 1.35025e+006
18483 1.36497e+006
18666 1.38028e+006
18849 1.39599e+006
19032 1.41101e+006
19215 1.42609e+006
19398 1.44094e+006
19581 1.45627e+006
19764 1.47119e+006
19947 1.48594e+006
20130 1.50059e+006
20313 1.51551e+006
20496 1.53055e+006
20679 1.54538e+006
20862 1.56007e+006
21045 1.57483e+006
21228 1.5896e+006
21411 1.60427e+006
21594 1.61955e+006
21777 1.63419e+006
21960 1.64883e+006
22143 1.66348e+006
22326 1.67812e+006
22509 1.69276e+006
22692 1.7074e+006
22875 1.72204e+006
23058 1.73668e+006
23241 1.75132e+006
23424 1.76596e+006
23607 1.78061e+006
23790 1.79525e+006
23973 1.80989e+006
24156 1.82453e+006
24339 1.83917e+006
24522 1.85407e+006
24705 1.86871e+006
24888 1.88335e+006
25071 1.89799e+006
25254 1.91263e+006
25437 1.92727e+006
25620 1.94191e+006
25803 1.95655e+006
25986 1.97119e+006
26169 1.98583e+006
26352 2.00047e+006
26535 2.01511e+006
26718 2.02975e+006
26901 2.04439e+006
27084 2.05903e+006
27267 2.07367e+006
27450 2.08831e+006
27633 2.10295e+006
27816 2.11759e+006
27999 2.13223e+006
28182 2.14687e+006
28365 2.16151e+006
28548 2.17615e+006
28731 2.19079e+006
28914 2.20543e+006
29097 2.22007e+006
29280 2.23471e+006
29463 2.24935e+006
29646 2.26399e+006
29829 2.27863e+006
30012 2.29327e+006
30195 2.30791e+006
30378 2.32255e+006
30561 2.33719e+006
30744 2.35183e+006
30927 2.36647e+006
31110 2.38111e+006
31293 2.39575e+006
31476 2.41039e+006
31659 2.42503e+006
31842 2.43967e+006
32025 2.45431e+006
32208 2.46895e+006
32391 2.48359e+006
32574 2.49823e+006
32757 2.51287e+006
32940 2.52751e+006
33123 2.54215e+006
33306 2.55679e+006
33489 2.57143e+006
33672 2.58607e+006
33855 2.60071e+006
34038 2.61535e+006
34221 2.62999e+006
34404 2.64463e+006
34587 2.65927e+006
34770 2.67391e+006
34953 2.68855e+006
35136 2.70319e+006
35319 2.71783e+006
35502 2.73247e+006
35685 2.74711e+006
35868 2.76175e+006
36051 2.77639e+006
36234 2.79103e+006
36417 2.80567e+006
36600 2.8256e+006
36783 2.85072e+006
36966 2.87254e+006
37149 2.89044e+006
37332 2.92268e+006
37515 2.94668e+006
37698 2.96796e+006
37881 2.9949e+006
38064 3.01888e+006
38247 3.06102e+006
38430 3.08171e+006
38613 3.11646e+006
38796 3.13868e+006
38979 3.16898e+006
39162 3.19725e+006
39345 3.21441e+006
39528 3.23401e+006
39711 3.24883e+006
39894 3.26891e+006
40077 3.29785e+006
40260 3.31145e+006
40443 3.32495e+006
40626 3.34392e+006
40809 3.36203e+006
40992 3.39007e+006
41175 3.43107e+006
41358 3.44453e+006
41541 3.51176e+006
41724 3.52439e+006
41907 3.56678e+006
42090 3.5921e+006
42273 3.60677e+006
42456 3.61869e+006
42639 3.64065e+006
42822 3.6581e+006
43005 3.69317e+006
43188 3.71569e+006
43371 3.74099e+006
43554 3.75747e+006
43737 3.76775e+006
43920 3.7775e+006
44103 3.79697e+006
44286 3.81494e+006
44469 3.92747e+006
44652 3.94032e+006
44835 3.95752e+006
45018 3.96744e+006
45201 3.979e+006
45384 3.9889e+006
45567 4.01049e+006
45750 4.01434e+006
45933 4.03262e+006
46116 4.06211e+006
46299 4.06595e+006
46482 4.0698e+006
46665 4.0855e+006
46848 4.08934e+006
47031 4.12332e+006
47214 4.15415e+006
47397 4.15799e+006
47580 4.19009e+006
47763 4.29358e+006
47946 4.31703e+006
48129 4.33317e+006
48312 4.35124e+006
48495 4.36675e+006
48678 4.3706e+006
48861 4.41629e+006
49044 4.43009e+006
49227 4.45526e+006
49410 4.46668e+006
49593 4.48977e+006
49776 4.65623e+006
49959 4.65989e+006
50142 4.68531e+006
50325 4.84868e+006
50508 5.37526e+006
50691 5.38722e+006
50874 5.39865e+006
51057 5.41566e+006
51240 5.43232e+006
51423 5.48016e+006
51606 5.51401e+006
51789 5.53469e+006
51972 5.5481e+006
52155 5.58138e+006
52338 5.58896e+006
52521 5.64247e+006
52704 5.65321e+006
52887 5.66075e+006
53070 5.7761e+006
53253 5.79769e+006
53436 5.80117e+006
53619 5.82233e+006
53802 5.84277e+006
53985 5.89356e+006
54168 6.27182e+006
54351 6.45402e+006
54534 6.48586e+006
54717 6.48934e+006
54900 6.50566e+006
55083 6.55436e+006
55266 6.5692e+006
55449 6.60354e+006
55632 6.61676e+006
55815 6.64552e+006
55998 6.65715e+006
56181 6.79249e+006
56364 6.80271e+006
56547 6.81819e+006
56730 6.85156e+006
56913 6.91514e+006
57096 6.94208e+006
57279 6.94835e+006
57462 6.98819e+006
57645 7.01586e+006
57828 7.02924e+006
58011 7.06997e+006
58194 7.43633e+006
58377 7.46676e+006
58560 7.46987e+006
58743 7.5288e+006
58926 7.64028e+006
59109 7.675e+006
59292 7.67812e+006
59475 7.75983e+006
59658 7.77158e+006
59841 7.7826e+006
60024 7.80528e+006
60207 7.82071e+006
60390 7.83974e+006
60573 7.90193e+006
60756 7.91314e+006
60939 7.92307e+006
61122 7.98401e+006
61305 8.0002e+006
61488 8.01039e+006
61671 8.06326e+006
61854 8.18812e+006
62037 9.2123e+006
62220 9.21504e+006
62403 9.26005e+006
62586 9.2628e+006
62769 9.30515e+006
62952 9.3079e+006
63135 9.3484e+006
63318 9.38842e+006
63501 9.39117e+006
63684 9.39392e+006
63867 9.39667e+006
64050 9.9106e+006
64233 9.9431e+006
64416 9.97774e+006
64599 9.98049e+006
64782 1.00382e+007
64965 1.05953e+007
65148 1.06249e+007
65331 1.07072e+007
65514 1.0736e+007
65697 1.07651e+007
65880 1.07935e+007
66063 1.07963e+007
66246 1.0799e+007
66429 1.08017e+007
66612 1.08045e+007
66795 1.08559e+007
66978 1.08815e+007
67161 1.09063e+007
67344 1.09305e+007
67527 1.09544e+007
67710 1.09776e+007
67893 1.10185e+007
68076 1.10768e+007
68259 1.10795e+007
68442 1.10995e+007
68625 1.1135e+007
68808 1.11686e+007
68991 1.11855e+007
69174 1.1202e+007
69357 1.12695e+007
69540 1.12975e+007
69723 1.13362e+007
69906 1.13618e+007
70089 1.13956e+007
70272 1.14189e+007
70455 1.14495e+007
70638 1.14786e+007
70821 1.15378e+007
71004 1.15828e+007
71187 1.16439e+007
71370 1.16878e+007
71553 1.17104e+007
71736 1.17363e+007
71919 1.17666e+007
72102 1.17841e+007
72285 1.18214e+007
72468 1.18577e+007
72651 1.18793e+007
72834 1.1903e+007
73017 1.19324e+007


==> experiments/results/time_enr_lts_our02_f.txt <==
t f
0 54.5945
183 74.5421
366 88.6295
549 116.97
732 130.6
915 141.378
1098 176.872
1281 202.222
1464 204.6
1647 208.395
1830 230.743
2013 239.945
2196 242
2379 242
2562 242.283
2745 252.282
2928 281.2
3111 281.2
3294 287.271
3477 293.703
3660 303.2
3843 310.624
4026 313.4
4209 313.4
4392 313.4
4575 313.4
4758 313.4
4941 313.4
5124 313.4
5307 313.4
5490 313.4
5673 313.4
5856 313.4
6039 313.4
6222 313.4
6405 313.4
6588 313.4
6771 313.4
6954 313.4
7137 313.4
7320 313.4
7503 313.4
7686 313.4
7869 313.4
8052 325.81
8235 327.6
8418 327.6
8601 348.509
8784 373.2
8967 373.2
9150 373.2
9333 373.2
9516 379.377
9699 436.903
9882 492.236
10065 494.4
10248 494.4
10431 523.413
10614 591.423
10797 705.191
10980 871.62
11163 951.8
11346 976.486
11529 991.489
11712 1013.14
11895 1092.24
12078 1120.2
12261 1140.28
12444 1172.2
12627 1258.04
12810 1354.85
12993 1363.6
13176 1363.6
13359 1372.95
13542 1389.12
13725 1482.87
13908 1593.11
14091 1587.2
14274 1626.78
14457 1707.2
14640 1707.2
14823 1707.2
15006 1707.2
15189 1707.2
15372 1707.2
15555 1707.2
15738 1707.2
15921 1707.2
16104 1707.2
16287 1719.21
16470 2328.61
16653 2521.58
16836 2540.3
17019 2619.13
17202 3028.35
17385 3167.82
17568 3210
17751 3389.26
17934 3766.1
18117 4065.96
18300 4269.63
18483 4462.01
18666 4593.26
18849 6064.26
19032 6556.36
19215 6785.36
19398 7345.54
19581 7900.19
19764 8003.16
19947 8041.85
20130 8080.95
20313 8070.38
20496 8765.75
20679 9084.12
20862 9122.61
21045 9554.42
21228 9530.75
21411 9462.15
21594 10191.6
21777 10559.6
21960 10559.6
22143 10559.6
22326 10559.6
22509 10559.6
22692 10559.6
22875 10559.6
23058 10559.6
23241 10559.6
23424 10559.6
23607 10559.6
23790 10559.6
23973 10559.6
24156 10559.6
24339 10559.6
24522 10650.2
24705 11047.4
24888 11047.4
25071 11047.4
25254 11047.4
25437 11047.4
25620 11047.4
25803 11047.4
25986 11047.4
26169 11047.4
26352 11047.4
26535 11047.4
26718 11047.4
26901 11047.4
27084 11047.4
27267 11047.4
27450 11047.4
27633 11047.4
27816 11047.4
27999 11047.4
28182 11047.4
28365 11047.4
28548 11047.4
28731 11047.4
28914 11047.4
29097 11047.4
29280 11047.4
29463 11047.4
29646 11047.4
29829 11047.4
30012 11047.4
30195 11047.4
30378 11047.4
30561 11047.4
30744 11047.4
30927 11047.4
31110 11047.4
31293 11047.4
31476 11047.4
31659 11047.4
31842 11047.4
32025 11047.4
32208 11047.4
32391 11047.4
32574 11047.4
32757 11047.4
32940 11047.4
33123 11047.4
33306 11047.4
33489 11047.4
33672 11047.4
33855 11047.4
34038 11047.4
34221 11047.4
34404 11047.4
34587 11047.4
34770 11047.4
34953 11047.4
35136 11047.4
35319 11047.4
35502 11047.4
35685 11047.4
35868 11047.4
36051 11047.4
36234 11047.4
36417 11047.4
36600 7946.27
36783 2523.31
36966 1765.94
37149 1418.51
37332 1240.18
37515 986.062
37698 942.874
37881 745.915
38064 727.069
38247 659.705
38430 582.172
38613 563.585
38796 486.916
38979 442.674
39162 429.425
39345 417.059
39528 346.119
39711 330.402
39894 334.151
40077 326.695
40260 268.378
40443 255.664
40626 260.972
40809 253.507
40992 249.89
41175 211.318
41358 203.649
41541 202.972
41724 195.886
41907 197.216
42090 197.669
42273 188.11
42456 152.584
42639 167.012
42822 157.715
43005 164.184
43188 160.864
43371 156.14
43554 145.235
43737 129.805
43920 126.436
44103 122.071
44286 125.815
44469 122.372
44652 121.581
44835 121.975
45018 116.873
45201 120.866
45384 118.482
45567 96.0874
45750 90.577
45933 89.2787
46116 89.7978
46299 94.3803
46482 89.9814
46665 87.871
46848 86.247
47031 88.5235
47214 94.7399
47397 94.7585
47580 90.1836
47763 89.7989
47946 91.2929
48129 92.9945
48312 89.9749
48495 91.1038
48678 89.9672
48861 88.2765
49044 88.9311
49227 89.8863
49410 89.177
49593 87.4372
49776 68.8514
49959 67.882
50142 68.8732
50325 70.9257
50508 72.2557
50691 71.1169
50874 69.9891
51057 66.0579
51240 72.6678
51423 73.8787
51606 72.7388
51789 69.0514
51972 69.224
52155 68.1705
52338 66.5705
52521 70.2033
52704 69.3049
52887 67.1913
53070 57.7738
53253 54.6361
53436 55.2525
53619 53.5607
53802 53.5836
53985 52.9541
54168 52.1541
54351 53.9235
54534 56.2984
54717 55.0918
54900 51.6852
55083 52.247
55266 54.623
55449 55.0754
55632 56.0066
55815 54.7213
55998 54.7607
56181 53.7115
56364 53.082
56547 50.7934
56730 49.459
56913 52.9902
57096 54.5115
57279 53.7869
57462 53.5344
57645 54.4393
57828 53.3016
58011 53.5279
58194 46.5301
58377 37.635
58560 38.1224
58743 36.0984
58926 33.8295
59109 33.7268
59292 33.8776
59475 35.5541
59658 36.1661
59841 35.2
60024 34.6579
60207 36.2492
60390 35.8077
60573 35.1738
60756 33.7399
60939 33.318
61122 33.0514
61305 35.0273
61488 34.1027
61671 34.5246
61854 34.1639
62037 21.0011
62220 20
62403 20
62586 19.8852
62769 19.6634
62952 19.6
63135 19.2754
63318 19.0393
63501 19.1093
63684 18.8787
63867 18.4896
64050 19.635
64233 20
64416 19.8863
64599 19.6907
64782 19.4284
64965 19.7355
65148 20
65331 20
65514 20
65697 20
65880 20
66063 19.9093
66246 19.659
66429 19.1497
66612 18.9235
66795 18.8393
66978 18.9224
67161 19
67344 18.9967
67527 19.2776
67710 18.823
67893 18.8863
68076 19.3311
68259 18.9311
68442 18.6011
68625 18.8077
68808 18.7978
68991 18.177
69174 17.8536
69357 18.1913
69540 19.1617
69723 19.0689
69906 18.6951
70089 18.8809
70272 18.377
70455 18.1956
70638 18.6153
70821 19.0514
71004 18.8557
71187 19.6601
71370 19.5508
71553 18.4874
71736 18.1902
71919 18.7311
72102 18.3213
72285 19.0896
72468 18.8153
72651 18.7858
72834 18.7978
73017 14.8022


==> experiments/results/time_enr_lts_our02_f_ps.txt <==
t f
0 54.5945
183 74.5421
366 88.6295
549 116.97
732 130.6
915 141.378
1098 176.872
1281 202.222
1464 204.6
1647 208.395
1830 230.743
2013 239.945
2196 242
2379 242
2562 242.283
2745 252.282
2928 281.2
3111 281.2
3294 287.271
3477 293.703
3660 303.2
3843 310.624
4026 313.4
4209 313.4
4392 313.4
4575 313.4
4758 313.4
4941 313.4
5124 313.4
5307 313.4
5490 313.4
5673 313.4
5856 313.4
6039 313.4
6222 313.4
6405 313.4
6588 313.4
6771 313.4
6954 313.4
7137 313.4
7320 313.4
7503 313.4
7686 313.4
7869 313.4
8052 325.81
8235 327.6
8418 327.6
8601 348.509
8784 373.2
8967 373.2
9150 373.2
9333 373.2
9516 379.377
9699 436.903
9882 492.236
10065 494.4
10248 494.4
10431 523.413
10614 591.423
10797 705.191
10980 871.62
11163 951.8
11346 976.486
11529 991.489
11712 1013.14
11895 1092.24
12078 1120.2
12261 1140.28
12444 1172.2
12627 1258.04
12810 1354.85
12993 1363.6
13176 1363.6
13359 1372.95
13542 1389.12
13725 1482.87
13908 1593.11
14091 1587.2
14274 1626.78
14457 1707.2
14640 1707.2
14823 1707.2
15006 1707.2
15189 1707.2
15372 1707.2
15555 1707.2
15738 1707.2
15921 1707.2
16104 1707.2
16287 1719.21
16470 2328.61
16653 2521.58
16836 2540.3
17019 2619.13
17202 3028.35
17385 3167.82
17568 3210
17751 3389.26
17934 3766.1
18117 4065.96
18300 4269.63
18483 4462.01
18666 4593.26
18849 6064.26
19032 6556.36
19215 6785.36
19398 7345.54
19581 7900.19
19764 8003.16
19947 8041.85
20130 8080.95
20313 8070.38
20496 8765.75
20679 9084.12
20862 9122.61
21045 9554.42
21228 9530.75
21411 9462.15
21594 10191.6
21777 10559.6
21960 10559.6
22143 10559.6
22326 10559.6
22509 10559.6
22692 10559.6
22875 10559.6
23058 10559.6
23241 10559.6
23424 10559.6
23607 10559.6
23790 10559.6
23973 10559.6
24156 10559.6
24339 10559.6
24522 10650.2
24705 11047.4
24888 11047.4
25071 11047.4
25254 11047.4
25437 11047.4
25620 11047.4
25803 11047.4
25986 11047.4
26169 11047.4
26352 11047.4
26535 11047.4
26718 11047.4
26901 11047.4
27084 11047.4
27267 11047.4
27450 11047.4
27633 11047.4
27816 11047.4
27999 11047.4
28182 11047.4
28365 11047.4
28548 11047.4
28731 11047.4
28914 11047.4
29097 11047.4
29280 11047.4
29463 11047.4
29646 11047.4
29829 11047.4
30012 11047.4
30195 11047.4
30378 11047.4
30561 11047.4
30744 11047.4
30927 11047.4
31110 11047.4
31293 11047.4
31476 11047.4
31659 11047.4
31842 11047.4
32025 11047.4
32208 11047.4
32391 11047.4
32574 11047.4
32757 11047.4
32940 11047.4
33123 11047.4
33306 11047.4
33489 11047.4
33672 11047.4
33855 11047.4
34038 11047.4
34221 11047.4
34404 11047.4
34587 11047.4
34770 11047.4
34953 11047.4
35136 11047.4
35319 11047.4
35502 11047.4
35685 11047.4
35868 11047.4
36051 11047.4
36234 11047.4
36417 11047.4
36600 7946.27
36783 2523.31
36966 1765.94
37149 1418.51
37332 1240.18
37515 986.062
37698 942.874
37881 745.915
38064 727.069
38247 659.705
38430 582.172
38613 563.585
38796 486.916
38979 442.674
39162 429.425
39345 417.059
39528 346.119
39711 330.402
39894 334.151
40077 326.695
40260 268.378
40443 255.664
40626 260.972
40809 253.507
40992 249.89
41175 211.318
41358 203.649
41541 202.972
41724 195.886
41907 197.216
42090 197.669
42273 188.11
42456 152.584
42639 167.012
42822 157.715
43005 164.184
43188 160.864
43371 156.14
43554 145.235
43737 129.805
43920 126.436
44103 122.071
44286 125.815
44469 122.372
44652 121.581
44835 121.975
45018 116.873
45201 120.866
45384 118.482
45567 96.0874
45750 90.577
45933 89.2787
46116 89.7978
46299 94.3803
46482 89.9814
46665 87.871
46848 86.247
47031 88.5235
47214 94.7399
47397 94.7585
47580 90.1836
47763 89.7989
47946 91.2929
48129 92.9945
48312 89.9749
48495 91.1038
48678 89.9672
48861 88.2765
49044 88.9311
49227 89.8863
49410 89.177
49593 87.4372
49776 68.8514
49959 67.882
50142 68.8732
50325 70.9257
50508 72.2557
50691 71.1169
50874 69.9891
51057 66.0579
51240 72.6678
51423 73.8787
51606 72.7388
51789 69.0514
51972 69.224
52155 68.1705
52338 66.5705
52521 70.2033
52704 69.3049
52887 67.1913
53070 57.7738
53253 54.6361
53436 55.2525
53619 53.5607
53802 53.5836
53985 52.9541
54168 52.1541
54351 53.9235
54534 56.2984
54717 55.0918
54900 51.6852
55083 52.247
55266 54.623
55449 55.0754
55632 56.0066
55815 54.7213
55998 54.7607
56181 53.7115
56364 53.082
56547 50.7934
56730 49.459
56913 52.9902
57096 54.5115
57279 53.7869
57462 53.5344
57645 54.4393
57828 53.3016
58011 53.5279
58194 46.5301
58377 37.635
58560 38.1224
58743 36.0984
58926 33.8295
59109 33.7268
59292 33.8776
59475 35.5541
59658 36.1661
59841 35.2
60024 34.6579
60207 36.2492
60390 35.8077
60573 35.1738
60756 33.7399
60939 33.318
61122 33.0514
61305 35.0273
61488 34.1027
61671 34.5246
61854 34.1639
62037 21.0011
62220 20
62403 20
62586 19.8852
62769 19.6634
62952 19.6
63135 19.2754
63318 19.0393
63501 19.1093
63684 18.8787
63867 18.4896
64050 19.635
64233 20
64416 19.8863
64599 19.6907
64782 19.4284
64965 19.7355
65148 20
65331 20
65514 20
65697 20
65880 20
66063 19.9093
66246 19.659
66429 19.1497
66612 18.9235
66795 18.8393
66978 18.9224
67161 19
67344 18.9967
67527 19.2776
67710 18.823
67893 18.8863
68076 19.3311
68259 18.9311
68442 18.6011
68625 18.8077
68808 18.7978
68991 18.177
69174 17.8536
69357 18.1913
69540 19.1617
69723 19.0689
69906 18.6951
70089 18.8809
70272 18.377
70455 18.1956
70638 18.6153
70821 19.0514
71004 18.8557
71187 19.6601
71370 19.5508
71553 18.4874
71736 18.1902
71919 18.7311
72102 18.3213
72285 19.0896
72468 18.8153
72651 18.7858
72834 18.7978
73017 14.8022


==> experiments/results/time_enr_lts_random_OC.txt <==
t OC
0 0
183 0
366 0
549 0
732 0
915 0
1098 0
1281 0
1464 0
1647 0
1830 0
2013 0
2196 0
2379 0
2562 0
2745 0
2928 0
3111 0
3294 0
3477 0
3660 0
3843 0
4026 0
4209 0
4392 0
4575 0
4758 0
4941 0
5124 0
5307 0
5490 0
5673 0
5856 0
6039 0
6222 0
6405 0
6588 0
6771 0
6954 0
7137 0
7320 0
7503 0
7686 0
7869 0
8052 0
8235 0
8418 0
8601 0
8784 0
8967 0
9150 0
9333 0
9516 0
9699 0
9882 0
10065 0
10248 0
10431 0
10614 0
10797 0
10980 0
11163 0
11346 0
11529 0
11712 0
11895 0
12078 0
12261 0
12444 0
12627 0
12810 0
12993 0
13176 0
13359 0
13542 0
13725 0
13908 0
14091 0
14274 0
14457 0
14640 0
14823 0
15006 0
15189 0
15372 0
15555 0
15738 0
15921 0
16104 0
16287 0
16470 0
16653 0
16836 0
17019 0
17202 0
17385 0
17568 0
17751 0
17934 0
18117 0
18300 0
18483 0
18666 0
18849 0
19032 0
19215 0
19398 0
19581 0
19764 0
19947 0
20130 0
20313 0
20496 0
20679 0
20862 0
21045 0
21228 0
21411 0
21594 0
21777 0
21960 0
22143 0
22326 0
22509 0
22692 0
22875 0
23058 0
23241 0
23424 0
23607 0
23790 0
23973 0
24156 0
24339 0
24522 0
24705 0
24888 0
25071 0
25254 0
25437 0
25620 0
25803 0
25986 0
26169 0
26352 0
26535 0
26718 0
26901 0
27084 0
27267 0
27450 0
27633 0
27816 0
27999 0
28182 0
28365 0
28548 0
28731 0
28914 0
29097 0
29280 0
29463 0
29646 0
29829 0
30012 0
30195 0
30378 0
30561 0
30744 0
30927 0
31110 0
31293 0
31476 0
31659 0
31842 0
32025 0
32208 0
32391 0
32574 0
32757 0
32940 0
33123 0
33306 0
33489 0
33672 0
33855 0
34038 0
34221 0
34404 0
34587 0
34770 0
34953 0
35136 0
35319 0
35502 0
35685 0
35868 0
36051 0
36234 0
36417 0
36600 0
36783 0
36966 0
37149 0
37332 0
37515 0
37698 0
37881 0
38064 0
38247 0
38430 0
38613 0
38796 0
38979 0
39162 0
39345 0
39528 0
39711 0
39894 0
40077 0
40260 0
40443 0
40626 0
40809 0
40992 0
41175 0
41358 0
41541 0
41724 0
41907 0
42090 0
42273 0
42456 0
42639 0
42822 0
43005 0
43188 0
43371 0
43554 0
43737 0
43920 0
44103 0
44286 0
44469 0
44652 0
44835 0
45018 0
45201 0
45384 0
45567 0
45750 0
45933 0
46116 0
46299 0
46482 0
46665 0
46848 0
47031 0
47214 0
47397 0
47580 0
47763 0
47946 0
48129 0
48312 0
48495 0
48678 0
48861 0
49044 0
49227 0
49410 0
49593 0
49776 0
49959 0
50142 0
50325 0
50508 0
50691 0
50874 0
51057 0
51240 0
51423 0
51606 0
51789 0
51972 0
52155 0
52338 0
52521 0
52704 0
52887 0
53070 0
53253 0
53436 0
53619 0
53802 0
53985 0
54168 0
54351 0
54534 0
54717 0
54900 0
55083 0
55266 0
55449 0
55632 0
55815 0
55998 0
56181 0
56364 0
56547 0
56730 0
56913 0
57096 0
57279 0
57462 0
57645 0
57828 0
58011 0
58194 0
58377 0
58560 0
58743 0
58926 0
59109 0
59292 0
59475 0
59658 0
59841 0
60024 0
60207 0
60390 0
60573 0
60756 0
60939 0
61122 0
61305 0
61488 0
61671 0
61854 0
62037 0
62220 0
62403 0
62586 0
62769 0
62952 0
63135 0
63318 0
63501 0
63684 0
63867 0
64050 0
64233 0
64416 0
64599 0
64782 0
64965 0
65148 0
65331 0
65514 0
65697 0
65880 0
66063 0
66246 0
66429 0
66612 0
66795 0
66978 0
67161 0
67344 0
67527 0
67710 0
67893 0
68076 0
68259 0
68442 0
68625 0
68808 0
68991 0
69174 0
69357 0
69540 0
69723 0
69906 0
70089 0
70272 0
70455 0
70638 0
70821 0
71004 0
71187 0
71370 0
71553 0
71736 0
71919 0
72102 0
72285 0
72468 0
72651 0
72834 0
73017 0


==> experiments/results/time_enr_lts_random_OC_ps.txt <==
t OC
0 0
183 0
366 0
549 0
732 0
915 0
1098 0
1281 0
1464 0
1647 0
1830 0
2013 0
2196 0
2379 0
2562 0
2745 0
2928 0
3111 0
3294 0
3477 0
3660 0
3843 0
4026 0
4209 0
4392 0
4575 0
4758 0
4941 0
5124 0
5307 0
5490 0
5673 0
5856 0
6039 0
6222 0
6405 0
6588 0
6771 0
6954 0
7137 0
7320 0
7503 0
7686 0
7869 0
8052 0
8235 0
8418 0
8601 0
8784 0
8967 0
9150 0
9333 0
9516 0
9699 0
9882 0
10065 0
10248 0
10431 0
10614 0
10797 0
10980 0
11163 0
11346 0
11529 0
11712 0
11895 0
12078 0
12261 0
12444 0
12627 0
12810 0
12993 0
13176 0
13359 0
13542 0
13725 0
13908 0
14091 0
14274 0
14457 0
14640 0
14823 0
15006 0
15189 0
15372 0
15555 0
15738 0
15921 0
16104 0
16287 0
16470 0
16653 0
16836 0
17019 0
17202 0
17385 0
17568 0
17751 0
17934 0
18117 0
18300 0
18483 0
18666 0
18849 0
19032 0
19215 0
19398 0
19581 0
19764 0
19947 0
20130 0
20313 0
20496 0
20679 0
20862 0
21045 0
21228 0
21411 0
21594 0
21777 0
21960 0
22143 0
22326 0
22509 0
22692 0
22875 0
23058 0
23241 0
23424 0
23607 0
23790 0
23973 0
24156 0
24339 0
24522 0
24705 0
24888 0
25071 0
25254 0
25437 0
25620 0
25803 0
25986 0
26169 0
26352 0
26535 0
26718 0
26901 0
27084 0
27267 0
27450 0
27633 0
27816 0
27999 0
28182 0
28365 0
28548 0
28731 0
28914 0
29097 0
29280 0
29463 0
29646 0
29829 0
30012 0
30195 0
30378 0
30561 0
30744 0
30927 0
31110 0
31293 0
31476 0
31659 0
31842 0
32025 0
32208 0
32391 0
32574 0
32757 0
32940 0
33123 0
33306 0
33489 0
33672 0
33855 0
34038 0
34221 0
34404 0
34587 0
34770 0
34953 0
35136 0
35319 0
35502 0
35685 0
35868 0
36051 0
36234 0
36417 0
36600 0
36783 0
36966 0
37149 0
37332 0
37515 0
37698 0
37881 0
38064 0
38247 0
38430 0
38613 0
38796 0
38979 0
39162 0
39345 0
39528 0
39711 0
39894 0
40077 0
40260 0
40443 0
40626 0
40809 0
40992 0
41175 0
41358 0
41541 0
41724 0
41907 0
42090 0
42273 0
42456 0
42639 0
42822 0
43005 0
43188 0
43371 0
43554 0
43737 0
43920 0
44103 0
44286 0
44469 0
44652 0
44835 0
45018 0
45201 0
45384 0
45567 0
45750 0
45933 0
46116 0
46299 0
46482 0
46665 0
46848 0
47031 0
47214 0
47397 0
47580 0
47763 0
47946 0
48129 0
48312 0
48495 0
48678 0
48861 0
49044 0
49227 0
49410 0
49593 0
49776 0
49959 0
50142 0
50325 0
50508 0
50691 0
50874 0
51057 0
51240 0
51423 0
51606 0
51789 0
51972 0
52155 0
52338 0
52521 0
52704 0
52887 0
53070 0
53253 0
53436 0
53619 0
53802 0
53985 0
54168 0
54351 0
54534 0
54717 0
54900 0
55083 0
55266 0
55449 0
55632 0
55815 0
55998 0
56181 0
56364 0
56547 0
56730 0
56913 0
57096 0
57279 0
57462 0
57645 0
57828 0
58011 0
58194 0
58377 0
58560 0
58743 0
58926 0
59109 0
59292 0
59475 0
59658 0
59841 0
60024 0
60207 0
60390 0
60573 0
60756 0
60939 0
61122 0
61305 0
61488 0
61671 0
61854 0
62037 0
62220 0
62403 0
62586 0
62769 0
62952 0
63135 0
63318 0
63501 0
63684 0
63867 0
64050 0
64233 0
64416 0
64599 0
64782 0
64965 0
65148 0
65331 0
65514 0
65697 0
65880 0
66063 0
66246 0
66429 0
66612 0
66795 0
66978 0
67161 0
67344 0
67527 0
67710 0
67893 0
68076 0
68259 0
68442 0
68625 0
68808 0
68991 0
69174 0
69357 0
69540 0
69723 0
69906 0
70089 0
70272 0
70455 0
70638 0
70821 0
71004 0
71187 0
71370 0
71553 0
71736 0
71919 0
72102 0
72285 0
72468 0
72651 0
72834 0
73017 0


==> experiments/results/time_enr_lts_random_f.txt <==
t f
0 38.1301
183 40.8951
366 40.8721
549 46.8066
732 48.3803
915 50.4372
1098 52.5082
1281 51.4098
1464 50.9311
1647 51.5126
1830 51.9301
2013 50.9082
2196 51.8153
2379 50.3355
2562 49.0951
2745 50.6776
2928 59.0098
3111 57.0514
3294 56.6197
3477 57.5104
3660 58.5432
3843 59.4754
4026 58.8885
4209 57.9869
4392 58.3792
4575 57.0907
4758 55.3847
4941 53.259
5124 53.2306
5307 54.3126
5490 53.3246
5673 52.8743
5856 53.3399
6039 53.6667
6222 54.2951
6405 54.6525
6588 47.012
6771 46.6601
6954 47.9344
7137 50.1016
7320 50.5519
7503 50.7224
7686 50.859
7869 51.0273
8052 50.7945
8235 51.3333
8418 51.5519
8601 51.4
8784 51.4
8967 51.377
9150 49.1137
9333 51.4743
9516 54.2721
9699 56.2645
9882 56.7781
10065 55.6459
10248 55.2
10431 53.5738
10614 53.6022
10797 55.5005
10980 60.6656
11163 57.8
11346 57.9377
11529 62.6787
11712 65.1148
11895 65.5508
12078 65.6
12261 64.7705
12444 62.9016
12627 62.8503
12810 63
12993 63.2721
13176 63.4044
13359 63.4
13542 64.2656
13725 65.2
13908 65.2
14091 65.2
14274 64.8262
14457 65.2393
14640 72.5792
14823 75.0721
15006 77.4098
15189 79.1213
15372 80
15555 82.5661
15738 86.2
15921 87.0634
16104 87.9279
16287 90.2
16470 90.2
16653 90.2
16836 90.9781
17019 87.9672
17202 83.6
17385 83.447
17568 85.4448
17751 93.3792
17934 107.2
18117 107.279
18300 104.863
18483 102.6
18666 102.6
18849 110.744
19032 111.8
19215 113.295
19398 114.389
19581 117.157
19764 117
19947 117
20130 116.344
20313 115.4
20496 115.4
20679 113.741
20862 113.2
21045 113.449
21228 113.8
21411 113.8
21594 113.8
21777 113.401
21960 132.755
22143 135.266
22326 134.822
22509 136.831
22692 140
22875 140
23058 140.136
23241 140.331
23424 141.326
23607 142.531
23790 158.157
23973 167.604
24156 167.8
24339 167.8
24522 165.479
24705 161.733
24888 159.495
25071 159.785
25254 159.8
25437 159.8
25620 159.731
25803 158.262
25986 156.338
26169 155.4
26352 155.4
26535 154.525
26718 153.261
26901 153
27084 153.193
27267 153.208
27450 153.424
27633 153.6
27816 153.6
27999 153.6
28182 153.51
28365 148.996
28548 148.022
28731 148
28914 148
29097 147.44
29280 147.2
29463 147.2
29646 147.2
29829 143.659
30012 143.578
30195 142.6
30378 142.6
30561 142.6
30744 142.6
30927 143.928
31110 151.6
31293 151.319
31476 151.4
31659 151.455
31842 152.4
32025 152.4
32208 151.272
32391 150.997
32574 150.8
32757 150.374
32940 148.2
33123 148.2
33306 148.037
33489 147.296
33672 147
33855 147.028
34038 147.954
34221 148
34404 148
34587 148
34770 150.193
34953 155.658
35136 155.4
35319 155.4
35502 155.4
35685 155.4
35868 155.4
36051 155.099
36234 154.8
36417 155.43
36600 156
36783 156
36966 154.409
37149 124.259
37332 117.295
37515 104.4
37698 104.4
37881 100.023
38064 90.5311
38247 82.9377
38430 81.6
38613 81.6
38796 81.2328
38979 71.8098
39162 70.6
39345 68.3607
39528 63.4
39711 63.4
39894 60.5552
40077 59.6
40260 59.6
40443 59.6
40626 59.6
40809 58.0087
40992 55.235
41175 54.2426
41358 52.8
41541 52.8
41724 52.8
41907 52.8
42090 52.8
42273 52.8
42456 52.8
42639 52.8
42822 52.8
43005 52.8
43188 52.3279
43371 51.2
43554 51.2
43737 51.2
43920 50.2273
44103 50.2
44286 50.2
44469 50.2
44652 50.2
44835 50.2
45018 50.2
45201 50.2
45384 49.0689
45567 47.8
45750 47.8
45933 47.8
46116 47.3322
46299 47
46482 46.5803
46665 45.8
46848 45.8
47031 45.8
47214 45.4656
47397 44.0087
47580 43.0164
47763 42.8
47946 42.5727
48129 42.4
48312 42.2907
48495 41.4579
48678 41.2
48861 41
49044 40.9126
49227 39.9027
49410 39.8
49593 39.7563
49776 39.6
49959 39.6
50142 39.2131
50325 38.541
50508 37.7169
50691 37.4
50874 36.2098
51057 36
51240 36
51423 36
51606 35.5574
51789 35.0885
51972 34.6284
52155 34.1902
52338 33.4
52521 33.4
52704 33.4
52887 33.2732
53070 33.2
53253 33.2
53436 33.176
53619 32.8
53802 32.8
53985 32.5989
54168 32.0852
54351 31.4
54534 31.2142
54717 30.6831
54900 30
55083 30
55266 29.9781
55449 29.2623
55632 28.7093
55815 28.2087
55998 27.5803
56181 26.9694
56364 26.2809
56547 25.6
56730 25.3891
56913 24.4568
57096 24.2885
57279 24
57462 23.2383
57645 23
57828 22.8251
58011 22.5432
58194 22.2
58377 22.2
58560 22.2
58743 22.0852
58926 21.7596
59109 21.4
59292 21.4
59475 21.2732
59658 21.2
59841 20.8699
60024 20.6678
60207 20.7792
60390 20.7836
60573 20.6
60756 20.4459
60939 20.224
61122 19.8973
61305 19.8
61488 19.4951
61671 18.6798
61854 18.4503
62037 18.4
62220 18.4
62403 18.4
62586 18.4
62769 18.4
62952 18.3749
63135 18.2
63318 18.2
63501 18.2
63684 18.2
63867 18.0579
64050 18
64233 18
64416 17.9355
64599 17.8
64782 17.8
64965 17.8
65148 17.7486
65331 17.6
65514 17.7475
65697 18
65880 18
66063 18.0546
66246 18.2
66429 18.2
66612 18.2
66795 18.2962
66978 18.3464
67161 18.2
67344 18.2
67527 18.0273
67710 18
67893 18
68076 17.8918
68259 17.8787
68442 17.8
68625 17.8077
68808 17.7169
68991 17.5574
69174 17.0907
69357 17.271
69540 17.2721
69723 17.0273
69906 16.659
70089 16.5672
70272 16.5027
70455 16.4962
70638 16.5235
70821 16.4011
71004 16.3989
71187 16.3836
71370 16.2995
71553 16.0754
71736 15.4175
71919 15.2415
72102 14.6
72285 13.6022
72468 12.7486
72651 12.2568
72834 11.776
73017 8.91694


==> experiments/results/time_enr_lts_random_f_ps.txt <==
t f
0 38.1301
183 40.8951
366 40.8721
549 46.8066
732 48.3803
915 50.4372
1098 52.5082
1281 51.4098
1464 50.9311
1647 51.5126
1830 51.9301
2013 50.9082
2196 51.8153
2379 50.3355
2562 49.0951
2745 50.6776
2928 59.0098
3111 57.0514
3294 56.6197
3477 57.5104
3660 58.5432
3843 59.4754
4026 58.8885
4209 57.9869
4392 58.3792
4575 57.0907
4758 55.3847
4941 53.259
5124 53.2306
5307 54.3126
5490 53.3246
5673 52.8743
5856 53.3399
6039 53.6667
6222 54.2951
6405 54.6525
6588 47.012
6771 46.6601
6954 47.9344
7137 50.1016
7320 50.5519
7503 50.7224
7686 50.859
7869 51.0273
8052 50.7945
8235 51.3333
8418 51.5519
8601 51.4
8784 51.4
8967 51.377
9150 49.1137
9333 51.4743
9516 54.2721
9699 56.2645
9882 56.7781
10065 55.6459
10248 55.2
10431 53.5738
10614 53.6022
10797 55.5005
10980 60.6656
11163 57.8
11346 57.9377
11529 62.6787
11712 65.1148
11895 65.5508
12078 65.6
12261 64.7705
12444 62.9016
12627 62.8503
12810 63
12993 63.2721
13176 63.4044
13359 63.4
13542 64.2656
13725 65.2
13908 65.2
14091 65.2
14274 64.8262
14457 65.2393
14640 72.5792
14823 75.0721
15006 77.4098
15189 79.1213
15372 80
15555 82.5661
15738 86.2
15921 87.0634
16104 87.9279
16287 90.2
16470 90.2
16653 90.2
16836 90.9781
17019 87.9672
17202 83.6
17385 83.447
17568 85.4448
17751 93.3792
17934 107.2
18117 107.279
18300 104.863
18483 102.6
18666 102.6
18849 110.744
19032 111.8
19215 113.295
19398 114.389
19581 117.157
19764 117
19947 117
20130 116.344
20313 115.4
20496 115.4
20679 113.741
20862 113.2
21045 113.449
21228 113.8
21411 113.8
21594 113.8
21777 113.401
21960 132.755
22143 135.266
22326 134.822
22509 136.831
22692 140
22875 140
23058 140.136
23241 140.331
23424 141.326
23607 142.531
23790 158.157
23973 167.604
24156 167.8
24339 167.8
24522 165.479
24705 161.733
24888 159.495
25071 159.785
25254 159.8
25437 159.8
25620 159.731
25803 158.262
25986 156.338
26169 155.4
26352 155.4
26535 154.525
26718 153.261
26901 153
27084 153.193
27267 153.208
27450 153.424
27633 153.6
27816 153.6
27999 153.6
28182 153.51
28365 148.996
28548 148.022
28731 148
28914 148
29097 147.44
29280 147.2
29463 147.2
29646 147.2
29829 143.659
30012 143.578
30195 142.6
30378 142.6
30561 142.6
30744 142.6
30927 143.928
31110 151.6
31293 151.319
31476 151.4
31659 151.455
31842 152.4
32025 152.4
32208 151.272
32391 150.997
32574 150.8
32757 150.374
32940 148.2
33123 148.2
33306 148.037
33489 147.296
33672 147
33855 147.028
34038 147.954
34221 148
34404 148
34587 148
34770 150.193
34953 155.658
35136 155.4
35319 155.4
35502 155.4
35685 155.4
35868 155.4
36051 155.099
36234 154.8
36417 155.43
36600 156
36783 156
36966 154.409
37149 124.259
37332 117.295
37515 104.4
37698 104.4
37881 100.023
38064 90.5311
38247 82.9377
38430 81.6
38613 81.6
38796 81.2328
38979 71.8098
39162 70.6
39345 68.3607
39528 63.4
39711 63.4
39894 60.5552
40077 59.6
40260 59.6
40443 59.6
40626 59.6
40809 58.0087
40992 55.235
41175 54.2426
41358 52.8
41541 52.8
41724 52.8
41907 52.8
42090 52.8
42273 52.8
42456 52.8
42639 52.8
42822 52.8
43005 52.8
43188 52.3279
43371 51.2
43554 51.2
43737 51.2
43920 50.2273
44103 50.2
44286 50.2
44469 50.2
44652 50.2
44835 50.2
45018 50.2
45201 50.2
45384 49.0689
45567 47.8
45750 47.8
45933 47.8
46116 47.3322
46299 47
46482 46.5803
46665 45.8
46848 45.8
47031 45.8
47214 45.4656
47397 44.0087
47580 43.0164
47763 42.8
47946 42.5727
48129 42.4
48312 42.2907
48495 41.4579
48678 41.2
48861 41
49044 40.9126
49227 39.9027
49410 39.8
49593 39.7563
49776 39.6
49959 39.6
50142 39.2131
50325 38.541
50508 37.7169
50691 37.4
50874 36.2098
51057 36
51240 36
51423 36
51606 35.5574
51789 35.0885
51972 34.6284
52155 34.1902
52338 33.4
52521 33.4
52704 33.4
52887 33.2732
53070 33.2
53253 33.2
53436 33.176
53619 32.8
53802 32.8
53985 32.5989
54168 32.0852
54351 31.4
54534 31.2142
54717 30.6831
54900 30
55083 30
55266 29.9781
55449 29.2623
55632 28.7093
55815 28.2087
55998 27.5803
56181 26.9694
56364 26.2809
56547 25.6
56730 25.3891
56913 24.4568
57096 24.2885
57279 24
57462 23.2383
57645 23
57828 22.8251
58011 22.5432
58194 22.2
58377 22.2
58560 22.2
58743 22.0852
58926 21.7596
59109 21.4
59292 21.4
59475 21.2732
59658 21.2
59841 20.8699
60024 20.6678
60207 20.7792
60390 20.7836
60573 20.6
60756 20.4459
60939 20.224
61122 19.8973
61305 19.8
61488 19.4951
61671 18.6798
61854 18.4503
62037 18.4
62220 18.4
62403 18.4
62586 18.4
62769 18.4
62952 18.3749
63135 18.2
63318 18.2
63501 18.2
63684 18.2
63867 18.0579
64050 18
64233 18
64416 17.9355
64599 17.8
64782 17.8
64965 17.8
65148 17.7486
65331 17.6
65514 17.7475
65697 18
65880 18
66063 18.0546
66246 18.2
66429 18.2
66612 18.2
66795 18.2962
66978 18.3464
67161 18.2
67344 18.2
67527 18.0273
67710 18
67893 18
68076 17.8918
68259 17.8787
68442 17.8
68625 17.8077
68808 17.7169
68991 17.5574
69174 17.0907
69357 17.271
69540 17.2721
69723 17.0273
69906 16.659
70089 16.5672
70272 16.5027
70455 16.4962
70638 16.5235
70821 16.4011
71004 16.3989
71187 16.3836
71370 16.2995
71553 16.0754
71736 15.4175
71919 15.2415
72102 14.6
72285 13.6022
72468 12.7486
72651 12.2568
72834 11.776
73017 8.91694


==> experiments/results/time_enr_lts_sieve_OC.txt <==
t OC
0 25.0492
183 21
366 20.1749
549 19.6339
732 19
915 19
1098 18.3279
1281 18
1464 18
1647 18
1830 17.2295
2013 17
2196 17
2379 17
2562 17
2745 17
2928 17
3111 17
3294 17
3477 17
3660 17
3843 16.0492
4026 16
4209 16
4392 16
4575 16
4758 16
4941 16
5124 16
5307 16
5490 16
5673 16
5856 16
6039 16
6222 16
6405 16
6588 16
6771 16
6954 16
7137 16
7320 16
7503 16
7686 16
7869 16
8052 16
8235 16
8418 16
8601 15.9454
8784 15
8967 15
9150 15
9333 15
9516 15
9699 14.9617
9882 14
10065 14
10248 14
10431 14
10614 14
10797 13.0984
10980 12.8907
11163 12
11346 12
11529 12
11712 12
11895 11.1366
12078 11
12261 11
12444 11
12627 11
12810 10.1585
12993 10
13176 10
13359 10
13542 10
13725 9.65574
13908 9
14091 9
14274 9
14457 9
14640 9
14823 9
15006 9
15189 9
15372 9
15555 9
15738 9
15921 9
16104 9
16287 9
16470 8.40437
16653 8
16836 8
17019 8
17202 8
17385 8
17568 8
17751 7.03825
17934 7
18117 6.98907
18300 6
18483 6
18666 6
18849 5.02186
19032 4.07104
19215 4
19398 4
19581 4
19764 4
19947 4
20130 4
20313 4
20496 4
20679 4
20862 4
21045 4
21228 4
21411 3.92896
21594 3
21777 3
21960 3
22143 3
22326 3
22509 3
22692 3
22875 3
23058 3
23241 3
23424 3
23607 3
23790 3
23973 3
24156 3
24339 3
24522 3
24705 3
24888 3
25071 3
25254 3
25437 3
25620 3
25803 3
25986 3
26169 3
26352 3
26535 3
26718 3
26901 3
27084 3
27267 3
27450 3
27633 3
27816 3
27999 3
28182 3
28365 3
28548 3
28731 3
28914 3
29097 3
29280 3
29463 3
29646 3
29829 3
30012 3
30195 3
30378 3
30561 3
30744 3
30927 3
31110 3
31293 3
31476 3
31659 3
31842 3
32025 3
32208 3
32391 3
32574 3
32757 3
32940 3
33123 3
33306 3
33489 3
33672 3
33855 3
34038 3
34221 3
34404 3
34587 3
34770 3
34953 3
35136 3
35319 3
35502 3
35685 3
35868 3
36051 3
36234 3
36417 3
36600 38294.5
36783 27373.8
36966 12643.7
37149 8845.24
37332 8527.02
37515 7818.68
37698 4847.13
37881 7832.27
38064 2463.58
38247 8567.96
38430 3035.72
38613 2948.47
38796 7954.33
38979 1456.46
39162 821.322
39345 3085.26
39528 7590.78
39711 976.923
39894 600.847
40077 3280.77
40260 9552.9
40443 485.727
40626 409.186
40809 443.891
40992 3732.91
41175 8448.68
41358 0
41541 277.344
41724 0
41907 2410.11
42090 1341.43
42273 9245.11
42456 1392.13
42639 0
42822 0
43005 3261.23
43188 574.12
43371 1271.13
43554 12877
43737 111.71
43920 0
44103 0
44286 0
44469 714.246
44652 2699.43
44835 1468.42
45018 588.743
45201 1720.38
45384 3380.82
45567 9246.72
45750 46.5027
45933 5.60109
46116 0
46299 0
46482 0
46665 0
46848 0
47031 0
47214 0
47397 0
47580 265.224
47763 333.093
47946 927.896
48129 1630.33
48312 643.699
48495 1349.22
48678 977.366
48861 365.951
49044 426.47
49227 1383.87
49410 1836.37
49593 4887.42
49776 6337.92
49959 37.1967
50142 231.262
50325 156.213
50508 589.557
50691 1272.5
50874 508.044
51057 314.77
51240 875.721
51423 735.902
51606 998.257
51789 509.372
51972 0
52155 609.322
52338 778.104
52521 199.574
52704 1200.65
52887 1779.55
53070 8454.52
53253 0
53436 0
53619 0
53802 0
53985 42.3934
54168 33.2951
54351 214.918
54534 116.066
54717 224.765
54900 148.12
55083 503.88
55266 721.301
55449 43.2678
55632 130.393
55815 1228.73
55998 1644.5
56181 1551.9
56364 1058.46
56547 1810.93
56730 344.437
56913 69.5191
57096 278.885
57279 1621.53
57462 492.612
57645 791.563
57828 2403.19
58011 2414.72
58194 15276
58377 194.306
58560 11.9016
58743 123.541
58926 249.694
59109 1930.71
59292 1685.04
59475 90.3279
59658 1862.77
59841 1598.71
60024 1233.23
60207 1331.63
60390 283.617
60573 0
60756 0
60939 577.41
61122 1360.19
61305 1871.44
61488 4907.58
61671 3952.03
61854 6918.58
62037 9936.14
62220 349.098
62403 269.098
62586 0
62769 0
62952 5.08197
63135 0
63318 0
63501 0
63684 0
63867 14.7541
64050 66.2295
64233 293.934
64416 182.131
64599 110.164
64782 0
64965 94.4262
65148 1264.67
65331 619.426
65514 0
65697 0
65880 0
66063 0
66246 0
66429 0
66612 44.5082
66795 1550.66
66978 479.59
67161 21.3934
67344 4.67213
67527 4.67213
67710 4.67213
67893 4.67213
68076 92.541
68259 337.951
68442 106.393
68625 376.23
68808 1902.05
68991 902.377
69174 1276.72
69357 3527.46
69540 2462.79
69723 587.787
69906 20.3279
70089 129.262
70272 0
70455 0
70638 0
70821 0
71004 49.8361
71187 897.951
71370 2067.13
71553 770.984
71736 762.787
71919 37.2131
72102 5013.61
72285 1465.98
72468 1080.49
72651 1503.85
72834 4408.77
73017 582.541


==> experiments/results/time_enr_lts_sieve_OC_ps.txt <==
t OC
0 4584
183 8427
366 12119
549 15712
732 19189
915 22666
1098 26020
1281 29314
1464 32608
1647 35902
1830 39055
2013 42166
2196 45277
2379 48388
2562 51499
2745 54610
2928 57721
3111 60832
3294 63943
3477 67054
3660 70165
3843 73102
4026 76030
4209 78958
4392 81886
4575 84814
4758 87742
4941 90670
5124 93598
5307 96526
5490 99454
5673 102382
5856 105310
6039 108238
6222 111166
6405 114094
6588 117022
6771 119950
6954 122878
7137 125806
7320 128734
7503 131662
7686 134590
7869 137518
8052 140446
8235 143374
8418 146302
8601 149220
8784 151965
8967 154710
9150 157455
9333 160200
9516 162945
9699 165683
9882 168245
10065 170807
10248 173369
10431 175931
10614 178493
10797 180890
10980 183249
11163 185445
11346 187641
11529 189837
11712 192033
11895 194071
12078 196084
12261 198097
12444 200110
12627 202123
12810 203982
12993 205812
13176 207642
13359 209472
13542 211302
13725 213069
13908 214716
14091 216363
14274 218010
14457 219657
14640 221304
14823 222951
15006 224598
15189 226245
15372 227892
15555 229539
15738 231186
15921 232833
16104 234480
16287 236127
16470 237665
16653 239129
16836 240593
17019 242057
17202 243521
17385 244985
17568 246449
17751 247737
17934 249018
18117 250297
18300 251395
18483 252493
18666 253591
18849 254510
19032 255255
19215 255987
19398 256719
19581 257451
19764 258183
19947 258915
20130 259647
20313 260379
20496 261111
20679 261843
20862 262575
21045 263307
21228 264039
21411 264758
21594 265307
21777 265856
21960 266405
22143 266954
22326 267503
22509 268052
22692 268601
22875 269150
23058 269699
23241 270248
23424 270797
23607 271346
23790 271895
23973 272444
24156 272993
24339 273542
24522 274091
24705 274640
24888 275189
25071 275738
25254 276287
25437 276836
25620 277385
25803 277934
25986 278483
26169 279032
26352 279581
26535 280130
26718 280679
26901 281228
27084 281777
27267 282326
27450 282875
27633 283424
27816 283973
27999 284522
28182 285071
28365 285620
28548 286169
28731 286718
28914 287267
29097 287816
29280 288365
29463 288914
29646 289463
29829 290012
30012 290561
30195 291110
30378 291659
30561 292208
30744 292757
30927 293306
31110 293855
31293 294404
31476 294953
31659 295502
31842 296051
32025 296600
32208 297149
32391 297698
32574 298247
32757 298796
32940 299345
33123 299894
33306 300443
33489 300992
33672 301541
33855 302090
34038 302639
34221 303188
34404 303737
34587 304286
34770 304835
34953 305384
35136 305933
35319 306482
35502 307031
35685 307580
35868 308129
36051 308678
36234 309227
36417 309776
36600 7.31768e+006
36783 1.23271e+007
36966 1.46409e+007
37149 1.62596e+007
37332 1.782e+007
37515 1.92508e+007
37698 2.01378e+007
37881 2.15711e+007
38064 2.2022e+007
38247 2.35899e+007
38430 2.41455e+007
38613 2.4685e+007
38796 2.61407e+007
38979 2.64072e+007
39162 2.65575e+007
39345 2.71221e+007
39528 2.85112e+007
39711 2.869e+007
39894 2.87999e+007
40077 2.94003e+007
40260 3.11485e+007
40443 3.12374e+007
40626 3.13123e+007
40809 3.13935e+007
40992 3.20766e+007
41175 3.36227e+007
41358 3.36227e+007
41541 3.36735e+007
41724 3.36735e+007
41907 3.41145e+007
42090 3.436e+007
42273 3.60519e+007
42456 3.63066e+007
42639 3.63066e+007
42822 3.63066e+007
43005 3.69034e+007
43188 3.70085e+007
43371 3.72411e+007
43554 3.95976e+007
43737 3.96181e+007
43920 3.96181e+007
44103 3.96181e+007
44286 3.96181e+007
44469 3.97488e+007
44652 4.02428e+007
44835 4.05115e+007
45018 4.06192e+007
45201 4.09341e+007
45384 4.15527e+007
45567 4.32449e+007
45750 4.32534e+007
45933 4.32544e+007
46116 4.32544e+007
46299 4.32544e+007
46482 4.32544e+007
46665 4.32544e+007
46848 4.32544e+007
47031 4.32544e+007
47214 4.32544e+007
47397 4.32544e+007
47580 4.3303e+007
47763 4.33639e+007
47946 4.35337e+007
48129 4.38321e+007
48312 4.39499e+007
48495 4.41968e+007
48678 4.43756e+007
48861 4.44426e+007
49044 4.45207e+007
49227 4.47739e+007
49410 4.511e+007
49593 4.60044e+007
49776 4.71642e+007
49959 4.7171e+007
50142 4.72133e+007
50325 4.72419e+007
50508 4.73498e+007
50691 4.75827e+007
50874 4.76756e+007
51057 4.77332e+007
51240 4.78935e+007
51423 4.80282e+007
51606 4.82108e+007
51789 4.83041e+007
51972 4.83041e+007
52155 4.84156e+007
52338 4.8558e+007
52521 4.85945e+007
52704 4.88142e+007
52887 4.91399e+007
53070 5.0687e+007
53253 5.0687e+007
53436 5.0687e+007
53619 5.0687e+007
53802 5.0687e+007
53985 5.06948e+007
54168 5.07009e+007
54351 5.07402e+007
54534 5.07615e+007
54717 5.08026e+007
54900 5.08297e+007
55083 5.09219e+007
55266 5.10539e+007
55449 5.10618e+007
55632 5.10857e+007
55815 5.13105e+007
55998 5.16115e+007
56181 5.18955e+007
56364 5.20892e+007
56547 5.24206e+007
56730 5.24836e+007
56913 5.24963e+007
57096 5.25474e+007
57279 5.28441e+007
57462 5.29343e+007
57645 5.30791e+007
57828 5.35189e+007
58011 5.39608e+007
58194 5.67563e+007
58377 5.67919e+007
58560 5.6794e+007
58743 5.68167e+007
58926 5.68623e+007
59109 5.72157e+007
59292 5.7524e+007
59475 5.75406e+007
59658 5.78814e+007
59841 5.8174e+007
60024 5.83997e+007
60207 5.86434e+007
60390 5.86953e+007
60573 5.86953e+007
60756 5.86953e+007
60939 5.88009e+007
61122 5.90499e+007
61305 5.93923e+007
61488 6.02904e+007
61671 6.10136e+007
61854 6.22797e+007
62037 6.40981e+007
62220 6.41619e+007
62403 6.42112e+007
62586 6.42112e+007
62769 6.42112e+007
62952 6.42121e+007
63135 6.42121e+007
63318 6.42121e+007
63501 6.42121e+007
63684 6.42121e+007
63867 6.42148e+007
64050 6.42269e+007
64233 6.42807e+007
64416 6.43141e+007
64599 6.43342e+007
64782 6.43342e+007
64965 6.43515e+007
65148 6.45829e+007
65331 6.46963e+007
65514 6.46963e+007
65697 6.46963e+007
65880 6.46963e+007
66063 6.46963e+007
66246 6.46963e+007
66429 6.46963e+007
66612 6.47044e+007
66795 6.49882e+007
66978 6.5076e+007
67161 6.50799e+007
67344 6.50807e+007
67527 6.50816e+007
67710 6.50824e+007
67893 6.50833e+007
68076 6.51002e+007
68259 6.51621e+007
68442 6.51816e+007
68625 6.52504e+007
68808 6.55985e+007
68991 6.57636e+007
69174 6.59973e+007
69357 6.66428e+007
69540 6.70935e+007
69723 6.7201e+007
69906 6.72048e+007
70089 6.72284e+007
70272 6.72284e+007
70455 6.72284e+007
70638 6.72284e+007
70821 6.72284e+007
71004 6.72375e+007
71187 6.74019e+007
71370 6.77801e+007
71553 6.79212e+007
71736 6.80608e+007
71919 6.80676e+007
72102 6.89851e+007
72285 6.92534e+007
72468 6.94511e+007
72651 6.97263e+007
72834 7.05331e+007
73017 7.06397e+007


==> experiments/results/time_enr_lts_sieve_f.txt <==
t f
0 53.1366
183 71.3552
366 86.6776
549 115.634
732 129
915 141.596
1098 185.23
1281 191
1464 191
1647 205.087
1830 223.984
2013 226
2196 226
2379 226
2562 226.607
2745 240.749
2928 279
3111 279
3294 285.071
3477 291.503
3660 301
3843 311.519
4026 312
4209 312
4392 312
4575 312
4758 312
4941 312
5124 312
5307 312
5490 312
5673 312
5856 312
6039 312
6222 312
6405 312
6588 312
6771 312
6954 312
7137 312
7320 312
7503 312
7686 312
7869 312
8052 322.164
8235 324
8418 324
8601 342.071
8784 369
8967 369
9150 374.115
9333 377
9516 394.158
9699 451.262
9882 503
10065 503
10248 503
10431 542.563
10614 620.038
10797 692.798
10980 866.65
11163 940
11346 940
11529 957.836
11712 993.973
11895 1116.1
12078 1122
12261 1122
12444 1133.48
12627 1240.67
12810 1425.98
12993 1437
13176 1437
13359 1437
13542 1437
13725 1526.09
13908 1657
14091 1657
14274 1657
14457 1657
14640 1657
14823 1657
15006 1657
15189 1657
15372 1657
15555 1657
15738 1657
15921 1657
16104 1657
16287 1700.62
16470 2331.17
16653 2528.66
16836 2596
17019 2634.86
17202 3086.6
17385 3270
17568 3270
17751 3426.69
17934 3850.73
18117 4155.95
18300 4393
18483 4393
18666 4562.52
18849 6226.09
19032 7107.41
19215 7152
19398 7162.27
19581 7638.99
19764 7833
19947 7833
20130 7833
20313 7833
20496 8695.26
20679 9080
20862 9144.92
21045 9620
21228 9620
21411 9660.24
21594 10257.5
21777 10683
21960 10683
22143 10683
22326 10683
22509 10683
22692 10683
22875 10683
23058 10683
23241 10683
23424 10683
23607 10683
23790 10683
23973 10683
24156 10683
24339 10683
24522 10929
24705 12007
24888 12007
25071 12007
25254 12007
25437 12007
25620 12007
25803 12007
25986 12007
26169 12007
26352 12007
26535 12007
26718 12007
26901 12007
27084 12007
27267 12007
27450 12007
27633 12007
27816 12007
27999 12007
28182 12007
28365 12007
28548 12007
28731 12007
28914 12007
29097 12007
29280 12007
29463 12007
29646 12007
29829 12007
30012 12007
30195 12007
30378 12007
30561 12007
30744 12007
30927 12007
31110 12007
31293 12007
31476 12007
31659 12007
31842 12007
32025 12007
32208 12007
32391 12007
32574 12007
32757 12007
32940 12007
33123 12007
33306 12007
33489 12007
33672 12007
33855 12007
34038 12007
34221 12007
34404 12007
34587 12007
34770 12007
34953 12007
35136 12007
35319 12007
35502 12007
35685 12007
35868 12007
36051 12007
36234 12007
36417 12007
36600 8739.97
36783 2909.5
36966 1971.62
37149 1591.49
37332 1382.99
37515 1137.25
37698 1037.41
37881 853.798
38064 814.486
38247 729.858
38430 657.552
38613 627.301
38796 536.273
38979 494.333
39162 479.831
39345 466.437
39528 386.372
39711 374.219
39894 366.59
40077 360.699
40260 304.049
40443 293.53
40626 288.273
40809 282.803
40992 280
41175 238.574
41358 224
41541 221.88
41724 220
41907 220
42090 220
42273 208.951
42456 181.306
42639 180
42822 180
43005 180
43188 180
43371 180
43554 164.098
43737 141.858
43920 140
44103 140
44286 140
44469 140
44652 140
44835 140
45018 140
45201 140
45384 140
45567 110.716
45750 102.437
45933 100.536
46116 100
46299 100
46482 100
46665 100
46848 100
47031 100
47214 100
47397 100
47580 100
47763 100
47946 100
48129 100
48312 100
48495 100
48678 100
48861 100
49044 100
49227 100
49410 100
49593 99.0437
49776 80
49959 80
50142 80
50325 80
50508 80
50691 80
50874 80
51057 80
51240 80
51423 80
51606 80
51789 80
51972 80
52155 80
52338 80
52521 80
52704 80
52887 80
53070 65.9672
53253 60
53436 60
53619 60
53802 60
53985 60
54168 60
54351 60
54534 60
54717 60
54900 60
55083 60
55266 60
55449 60
55632 60
55815 60
55998 60
56181 60
56364 60
56547 60
56730 60
56913 60
57096 60
57279 60
57462 60
57645 60
57828 60
58011 60
58194 50.377
58377 40
58560 40
58743 40
58926 40
59109 40
59292 40
59475 40
59658 40
59841 40
60024 40
60207 40
60390 40
60573 40
60756 40
60939 40
61122 40
61305 40
61488 40
61671 40
61854 38.4372
62037 21.3224
62220 20
62403 20
62586 20
62769 20
62952 20
63135 20
63318 20
63501 20
63684 20
63867 20
64050 20
64233 20
64416 20
64599 20
64782 20
64965 20
65148 20
65331 20
65514 20
65697 20
65880 20
66063 20
66246 20
66429 20
66612 20
66795 20
66978 20
67161 20
67344 20
67527 20
67710 20
67893 20
68076 20
68259 20
68442 20
68625 20
68808 20
68991 20
69174 20
69357 20
69540 20
69723 20
69906 20
70089 20
70272 20
70455 20
70638 20
70821 20
71004 20
71187 20
71370 20
71553 20
71736 20
71919 20
72102 20
72285 20
72468 20
72651 20
72834 19.5628
73017 14.8142


==> experiments/results/time_enr_lts_sieve_f_ps.txt <==
t f
0 53.1366
183 71.3552
366 86.6776
549 115.634
732 129
915 141.596
1098 185.23
1281 191
1464 191
1647 205.087
1830 223.984
2013 226
2196 226
2379 226
2562 226.607
2745 240.749
2928 279
3111 279
3294 285.071
3477 291.503
3660 301
3843 311.519
4026 312
4209 312
4392 312
4575 312
4758 312
4941 312
5124 312
5307 312
5490 312
5673 312
5856 312
6039 312
6222 312
6405 312
6588 312
6771 312
6954 312
7137 312
7320 312
7503 312
7686 312
7869 312
8052 322.164
8235 324
8418 324
8601 342.071
8784 369
8967 369
9150 374.115
9333 377
9516 394.158
9699 451.262
9882 503
10065 503
10248 503
10431 542.563
10614 620.038
10797 692.798
10980 866.65
11163 940
11346 940
11529 957.836
11712 993.973
11895 1116.1
12078 1122
12261 1122
12444 1133.48
12627 1240.67
12810 1425.98
12993 1437
13176 1437
13359 1437
13542 1437
13725 1526.09
13908 1657
14091 1657
14274 1657
14457 1657
14640 1657
14823 1657
15006 1657
15189 1657
15372 1657
15555 1657
15738 1657
15921 1657
16104 1657
16287 1700.62
16470 2331.17
16653 2528.66
16836 2596
17019 2634.86
17202 3086.6
17385 3270
17568 3270
17751 3426.69
17934 3850.73
18117 4155.95
18300 4393
18483 4393
18666 4562.52
18849 6226.09
19032 7107.41
19215 7152
19398 7162.27
19581 7638.99
19764 7833
19947 7833
20130 7833
20313 7833
20496 8695.26
20679 9080
20862 9144.92
21045 9620
21228 9620
21411 9660.24
21594 10257.5
21777 10683
21960 10683
22143 10683
22326 10683
22509 10683
22692 10683
22875 10683
23058 10683
23241 10683
23424 10683
23607 10683
23790 10683
23973 10683
24156 10683
24339 10683
24522 10929
24705 12007
24888 12007
25071 12007
25254 12007
25437 12007
25620 12007
25803 12007
25986 12007
26169 12007
26352 12007
26535 12007
26718 12007
26901 12007
27084 12007
27267 12007
27450 12007
27633 12007
27816 12007
27999 12007
28182 12007
28365 12007
28548 12007
28731 12007
28914 12007
29097 12007
29280 12007
29463 12007
29646 12007
29829 12007
30012 12007
30195 12007
30378 12007
30561 12007
30744 12007
30927 12007
31110 12007
31293 12007
31476 12007
31659 12007
31842 12007
32025 12007
32208 12007
32391 12007
32574 12007
32757 12007
32940 12007
33123 12007
33306 12007
33489 12007
33672 12007
33855 12007
34038 12007
34221 12007
34404 12007
34587 12007
34770 12007
34953 12007
35136 12007
35319 12007
35502 12007
35685 12007
35868 12007
36051 12007
36234 12007
36417 12007
36600 8739.97
36783 2909.5
36966 1971.62
37149 1591.49
37332 1382.99
37515 1137.25
37698 1037.41
37881 853.798
38064 814.486
38247 729.858
38430 657.552
38613 627.301
38796 536.273
38979 494.333
39162 479.831
39345 466.437
39528 386.372
39711 374.219
39894 366.59
40077 360.699
40260 304.049
40443 293.53
40626 288.273
40809 282.803
40992 280
41175 238.574
41358 224
41541 221.88
41724 220
41907 220
42090 220
42273 208.951
42456 181.306
42639 180
42822 180
43005 180
43188 180
43371 180
43554 164.098
43737 141.858
43920 140
44103 140
44286 140
44469 140
44652 140
44835 140
45018 140
45201 140
45384 140
45567 110.716
45750 102.437
45933 100.536
46116 100
46299 100
46482 100
46665 100
46848 100
47031 100
47214 100
47397 100
47580 100
47763 100
47946 100
48129 100
48312 100
48495 100
48678 100
48861 100
49044 100
49227 100
49410 100
49593 99.0437
49776 80
49959 80
50142 80
50325 80
50508 80
50691 80
50874 80
51057 80
51240 80
51423 80
51606 80
51789 80
51972 80
52155 80
52338 80
52521 80
52704 80
52887 80
53070 65.9672
53253 60
53436 60
53619 60
53802 60
53985 60
54168 60
54351 60
54534 60
54717 60
54900 60
55083 60
55266 60
55449 60
55632 60
55815 60
55998 60
56181 60
56364 60
56547 60
56730 60
56913 60
57096 60
57279 60
57462 60
57645 60
57828 60
58011 60
58194 50.377
58377 40
58560 40
58743 40
58926 40
59109 40
59292 40
59475 40
59658 40
59841 40
60024 40
60207 40
60390 40
60573 40
60756 40
60939 40
61122 40
61305 40
61488 40
61671 40
61854 38.4372
62037 21.3224
62220 20
62403 20
62586 20
62769 20
62952 20
63135 20
63318 20
63501 20
63684 20
63867 20
64050 20
64233 20
64416 20
64599 20
64782 20
64965 20
65148 20
65331 20
65514 20
65697 20
65880 20
66063 20
66246 20
66429 20
66612 20
66795 20
66978 20
67161 20
67344 20
67527 20
67710 20
67893 20
68076 20
68259 20
68442 20
68625 20
68808 20
68991 20
69174 20
69357 20
69540 20
69723 20
69906 20
70089 20
70272 20
70455 20
70638 20
70821 20
71004 20
71187 20
71370 20
71553 20
71736 20
71919 20
72102 20
72285 20
72468 20
72651 20
72834 19.5628
73017 14.8142


==> experiments/results/time_enr_win_cnz01_OC.txt <==
t OC
0 850.928
166 1040.96
332 959.59
498 938.458
664 1013.84
830 940.759
996 940.488
1162 1017.22
1328 935.633
1494 1147.79
1660 1013.75
1826 1042.55
1992 1013.56
2158 1069.07
2324 1118.08
2490 1075.5
2656 1076.28
2822 1084.57
2988 1105.55
3154 1112.2
3320 1020.25
3486 1002.46
3652 1173.06
3818 1025.94
3984 1093.15
4150 1189.88
4316 1168.96
4482 1080.72
4648 1198.34
4814 1216.1
4980 1246.61
5146 1039.9
5312 1296.7
5478 1256.37
5644 1105.47
5810 1088.4
5976 1155.64
6142 1043.81
6308 1161.55
6474 1123.78
6640 1257.72
6806 1073.8
6972 1067.15
7138 1140.48
7304 1078.13
7470 1112.04
7636 1097.75
7802 1101.85
7968 1121.48
8134 1169.04
8300 1559.05
8466 1271.46
8632 1019.19
8798 949.976
8964 1150.9
9130 1089.99
9296 1093.72
9462 1041.22
9628 1107.69
9794 889.59
9960 1066.29
10126 1130.73
10292 1057.05
10458 1019.7
10624 1088.34
10790 1017.27
10956 961.651
11122 1185.13
11288 1110.44
11454 992.681
11620 1181.1
11786 1032.37
11952 1140.72
12118 1131.67
12284 1159.58
12450 990.916
12616 1096.35
12782 1074.29
12948 1138.12
13114 1241.67
13280 1190.79
13446 1117.63
13612 973.855
13778 998.699
13944 1133.39
14110 1171.4
14276 972.849
14442 1133.75
14608 1045.97
14774 997.38
14940 1027.96
15106 1031.11
15272 974.705
15438 1061.84
15604 1013.79
15770 921.187
15936 1084.4
16102 1078.52
16268 1046.98
16434 804.886
16600 991.488
16766 924.361
16932 1043
17098 951.928
17264 939.898
17430 1012.52
17596 1066.1
17762 956.265
17928 873.349
18094 968.578
18260 1024.73
18426 944.47
18592 870.614
18758 809.687
18924 825.398
19090 827.373
19256 904.699
19422 838.289
19588 796.94
19754 872.729
19920 888.078
20086 895.325
20252 897.566
20418 855.09
20584 901.627
20750 962.681
20916 888.127
21082 913.825
21248 927.386
21414 1088.93
21580 811.446
21746 898.343
21912 953.578
22078 1045.6
22244 1134.48
22410 1128.11
22576 1208.98
22742 1283.81
22908 1213.89
23074 1265.22
23240 1153.22
23406 1256.98
23572 1132.44
23738 982.301
23904 1119.52
24070 1079.14
24236 1110.18
24402 1047.66
24568 1017.9
24734 1024.52
24900 1237.37
25066 1136.02
25232 1152.08
25398 1266.48
25564 1396.72
25730 1425.25
25896 1366.26
26062 1411.89
26228 1384.92
26394 1384.54
26560 1301.98
26726 1386.17
26892 1400.61
27058 1321.43
27224 1402.67
27390 1330.08
27556 1332.72
27722 1307.95
27888 1399.18
28054 1513.04
28220 1368.47
28386 1351.02
28552 1344.17
28718 1476.6
28884 1286.81
29050 1446.72
29216 1347.13
29382 1350.23
29548 1506.4
29714 1465.86
29880 1454.05
30046 1403.62
30212 1477.07
30378 1488.66
30544 1573.84
30710 1383.65
30876 1271.04
31042 1394.31
31208 1439.59
31374 1318.14
31540 1430.43
31706 1447.6
31872 1484.26
32038 1518.82
32204 1390.14
32370 1387.23
32536 1424.81
32702 1370.45
32868 1522.06
33034 1304.73
33200 1327.13
33366 1580.13
33532 1538.97
33698 1405.36
33864 1380.53
34030 1288.58
34196 1396.11
34362 1481.41
34528 1338.06
34694 1380.54
34860 1241.15
35026 1457.48
35192 1502.91
35358 1455.08
35524 1563.54
35690 1506.38
35856 1427.43
36022 1483.78
36188 1496.1
36354 1413.07
36520 1492.77
36686 50.8554
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_cnz01_OC_ps.txt <==
t OC
0 141254
166 314054
332 473346
498 629130
664 797427
830 953593
996 1.10971e+006
1162 1.27857e+006
1328 1.43389e+006
1494 1.62442e+006
1660 1.7927e+006
1826 1.96577e+006
1992 2.13402e+006
2158 2.31148e+006
2324 2.49709e+006
2490 2.67562e+006
2656 2.85428e+006
2822 3.03432e+006
2988 3.21784e+006
3154 3.40247e+006
3320 3.57183e+006
3486 3.73824e+006
3652 3.93297e+006
3818 4.10327e+006
3984 4.28474e+006
4150 4.48226e+006
4316 4.6763e+006
4482 4.8557e+006
4648 5.05463e+006
4814 5.2565e+006
4980 5.46344e+006
5146 5.63606e+006
5312 5.85131e+006
5478 6.05987e+006
5644 6.24338e+006
5810 6.42405e+006
5976 6.61589e+006
6142 6.78916e+006
6308 6.98198e+006
6474 7.16852e+006
6640 7.3773e+006
6806 7.55556e+006
6972 7.7327e+006
7138 7.92202e+006
7304 8.10099e+006
7470 8.28559e+006
7636 8.46782e+006
7802 8.65072e+006
7968 8.83689e+006
8134 9.03095e+006
8300 9.28975e+006
8466 9.50081e+006
8632 9.67e+006
8798 9.8277e+006
8964 1.00187e+007
9130 1.01997e+007
9296 1.03812e+007
9462 1.05541e+007
9628 1.0738e+007
9794 1.08856e+007
9960 1.10626e+007
10126 1.12503e+007
10292 1.14258e+007
10458 1.15951e+007
10624 1.17757e+007
10790 1.19446e+007
10956 1.21042e+007
11122 1.2301e+007
11288 1.24853e+007
11454 1.26501e+007
11620 1.28462e+007
11786 1.30175e+007
11952 1.32069e+007
12118 1.33947e+007
12284 1.35872e+007
12450 1.37517e+007
12616 1.39337e+007
12782 1.41121e+007
12948 1.4301e+007
13114 1.45071e+007
13280 1.47048e+007
13446 1.48903e+007
13612 1.5052e+007
13778 1.52177e+007
13944 1.54059e+007
14110 1.56003e+007
14276 1.57618e+007
14442 1.595e+007
14608 1.61237e+007
14774 1.62892e+007
14940 1.64599e+007
15106 1.6631e+007
15272 1.67928e+007
15438 1.69691e+007
15604 1.71374e+007
15770 1.72903e+007
15936 1.74703e+007
16102 1.76494e+007
16268 1.78232e+007
16434 1.79568e+007
16600 1.81213e+007
16766 1.82748e+007
16932 1.84479e+007
17098 1.8606e+007
17264 1.8762e+007
17430 1.89301e+007
17596 1.9107e+007
17762 1.92658e+007
17928 1.94107e+007
18094 1.95715e+007
18260 1.97416e+007
18426 1.98984e+007
18592 2.00429e+007
18758 2.01773e+007
18924 2.03144e+007
19090 2.04517e+007
19256 2.06019e+007
19422 2.0741e+007
19588 2.08733e+007
19754 2.10182e+007
19920 2.11656e+007
20086 2.13142e+007
20252 2.14632e+007
20418 2.16052e+007
20584 2.17549e+007
20750 2.19147e+007
20916 2.20621e+007
21082 2.22138e+007
21248 2.23677e+007
21414 2.25485e+007
21580 2.26832e+007
21746 2.28323e+007
21912 2.29906e+007
22078 2.31642e+007
22244 2.33525e+007
22410 2.35398e+007
22576 2.37405e+007
22742 2.39536e+007
22908 2.41551e+007
23074 2.43651e+007
23240 2.45565e+007
23406 2.47652e+007
23572 2.49532e+007
23738 2.51162e+007
23904 2.53021e+007
24070 2.54812e+007
24236 2.56655e+007
24402 2.58394e+007
24568 2.60084e+007
24734 2.61785e+007
24900 2.63839e+007
25066 2.65725e+007
25232 2.67637e+007
25398 2.69739e+007
25564 2.72058e+007
25730 2.74424e+007
25896 2.76692e+007
26062 2.79036e+007
26228 2.81334e+007
26394 2.83633e+007
26560 2.85794e+007
26726 2.88095e+007
26892 2.9042e+007
27058 2.92614e+007
27224 2.94942e+007
27390 2.9715e+007
27556 2.99362e+007
27722 3.01534e+007
27888 3.03856e+007
28054 3.06368e+007
28220 3.0864e+007
28386 3.10882e+007
28552 3.13114e+007
28718 3.15565e+007
28884 3.17701e+007
29050 3.20102e+007
29216 3.22339e+007
29382 3.2458e+007
29548 3.27081e+007
29714 3.29514e+007
29880 3.31928e+007
30046 3.34258e+007
30212 3.3671e+007
30378 3.39181e+007
30544 3.41793e+007
30710 3.4409e+007
30876 3.462e+007
31042 3.48515e+007
31208 3.50904e+007
31374 3.53093e+007
31540 3.55467e+007
31706 3.5787e+007
31872 3.60334e+007
32038 3.62855e+007
32204 3.65163e+007
32370 3.67466e+007
32536 3.69831e+007
32702 3.72106e+007
32868 3.74632e+007
33034 3.76798e+007
33200 3.79001e+007
33366 3.81624e+007
33532 3.84179e+007
33698 3.86512e+007
33864 3.88804e+007
34030 3.90943e+007
34196 3.9326e+007
34362 3.95719e+007
34528 3.9794e+007
34694 4.00232e+007
34860 4.02292e+007
35026 4.04712e+007
35192 4.07207e+007
35358 4.09622e+007
35524 4.12218e+007
35690 4.14718e+007
35856 4.17088e+007
36022 4.19551e+007
36188 4.22034e+007
36354 4.2438e+007
36520 4.26858e+007
36686 4.26942e+007
36852 4.26942e+007
37018 4.26942e+007
37184 4.26942e+007
37350 4.26942e+007
37516 4.26942e+007
37682 4.26942e+007
37848 4.26942e+007
38014 4.26942e+007
38180 4.26942e+007
38346 4.26942e+007
38512 4.26942e+007
38678 4.26942e+007
38844 4.26942e+007
39010 4.26942e+007
39176 4.26942e+007
39342 4.26942e+007
39508 4.26942e+007
39674 4.26942e+007
39840 4.26942e+007
40006 4.26942e+007
40172 4.26942e+007
40338 4.26942e+007
40504 4.26942e+007
40670 4.26942e+007
40836 4.26942e+007
41002 4.26942e+007
41168 4.26942e+007
41334 4.26942e+007
41500 4.26942e+007
41666 4.26942e+007
41832 4.26942e+007
41998 4.26942e+007
42164 4.26942e+007
42330 4.26942e+007
42496 4.26942e+007
42662 4.26942e+007
42828 4.26942e+007
42994 4.26942e+007
43160 4.26942e+007
43326 4.26942e+007
43492 4.26942e+007
43658 4.26942e+007
43824 4.26942e+007
43990 4.26942e+007
44156 4.26942e+007
44322 4.26942e+007
44488 4.26942e+007
44654 4.26942e+007
44820 4.26942e+007
44986 4.26942e+007
45152 4.26942e+007
45318 4.26942e+007
45484 4.26942e+007
45650 4.26942e+007
45816 4.26942e+007
45982 4.26942e+007
46148 4.26942e+007
46314 4.26942e+007
46480 4.26942e+007
46646 4.26942e+007
46812 4.26942e+007
46978 4.26942e+007
47144 4.26942e+007
47310 4.26942e+007
47476 4.26942e+007
47642 4.26942e+007
47808 4.26942e+007
47974 4.26942e+007
48140 4.26942e+007
48306 4.26942e+007
48472 4.26942e+007
48638 4.26942e+007
48804 4.26942e+007
48970 4.26942e+007
49136 4.26942e+007
49302 4.26942e+007
49468 4.26942e+007
49634 4.26942e+007
49800 4.26942e+007
49966 4.26942e+007
50132 4.26942e+007
50298 4.26942e+007
50464 4.26942e+007
50630 4.26942e+007
50796 4.26942e+007
50962 4.26942e+007
51128 4.26942e+007
51294 4.26942e+007
51460 4.26942e+007
51626 4.26942e+007
51792 4.26942e+007
51958 4.26942e+007
52124 4.26942e+007
52290 4.26942e+007
52456 4.26942e+007
52622 4.26942e+007
52788 4.26942e+007
52954 4.26942e+007
53120 4.26942e+007
53286 4.26942e+007
53452 4.26942e+007
53618 4.26942e+007
53784 4.26942e+007
53950 4.26942e+007
54116 4.26942e+007
54282 4.26942e+007
54448 4.26942e+007
54614 4.26942e+007
54780 4.26942e+007
54946 4.26942e+007
55112 4.26942e+007
55278 4.26942e+007
55444 4.26942e+007
55610 4.26942e+007
55776 4.26942e+007
55942 4.26942e+007
56108 4.26942e+007
56274 4.26942e+007
56440 4.26942e+007
56606 4.26942e+007
56772 4.26942e+007
56938 4.26942e+007
57104 4.26942e+007
57270 4.26942e+007
57436 4.26942e+007
57602 4.26942e+007
57768 4.26942e+007
57934 4.26942e+007
58100 4.26942e+007
58266 4.26942e+007
58432 4.26942e+007
58598 4.26942e+007
58764 4.26942e+007
58930 4.26942e+007
59096 4.26942e+007
59262 4.26942e+007
59428 4.26942e+007
59594 4.26942e+007
59760 4.26942e+007
59926 4.26942e+007
60092 4.26942e+007
60258 4.26942e+007
60424 4.26942e+007
60590 4.26942e+007
60756 4.26942e+007
60922 4.26942e+007
61088 4.26942e+007
61254 4.26942e+007
61420 4.26942e+007
61586 4.26942e+007
61752 4.26942e+007
61918 4.26942e+007
62084 4.26942e+007
62250 4.26942e+007
62416 4.26942e+007
62582 4.26942e+007
62748 4.26942e+007
62914 4.26942e+007
63080 4.26942e+007
63246 4.26942e+007
63412 4.26942e+007
63578 4.26942e+007
63744 4.26942e+007
63910 4.26942e+007
64076 4.26942e+007
64242 4.26942e+007
64408 4.26942e+007
64574 4.26942e+007
64740 4.26942e+007
64906 4.26942e+007
65072 4.26942e+007
65238 4.26942e+007
65404 4.26942e+007
65570 4.26942e+007
65736 4.26942e+007
65902 4.26942e+007
66068 4.26942e+007
66234 4.26942e+007


==> experiments/results/time_enr_win_cnz01_f.txt <==
t f
0 51.4096
166 70.6747
332 83.6747
498 101.669
664 129
830 129
996 160.428
1162 191
1328 191
1494 191
1660 205.904
1826 223.56
1992 226
2158 226
2324 226
2490 226
2656 228.06
2822 260.024
2988 279
3154 279
3320 286.289
3486 291.127
3652 301
3818 309.813
3984 312
4150 312
4316 312
4482 312
4648 312
4814 312
4980 312
5146 312
5312 312
5478 312
5644 312
5810 312
5976 312
6142 312
6308 312
6474 312
6640 312
6806 312
6972 312
7138 312
7304 312
7470 312
7636 312
7802 312
7968 315.904
8134 324
8300 324
8466 324
8632 347.717
8798 369
8964 369
9130 372.855
9296 377
9462 387.361
9628 409.783
9794 493.843
9960 503
10126 503
10292 503
10458 552.096
10624 619.88
10790 680.675
10956 838.036
11122 936.145
11288 940
11454 946.361
11620 964
11786 1044.79
11952 1122
12118 1122
12284 1122
12450 1131.87
12616 1221.07
12782 1406.26
12948 1437
13114 1437
13280 1437
13446 1437
13612 1437
13778 1582.92
13944 1657
14110 1657
14276 1657
14442 1657
14608 1657
14774 1657
14940 1657
15106 1657
15272 1657
15438 1657
15604 1657
15770 1657
15936 1657
16102 1657
16268 1662.64
16434 2192.66
16600 2471.95
16766 2596
16932 2596
17098 2733.71
17264 3224.69
17430 3270
17596 3274.88
17762 3432
17928 3793.86
18094 4152
18260 4339.28
18426 4393
18592 4445.13
18758 5253.25
18924 6603.15
19090 7152
19256 7152
19422 7165.31
19588 7645.86
19754 7833
19920 7833
20086 7833
20252 7833
20418 8069.92
20584 9080
20750 9080
20916 9271.93
21082 9620
21248 9620
21414 9620
21580 10168.6
21746 10683
21912 10683
22078 10683
22244 10683
22410 10683
22576 10683
22742 10683
22908 10683
23074 10683
23240 10683
23406 10683
23572 10683
23738 10683
23904 10683
24070 10683
24236 10683
24402 10683
24568 11185.5
24734 12007
24900 12007
25066 12007
25232 12007
25398 12007
25564 12007
25730 12007
25896 12007
26062 12007
26228 12007
26394 12007
26560 12007
26726 12007
26892 12007
27058 12007
27224 12007
27390 12007
27556 12007
27722 12007
27888 12007
28054 12007
28220 12007
28386 12007
28552 12007
28718 12007
28884 12007
29050 12007
29216 12007
29382 12007
29548 12007
29714 12007
29880 11860.7
30046 11479
30212 11479
30378 11479
30544 11479
30710 11479
30876 11479
31042 11479
31208 11479
31374 11479
31540 11479
31706 11479
31872 11479
32038 11479
32204 11479
32370 11479
32536 11479
32702 11479
32868 11479
33034 11479
33200 11479
33366 11479
33532 11479
33698 11479
33864 11479
34030 11479
34196 11479
34362 11479
34528 11479
34694 11479
34860 11479
35026 11479
35192 11479
35358 11479
35524 11479
35690 11479
35856 11479
36022 11479
36188 11479
36354 11479
36520 11479
36686 11479
36852 11479
37018 11479
37184 11479
37350 11479
37516 11479
37682 11479
37848 11479
38014 11479
38180 11479
38346 11479
38512 11479
38678 11479
38844 11479
39010 11479
39176 11479
39342 11479
39508 11479
39674 11479
39840 11479
40006 11479
40172 11479
40338 11479
40504 11479
40670 11479
40836 11479
41002 11479
41168 11479
41334 11479
41500 11479
41666 11479
41832 11479
41998 11479
42164 11479
42330 11479
42496 11479
42662 11479
42828 11479
42994 11479
43160 11479
43326 11479
43492 11479
43658 11479
43824 11479
43990 11479
44156 11479
44322 11479
44488 11479
44654 11479
44820 11479
44986 11479
45152 11479
45318 11479
45484 11479
45650 11479
45816 11479
45982 11479
46148 11479
46314 11479
46480 11479
46646 11479
46812 11479
46978 11479
47144 11479
47310 11479
47476 11479
47642 11479
47808 11479
47974 11479
48140 11479
48306 11479
48472 11479
48638 11479
48804 10709.4
48970 10307
49136 10307
49302 9764.54
49468 9235
49634 9150.1
49800 9148
49966 9148
50132 9148
50298 9148
50464 8654.28
50630 8195
50796 8195
50962 7591.22
51128 6879
51294 6879
51460 6824.24
51626 6146.69
51792 5009
51958 5009
52124 4719.55
52290 4673
52456 4673
52622 4673
52788 4673
52954 4673
53120 4673
53286 4673
53452 4673
53618 4477.11
53784 4192
53950 4192
54116 4192
54282 4083.38
54448 3701
54614 2320.98
54780 1415.49
54946 1215.31
55112 1058.28
55278 917.428
55444 902
55610 902
55776 902
55942 902
56108 902
56274 902
56440 902
56606 902
56772 902
56938 902
57104 902
57270 902
57436 895.157
57602 886
57768 886
57934 886
58100 886
58266 886
58432 886
58598 886
58764 886
58930 886
59096 886
59262 805.88
59428 791
59594 791
59760 791
59926 791
60092 791
60258 791
60424 791
60590 791
60756 791
60922 791
61088 791
61254 767.651
61420 757
61586 757
61752 757
61918 757
62084 757
62250 757
62416 757
62582 744.307
62748 708
62914 708
63080 708
63246 574.867
63412 538
63578 538
63744 538
63910 538
64076 534.277
64242 532
64408 532
64574 532
64740 517.09
64906 393.867
65072 350.904
65238 347
65404 347
65570 347
65736 347
65902 338.41
66068 277.307
66234 207.982


==> experiments/results/time_enr_win_cnz01_f_ps.txt <==
t f
0 51.4096
166 70.6747
332 83.6747
498 101.669
664 129
830 129
996 160.428
1162 191
1328 191
1494 191
1660 205.904
1826 223.56
1992 226
2158 226
2324 226
2490 226
2656 228.06
2822 260.024
2988 279
3154 279
3320 286.289
3486 291.127
3652 301
3818 309.813
3984 312
4150 312
4316 312
4482 312
4648 312
4814 312
4980 312
5146 312
5312 312
5478 312
5644 312
5810 312
5976 312
6142 312
6308 312
6474 312
6640 312
6806 312
6972 312
7138 312
7304 312
7470 312
7636 312
7802 312
7968 315.904
8134 324
8300 324
8466 324
8632 347.717
8798 369
8964 369
9130 372.855
9296 377
9462 387.361
9628 409.783
9794 493.843
9960 503
10126 503
10292 503
10458 552.096
10624 619.88
10790 680.675
10956 838.036
11122 936.145
11288 940
11454 946.361
11620 964
11786 1044.79
11952 1122
12118 1122
12284 1122
12450 1131.87
12616 1221.07
12782 1406.26
12948 1437
13114 1437
13280 1437
13446 1437
13612 1437
13778 1582.92
13944 1657
14110 1657
14276 1657
14442 1657
14608 1657
14774 1657
14940 1657
15106 1657
15272 1657
15438 1657
15604 1657
15770 1657
15936 1657
16102 1657
16268 1662.64
16434 2192.66
16600 2471.95
16766 2596
16932 2596
17098 2733.71
17264 3224.69
17430 3270
17596 3274.88
17762 3432
17928 3793.86
18094 4152
18260 4339.28
18426 4393
18592 4445.13
18758 5253.25
18924 6603.15
19090 7152
19256 7152
19422 7165.31
19588 7645.86
19754 7833
19920 7833
20086 7833
20252 7833
20418 8069.92
20584 9080
20750 9080
20916 9271.93
21082 9620
21248 9620
21414 9620
21580 10168.6
21746 10683
21912 10683
22078 10683
22244 10683
22410 10683
22576 10683
22742 10683
22908 10683
23074 10683
23240 10683
23406 10683
23572 10683
23738 10683
23904 10683
24070 10683
24236 10683
24402 10683
24568 11185.5
24734 12007
24900 12007
25066 12007
25232 12007
25398 12007
25564 12007
25730 12007
25896 12007
26062 12007
26228 12007
26394 12007
26560 12007
26726 12007
26892 12007
27058 12007
27224 12007
27390 12007
27556 12007
27722 12007
27888 12007
28054 12007
28220 12007
28386 12007
28552 12007
28718 12007
28884 12007
29050 12007
29216 12007
29382 12007
29548 12007
29714 12007
29880 11860.7
30046 11479
30212 11479
30378 11479
30544 11479
30710 11479
30876 11479
31042 11479
31208 11479
31374 11479
31540 11479
31706 11479
31872 11479
32038 11479
32204 11479
32370 11479
32536 11479
32702 11479
32868 11479
33034 11479
33200 11479
33366 11479
33532 11479
33698 11479
33864 11479
34030 11479
34196 11479
34362 11479
34528 11479
34694 11479
34860 11479
35026 11479
35192 11479
35358 11479
35524 11479
35690 11479
35856 11479
36022 11479
36188 11479
36354 11479
36520 11479
36686 11479
36852 11479
37018 11479
37184 11479
37350 11479
37516 11479
37682 11479
37848 11479
38014 11479
38180 11479
38346 11479
38512 11479
38678 11479
38844 11479
39010 11479
39176 11479
39342 11479
39508 11479
39674 11479
39840 11479
40006 11479
40172 11479
40338 11479
40504 11479
40670 11479
40836 11479
41002 11479
41168 11479
41334 11479
41500 11479
41666 11479
41832 11479
41998 11479
42164 11479
42330 11479
42496 11479
42662 11479
42828 11479
42994 11479
43160 11479
43326 11479
43492 11479
43658 11479
43824 11479
43990 11479
44156 11479
44322 11479
44488 11479
44654 11479
44820 11479
44986 11479
45152 11479
45318 11479
45484 11479
45650 11479
45816 11479
45982 11479
46148 11479
46314 11479
46480 11479
46646 11479
46812 11479
46978 11479
47144 11479
47310 11479
47476 11479
47642 11479
47808 11479
47974 11479
48140 11479
48306 11479
48472 11479
48638 11479
48804 10709.4
48970 10307
49136 10307
49302 9764.54
49468 9235
49634 9150.1
49800 9148
49966 9148
50132 9148
50298 9148
50464 8654.28
50630 8195
50796 8195
50962 7591.22
51128 6879
51294 6879
51460 6824.24
51626 6146.69
51792 5009
51958 5009
52124 4719.55
52290 4673
52456 4673
52622 4673
52788 4673
52954 4673
53120 4673
53286 4673
53452 4673
53618 4477.11
53784 4192
53950 4192
54116 4192
54282 4083.38
54448 3701
54614 2320.98
54780 1415.49
54946 1215.31
55112 1058.28
55278 917.428
55444 902
55610 902
55776 902
55942 902
56108 902
56274 902
56440 902
56606 902
56772 902
56938 902
57104 902
57270 902
57436 895.157
57602 886
57768 886
57934 886
58100 886
58266 886
58432 886
58598 886
58764 886
58930 886
59096 886
59262 805.88
59428 791
59594 791
59760 791
59926 791
60092 791
60258 791
60424 791
60590 791
60756 791
60922 791
61088 791
61254 767.651
61420 757
61586 757
61752 757
61918 757
62084 757
62250 757
62416 757
62582 744.307
62748 708
62914 708
63080 708
63246 574.867
63412 538
63578 538
63744 538
63910 538
64076 534.277
64242 532
64408 532
64574 532
64740 517.09
64906 393.867
65072 350.904
65238 347
65404 347
65570 347
65736 347
65902 338.41
66068 277.307
66234 207.982


==> experiments/results/time_enr_win_cnz02_OC.txt <==
t OC
0 632.873
166 742.741
332 711.663
498 697.102
664 743.988
830 686.898
996 696.367
1162 779.355
1328 691.723
1494 848.892
1660 763
1826 823.855
1992 801.247
2158 822.669
2324 955.12
2490 823.349
2656 806.825
2822 797.56
2988 854.669
3154 828.548
3320 768.355
3486 759.554
3652 859.723
3818 822.102
3984 822.048
4150 884.036
4316 865.108
4482 832.187
4648 907.886
4814 848.476
4980 883.494
5146 760.506
5312 953.367
5478 935.723
5644 824.211
5810 849.072
5976 897.759
6142 803.705
6308 858.608
6474 871.717
6640 933.807
6806 801.47
6972 791.169
7138 840.663
7304 826.789
7470 835.831
7636 828.355
7802 864.747
7968 818.91
8134 860.012
8300 1089.98
8466 889.476
8632 757.578
8798 735.837
8964 832.56
9130 798.663
9296 803.542
9462 769.235
9628 809.952
9794 677.229
9960 776
10126 826.627
10292 794.205
10458 766.386
10624 812.44
10790 758.271
10956 718.367
11122 879.319
11288 800.675
11454 739.03
11620 851.958
11786 764.054
11952 853.44
12118 846.91
12284 827.735
12450 730.843
12616 814.524
12782 804.849
12948 829.373
13114 922.681
13280 846.928
13446 805.699
13612 722.434
13778 759.47
13944 842.976
14110 843.5
14276 703.301
14442 804.325
14608 776.837
14774 743.807
14940 773.036
15106 782.38
15272 739.337
15438 770.639
15604 728.729
15770 697.476
15936 810.916
16102 786.729
16268 775.169
16434 623.181
16600 734.241
16766 688.91
16932 780.97
17098 710.283
17264 706.825
17430 747.404
17596 776.614
17762 695.205
17928 664.283
18094 722.241
18260 761.096
18426 709.277
18592 657.331
18758 611.873
18924 623.813
19090 625.271
19256 678.524
19422 634.524
19588 615.072
19754 646.705
19920 664.789
20086 684.861
20252 668.729
20418 633.211
20584 674.163
20750 702.343
20916 660.53
21082 709.343
21248 692.741
21414 800.88
21580 594.428
21746 675.042
21912 708.627
22078 777.614
22244 824.03
22410 821.892
22576 857.693
22742 918.717
22908 857.964
23074 902.602
23240 851.295
23406 908.175
23572 812.62
23738 712.217
23904 774.349
24070 761.235
24236 783.952
24402 775.392
24568 753.717
24734 772.867
24900 877.464
25066 827.512
25232 842.476
25398 923.886
25564 1011.97
25730 1034.55
25896 963.536
26062 1012.66
26228 986.699
26394 955.048
26560 941.217
26726 965.524
26892 970.259
27058 939.783
27224 1023.02
27390 967.771
27556 957.892
27722 937.596
27888 998.542
28054 1060.07
28220 992.5
28386 953.331
28552 942.789
28718 1063.45
28884 935.446
29050 1011.54
29216 940.024
29382 950.361
29548 1030.19
29714 1044.94
29880 1012
30046 1000.53
30212 1043.94
30378 1045.99
30544 1061.76
30710 953.199
30876 878.91
31042 957.669
31208 1003.95
31374 960.145
31540 1054.12
31706 1020.49
31872 1065.28
32038 1051.98
32204 1000.1
32370 967.657
32536 1011.68
32702 978.247
32868 1113.54
33034 967.048
33200 938.38
33366 1096.25
33532 1109.48
33698 997.886
33864 984.494
34030 943.614
34196 1007.16
34362 1072.85
34528 999.012
34694 1003.25
34860 893.428
35026 1023.65
35192 1073.33
35358 1061.37
35524 1079.4
35690 1039.99
35856 1019.79
36022 1082.37
36188 1069.55
36354 1005.39
36520 1068.84
36686 39.0361
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_cnz02_OC_ps.txt <==
t OC
0 105057
166 228352
332 346488
498 462207
664 585709
830 699734
996 815331
1162 944704
1328 1.05953e+006
1494 1.20045e+006
1660 1.3271e+006
1826 1.46386e+006
1992 1.59687e+006
2158 1.73343e+006
2324 1.89198e+006
2490 2.02866e+006
2656 2.16259e+006
2822 2.29499e+006
2988 2.43686e+006
3154 2.5744e+006
3320 2.70195e+006
3486 2.82804e+006
3652 2.97075e+006
3818 3.10722e+006
3984 3.24368e+006
4150 3.39043e+006
4316 3.53404e+006
4482 3.67218e+006
4648 3.82289e+006
4814 3.96374e+006
4980 4.1104e+006
5146 4.23664e+006
5312 4.3949e+006
5478 4.55023e+006
5644 4.68705e+006
5810 4.82799e+006
5976 4.97702e+006
6142 5.11044e+006
6308 5.25296e+006
6474 5.39767e+006
6640 5.55268e+006
6806 5.68573e+006
6972 5.81706e+006
7138 5.95661e+006
7304 6.09386e+006
7470 6.2326e+006
7636 6.37011e+006
7802 6.51366e+006
7968 6.6496e+006
8134 6.79236e+006
8300 6.9733e+006
8466 7.12095e+006
8632 7.24671e+006
8798 7.36886e+006
8964 7.50706e+006
9130 7.63964e+006
9296 7.77303e+006
9462 7.90072e+006
9628 8.03517e+006
9794 8.14759e+006
9960 8.27641e+006
10126 8.41363e+006
10292 8.54547e+006
10458 8.67269e+006
10624 8.80755e+006
10790 8.93343e+006
10956 9.05268e+006
11122 9.19864e+006
11288 9.33155e+006
11454 9.45423e+006
11620 9.59566e+006
11786 9.72249e+006
11952 9.86416e+006
12118 1.00047e+007
12284 1.01422e+007
12450 1.02635e+007
12616 1.03987e+007
12782 1.05323e+007
12948 1.067e+007
13114 1.08231e+007
13280 1.09637e+007
13446 1.10975e+007
13612 1.12174e+007
13778 1.13435e+007
13944 1.14834e+007
14110 1.16234e+007
14276 1.17402e+007
14442 1.18737e+007
14608 1.20026e+007
14774 1.21261e+007
14940 1.22544e+007
15106 1.23843e+007
15272 1.2507e+007
15438 1.2635e+007
15604 1.27559e+007
15770 1.28717e+007
15936 1.30063e+007
16102 1.31369e+007
16268 1.32656e+007
16434 1.3369e+007
16600 1.34909e+007
16766 1.36053e+007
16932 1.37349e+007
17098 1.38528e+007
17264 1.39702e+007
17430 1.40942e+007
17596 1.42232e+007
17762 1.43386e+007
17928 1.44488e+007
18094 1.45687e+007
18260 1.46951e+007
18426 1.48128e+007
18592 1.49219e+007
18758 1.50235e+007
18924 1.51271e+007
19090 1.52308e+007
19256 1.53435e+007
19422 1.54488e+007
19588 1.55509e+007
19754 1.56583e+007
19920 1.57686e+007
20086 1.58823e+007
20252 1.59933e+007
20418 1.60984e+007
20584 1.62103e+007
20750 1.63269e+007
20916 1.64366e+007
21082 1.65543e+007
21248 1.66693e+007
21414 1.68023e+007
21580 1.69009e+007
21746 1.7013e+007
21912 1.71306e+007
22078 1.72597e+007
22244 1.73965e+007
22410 1.75329e+007
22576 1.76753e+007
22742 1.78278e+007
22908 1.79702e+007
23074 1.81201e+007
23240 1.82614e+007
23406 1.84122e+007
23572 1.8547e+007
23738 1.86653e+007
23904 1.87938e+007
24070 1.89202e+007
24236 1.90503e+007
24402 1.9179e+007
24568 1.93042e+007
24734 1.94324e+007
24900 1.95781e+007
25066 1.97155e+007
25232 1.98553e+007
25398 2.00087e+007
25564 2.01767e+007
25730 2.03484e+007
25896 2.05084e+007
26062 2.06765e+007
26228 2.08402e+007
26394 2.09988e+007
26560 2.1155e+007
26726 2.13153e+007
26892 2.14764e+007
27058 2.16324e+007
27224 2.18022e+007
27390 2.19628e+007
27556 2.21219e+007
27722 2.22775e+007
27888 2.24433e+007
28054 2.26192e+007
28220 2.2784e+007
28386 2.29422e+007
28552 2.30987e+007
28718 2.32753e+007
28884 2.34306e+007
29050 2.35985e+007
29216 2.37545e+007
29382 2.39123e+007
29548 2.40833e+007
29714 2.42567e+007
29880 2.44247e+007
30046 2.45908e+007
30212 2.47641e+007
30378 2.49378e+007
30544 2.5114e+007
30710 2.52722e+007
30876 2.54181e+007
31042 2.55771e+007
31208 2.57438e+007
31374 2.59031e+007
31540 2.60781e+007
31706 2.62475e+007
31872 2.64244e+007
32038 2.6599e+007
32204 2.6765e+007
32370 2.69256e+007
32536 2.70936e+007
32702 2.7256e+007
32868 2.74408e+007
33034 2.76014e+007
33200 2.77571e+007
33366 2.79391e+007
33532 2.81233e+007
33698 2.82889e+007
33864 2.84523e+007
34030 2.8609e+007
34196 2.87762e+007
34362 2.89543e+007
34528 2.91201e+007
34694 2.92866e+007
34860 2.9435e+007
35026 2.96049e+007
35192 2.97831e+007
35358 2.99592e+007
35524 3.01384e+007
35690 3.03111e+007
35856 3.04803e+007
36022 3.066e+007
36188 3.08376e+007
36354 3.10045e+007
36520 3.11819e+007
36686 3.11884e+007
36852 3.11884e+007
37018 3.11884e+007
37184 3.11884e+007
37350 3.11884e+007
37516 3.11884e+007
37682 3.11884e+007
37848 3.11884e+007
38014 3.11884e+007
38180 3.11884e+007
38346 3.11884e+007
38512 3.11884e+007
38678 3.11884e+007
38844 3.11884e+007
39010 3.11884e+007
39176 3.11884e+007
39342 3.11884e+007
39508 3.11884e+007
39674 3.11884e+007
39840 3.11884e+007
40006 3.11884e+007
40172 3.11884e+007
40338 3.11884e+007
40504 3.11884e+007
40670 3.11884e+007
40836 3.11884e+007
41002 3.11884e+007
41168 3.11884e+007
41334 3.11884e+007
41500 3.11884e+007
41666 3.11884e+007
41832 3.11884e+007
41998 3.11884e+007
42164 3.11884e+007
42330 3.11884e+007
42496 3.11884e+007
42662 3.11884e+007
42828 3.11884e+007
42994 3.11884e+007
43160 3.11884e+007
43326 3.11884e+007
43492 3.11884e+007
43658 3.11884e+007
43824 3.11884e+007
43990 3.11884e+007
44156 3.11884e+007
44322 3.11884e+007
44488 3.11884e+007
44654 3.11884e+007
44820 3.11884e+007
44986 3.11884e+007
45152 3.11884e+007
45318 3.11884e+007
45484 3.11884e+007
45650 3.11884e+007
45816 3.11884e+007
45982 3.11884e+007
46148 3.11884e+007
46314 3.11884e+007
46480 3.11884e+007
46646 3.11884e+007
46812 3.11884e+007
46978 3.11884e+007
47144 3.11884e+007
47310 3.11884e+007
47476 3.11884e+007
47642 3.11884e+007
47808 3.11884e+007
47974 3.11884e+007
48140 3.11884e+007
48306 3.11884e+007
48472 3.11884e+007
48638 3.11884e+007
48804 3.11884e+007
48970 3.11884e+007
49136 3.11884e+007
49302 3.11884e+007
49468 3.11884e+007
49634 3.11884e+007
49800 3.11884e+007
49966 3.11884e+007
50132 3.11884e+007
50298 3.11884e+007
50464 3.11884e+007
50630 3.11884e+007
50796 3.11884e+007
50962 3.11884e+007
51128 3.11884e+007
51294 3.11884e+007
51460 3.11884e+007
51626 3.11884e+007
51792 3.11884e+007
51958 3.11884e+007
52124 3.11884e+007
52290 3.11884e+007
52456 3.11884e+007
52622 3.11884e+007
52788 3.11884e+007
52954 3.11884e+007
53120 3.11884e+007
53286 3.11884e+007
53452 3.11884e+007
53618 3.11884e+007
53784 3.11884e+007
53950 3.11884e+007
54116 3.11884e+007
54282 3.11884e+007
54448 3.11884e+007
54614 3.11884e+007
54780 3.11884e+007
54946 3.11884e+007
55112 3.11884e+007
55278 3.11884e+007
55444 3.11884e+007
55610 3.11884e+007
55776 3.11884e+007
55942 3.11884e+007
56108 3.11884e+007
56274 3.11884e+007
56440 3.11884e+007
56606 3.11884e+007
56772 3.11884e+007
56938 3.11884e+007
57104 3.11884e+007
57270 3.11884e+007
57436 3.11884e+007
57602 3.11884e+007
57768 3.11884e+007
57934 3.11884e+007
58100 3.11884e+007
58266 3.11884e+007
58432 3.11884e+007
58598 3.11884e+007
58764 3.11884e+007
58930 3.11884e+007
59096 3.11884e+007
59262 3.11884e+007
59428 3.11884e+007
59594 3.11884e+007
59760 3.11884e+007
59926 3.11884e+007
60092 3.11884e+007
60258 3.11884e+007
60424 3.11884e+007
60590 3.11884e+007
60756 3.11884e+007
60922 3.11884e+007
61088 3.11884e+007
61254 3.11884e+007
61420 3.11884e+007
61586 3.11884e+007
61752 3.11884e+007
61918 3.11884e+007
62084 3.11884e+007
62250 3.11884e+007
62416 3.11884e+007
62582 3.11884e+007
62748 3.11884e+007
62914 3.11884e+007
63080 3.11884e+007
63246 3.11884e+007
63412 3.11884e+007
63578 3.11884e+007
63744 3.11884e+007
63910 3.11884e+007
64076 3.11884e+007
64242 3.11884e+007
64408 3.11884e+007
64574 3.11884e+007
64740 3.11884e+007
64906 3.11884e+007
65072 3.11884e+007
65238 3.11884e+007
65404 3.11884e+007
65570 3.11884e+007
65736 3.11884e+007
65902 3.11884e+007
66068 3.11884e+007
66234 3.11884e+007


==> experiments/results/time_enr_win_cnz02_f.txt <==
t f
0 51.4096
166 70.6747
332 83.6747
498 101.669
664 129
830 129
996 160.428
1162 191
1328 191
1494 191
1660 205.904
1826 223.56
1992 226
2158 226
2324 226
2490 226
2656 228.06
2822 260.024
2988 279
3154 279
3320 286.289
3486 291.127
3652 301
3818 309.813
3984 312
4150 312
4316 312
4482 312
4648 312
4814 312
4980 312
5146 312
5312 312
5478 312
5644 312
5810 312
5976 312
6142 312
6308 312
6474 312
6640 312
6806 312
6972 312
7138 312
7304 312
7470 312
7636 312
7802 312
7968 315.904
8134 324
8300 324
8466 324
8632 347.717
8798 369
8964 369
9130 372.855
9296 377
9462 387.361
9628 409.783
9794 493.843
9960 503
10126 503
10292 503
10458 552.096
10624 619.88
10790 680.675
10956 838.036
11122 936.145
11288 940
11454 946.361
11620 964
11786 1044.79
11952 1122
12118 1122
12284 1122
12450 1131.87
12616 1221.07
12782 1406.26
12948 1437
13114 1437
13280 1437
13446 1437
13612 1437
13778 1582.92
13944 1657
14110 1657
14276 1657
14442 1657
14608 1657
14774 1657
14940 1657
15106 1657
15272 1657
15438 1657
15604 1657
15770 1657
15936 1657
16102 1657
16268 1662.64
16434 2192.66
16600 2471.95
16766 2596
16932 2596
17098 2733.71
17264 3224.69
17430 3270
17596 3274.88
17762 3432
17928 3793.86
18094 4152
18260 4339.28
18426 4393
18592 4445.13
18758 5253.25
18924 6603.15
19090 7152
19256 7152
19422 7165.31
19588 7645.86
19754 7833
19920 7833
20086 7833
20252 7833
20418 8069.92
20584 9080
20750 9080
20916 9271.93
21082 9620
21248 9620
21414 9620
21580 10168.6
21746 10683
21912 10683
22078 10683
22244 10683
22410 10683
22576 10683
22742 10683
22908 10683
23074 10683
23240 10683
23406 10683
23572 10683
23738 10683
23904 10683
24070 10683
24236 10683
24402 10683
24568 11185.5
24734 12007
24900 12007
25066 12007
25232 12007
25398 12007
25564 12007
25730 12007
25896 12007
26062 12007
26228 12007
26394 12007
26560 12007
26726 12007
26892 12007
27058 12007
27224 12007
27390 12007
27556 12007
27722 12007
27888 12007
28054 12007
28220 12007
28386 12007
28552 12007
28718 12007
28884 12007
29050 12007
29216 12007
29382 12007
29548 12007
29714 12007
29880 11384.1
30046 9759
30212 9759
30378 9759
30544 9759
30710 9759
30876 9759
31042 9759
31208 9759
31374 9759
31540 9759
31706 9759
31872 9759
32038 9759
32204 9759
32370 9759
32536 9759
32702 9759
32868 9759
33034 9759
33200 9759
33366 9759
33532 9759
33698 9759
33864 9759
34030 9759
34196 9759
34362 9759
34528 9759
34694 9759
34860 9759
35026 9759
35192 9759
35358 9759
35524 9759
35690 9759
35856 9759
36022 9759
36188 9759
36354 9759
36520 9759
36686 9759
36852 9759
37018 9759
37184 9759
37350 9759
37516 9759
37682 9759
37848 9759
38014 9759
38180 9759
38346 9759
38512 9759
38678 9759
38844 9759
39010 9759
39176 9759
39342 9759
39508 9759
39674 9759
39840 9759
40006 9759
40172 9759
40338 9759
40504 9759
40670 9759
40836 9759
41002 9759
41168 9759
41334 9759
41500 9759
41666 9759
41832 9759
41998 9759
42164 9759
42330 9759
42496 9759
42662 9759
42828 9759
42994 9759
43160 9759
43326 9759
43492 9759
43658 9759
43824 9759
43990 9759
44156 9759
44322 9759
44488 9759
44654 9759
44820 9759
44986 9759
45152 9759
45318 9759
45484 9759
45650 9759
45816 9759
45982 9759
46148 9759
46314 9759
46480 9759
46646 9759
46812 9759
46978 9759
47144 9759
47310 9759
47476 9759
47642 9759
47808 9759
47974 9759
48140 9759
48306 9759
48472 9759
48638 9759
48804 9759
48970 9759
49136 9759
49302 9759
49468 9759
49634 8431.43
49800 8407
49966 8407
50132 8407
50298 8407
50464 8034.75
50630 7394
50796 7394
50962 7394
51128 7394
51294 7394
51460 7195.31
51626 6376.24
51792 5042.59
51958 4914
52124 4914
52290 4353.81
52456 4245
52622 4245
52788 4245
52954 4245
53120 4245
53286 4245
53452 4245
53618 4245
53784 4084.42
53950 3701
54116 3701
54282 3701
54448 3701
54614 2319.88
54780 1392.47
54946 1272.63
55112 949.229
55278 902
55444 902
55610 902
55776 902
55942 902
56108 902
56274 902
56440 902
56606 902
56772 902
56938 902
57104 902
57270 902
57436 834.422
57602 744
57768 744
57934 744
58100 744
58266 744
58432 744
58598 744
58764 744
58930 744
59096 744
59262 744
59428 744
59594 744
59760 744
59926 744
60092 744
60258 744
60424 744
60590 744
60756 744
60922 744
61088 744
61254 744
61420 744
61586 744
61752 744
61918 744
62084 744
62250 744
62416 742.084
62582 738
62748 738
62914 674.747
63080 563
63246 563
63412 563
63578 563
63744 563
63910 563
64076 559.241
64242 557
64408 557
64574 557
64740 531.578
64906 361
65072 330.62
65238 320
65404 320
65570 320
65736 320
65902 317.048
66068 272.337
66234 199


==> experiments/results/time_enr_win_cnz02_f_ps.txt <==
t f
0 51.4096
166 70.6747
332 83.6747
498 101.669
664 129
830 129
996 160.428
1162 191
1328 191
1494 191
1660 205.904
1826 223.56
1992 226
2158 226
2324 226
2490 226
2656 228.06
2822 260.024
2988 279
3154 279
3320 286.289
3486 291.127
3652 301
3818 309.813
3984 312
4150 312
4316 312
4482 312
4648 312
4814 312
4980 312
5146 312
5312 312
5478 312
5644 312
5810 312
5976 312
6142 312
6308 312
6474 312
6640 312
6806 312
6972 312
7138 312
7304 312
7470 312
7636 312
7802 312
7968 315.904
8134 324
8300 324
8466 324
8632 347.717
8798 369
8964 369
9130 372.855
9296 377
9462 387.361
9628 409.783
9794 493.843
9960 503
10126 503
10292 503
10458 552.096
10624 619.88
10790 680.675
10956 838.036
11122 936.145
11288 940
11454 946.361
11620 964
11786 1044.79
11952 1122
12118 1122
12284 1122
12450 1131.87
12616 1221.07
12782 1406.26
12948 1437
13114 1437
13280 1437
13446 1437
13612 1437
13778 1582.92
13944 1657
14110 1657
14276 1657
14442 1657
14608 1657
14774 1657
14940 1657
15106 1657
15272 1657
15438 1657
15604 1657
15770 1657
15936 1657
16102 1657
16268 1662.64
16434 2192.66
16600 2471.95
16766 2596
16932 2596
17098 2733.71
17264 3224.69
17430 3270
17596 3274.88
17762 3432
17928 3793.86
18094 4152
18260 4339.28
18426 4393
18592 4445.13
18758 5253.25
18924 6603.15
19090 7152
19256 7152
19422 7165.31
19588 7645.86
19754 7833
19920 7833
20086 7833
20252 7833
20418 8069.92
20584 9080
20750 9080
20916 9271.93
21082 9620
21248 9620
21414 9620
21580 10168.6
21746 10683
21912 10683
22078 10683
22244 10683
22410 10683
22576 10683
22742 10683
22908 10683
23074 10683
23240 10683
23406 10683
23572 10683
23738 10683
23904 10683
24070 10683
24236 10683
24402 10683
24568 11185.5
24734 12007
24900 12007
25066 12007
25232 12007
25398 12007
25564 12007
25730 12007
25896 12007
26062 12007
26228 12007
26394 12007
26560 12007
26726 12007
26892 12007
27058 12007
27224 12007
27390 12007
27556 12007
27722 12007
27888 12007
28054 12007
28220 12007
28386 12007
28552 12007
28718 12007
28884 12007
29050 12007
29216 12007
29382 12007
29548 12007
29714 12007
29880 11384.1
30046 9759
30212 9759
30378 9759
30544 9759
30710 9759
30876 9759
31042 9759
31208 9759
31374 9759
31540 9759
31706 9759
31872 9759
32038 9759
32204 9759
32370 9759
32536 9759
32702 9759
32868 9759
33034 9759
33200 9759
33366 9759
33532 9759
33698 9759
33864 9759
34030 9759
34196 9759
34362 9759
34528 9759
34694 9759
34860 9759
35026 9759
35192 9759
35358 9759
35524 9759
35690 9759
35856 9759
36022 9759
36188 9759
36354 9759
36520 9759
36686 9759
36852 9759
37018 9759
37184 9759
37350 9759
37516 9759
37682 9759
37848 9759
38014 9759
38180 9759
38346 9759
38512 9759
38678 9759
38844 9759
39010 9759
39176 9759
39342 9759
39508 9759
39674 9759
39840 9759
40006 9759
40172 9759
40338 9759
40504 9759
40670 9759
40836 9759
41002 9759
41168 9759
41334 9759
41500 9759
41666 9759
41832 9759
41998 9759
42164 9759
42330 9759
42496 9759
42662 9759
42828 9759
42994 9759
43160 9759
43326 9759
43492 9759
43658 9759
43824 9759
43990 9759
44156 9759
44322 9759
44488 9759
44654 9759
44820 9759
44986 9759
45152 9759
45318 9759
45484 9759
45650 9759
45816 9759
45982 9759
46148 9759
46314 9759
46480 9759
46646 9759
46812 9759
46978 9759
47144 9759
47310 9759
47476 9759
47642 9759
47808 9759
47974 9759
48140 9759
48306 9759
48472 9759
48638 9759
48804 9759
48970 9759
49136 9759
49302 9759
49468 9759
49634 8431.43
49800 8407
49966 8407
50132 8407
50298 8407
50464 8034.75
50630 7394
50796 7394
50962 7394
51128 7394
51294 7394
51460 7195.31
51626 6376.24
51792 5042.59
51958 4914
52124 4914
52290 4353.81
52456 4245
52622 4245
52788 4245
52954 4245
53120 4245
53286 4245
53452 4245
53618 4245
53784 4084.42
53950 3701
54116 3701
54282 3701
54448 3701
54614 2319.88
54780 1392.47
54946 1272.63
55112 949.229
55278 902
55444 902
55610 902
55776 902
55942 902
56108 902
56274 902
56440 902
56606 902
56772 902
56938 902
57104 902
57270 902
57436 834.422
57602 744
57768 744
57934 744
58100 744
58266 744
58432 744
58598 744
58764 744
58930 744
59096 744
59262 744
59428 744
59594 744
59760 744
59926 744
60092 744
60258 744
60424 744
60590 744
60756 744
60922 744
61088 744
61254 744
61420 744
61586 744
61752 744
61918 744
62084 744
62250 744
62416 742.084
62582 738
62748 738
62914 674.747
63080 563
63246 563
63412 563
63578 563
63744 563
63910 563
64076 559.241
64242 557
64408 557
64574 557
64740 531.578
64906 361
65072 330.62
65238 320
65404 320
65570 320
65736 320
65902 317.048
66068 272.337
66234 199


==> experiments/results/time_enr_win_k50_cnz01_OC.txt <==
t OC
0 1246.6
166 1611.8
332 1514.57
498 1452.74
664 1587.98
830 1462.78
996 1413.76
1162 1584.83
1328 1440.1
1494 1747.4
1660 1597.86
1826 1665.24
1992 1542.73
2158 1623.46
2324 1720.01
2490 1617.02
2656 1637.61
2822 1664.1
2988 1593.04
3154 1622.98
3320 1598.39
3486 1546.19
3652 1745.19
3818 1575.93
3984 1489.74
4150 1618.14
4316 1638.31
4482 1527.19
4648 1719.33
4814 1761.52
4980 1785.52
5146 1483.24
5312 1941.82
5478 1984.43
5644 1801.48
5810 1630.47
5976 1764.18
6142 1596.83
6308 1716.87
6474 1675.46
6640 1866.87
6806 1623.47
6972 1627.09
7138 1738.64
7304 1629.27
7470 1691.6
7636 1652.17
7802 1668.84
7968 1627.23
8134 1796.42
8300 2176.66
8466 1882.43
8632 1576.69
8798 1454.33
8964 1717.5
9130 1631.73
9296 1698.43
9462 1588.24
9628 1701.98
9794 1293.8
9960 1564.27
10126 1572.93
10292 1592.96
10458 1515.69
10624 1688.2
10790 1550.33
10956 1495.33
11122 1727.13
11288 1657.05
11454 1551.23
11620 1773.69
11786 1544.19
11952 1726.42
12118 1662.19
12284 1696.33
12450 1470.43
12616 1678.66
12782 1656.23
12948 1757.32
13114 1860.19
13280 1794.7
13446 1710.16
13612 1478.89
13778 1551.48
13944 1748.37
14110 1741.68
14276 1451.26
14442 1729.46
14608 1583.53
14774 1514.66
14940 1573.6
15106 1616.45
15272 1537.32
15438 1601.46
15604 1550.9
15770 1444.58
15936 1709.83
16102 1646.92
16268 1639.25
16434 1248.46
16600 1541.57
16766 1452.6
16932 1658.45
17098 1480.59
17264 1434.16
17430 1556.73
17596 1632.87
17762 1415.68
17928 1334.41
18094 1505.34
18260 1549.89
18426 1429.79
18592 1318.42
18758 1263.45
18924 1295.6
19090 1292.36
19256 1400.23
19422 1289.7
19588 1206.13
19754 1333.75
19920 1372.17
20086 1390.34
20252 1367.24
20418 1336.57
20584 1405
20750 1493.73
20916 1375.22
21082 1452.05
21248 1447.55
21414 1670.5
21580 1211.26
21746 1398.07
21912 1487.96
22078 1621.88
22244 1717.82
22410 1698.67
22576 1820.89
22742 1918.5
22908 1784.8
23074 1910.92
23240 1728.18
23406 1919.6
23572 1660.98
23738 1505.88
23904 1705.76
24070 1655.51
24236 1720.91
24402 1639.49
24568 1526.98
24734 1578.93
24900 1813.74
25066 1750.83
25232 1799.86
25398 1944.69
25564 2096.63
25730 2129.43
25896 1992.3
26062 2032.34
26228 1995
26394 2061.29
26560 1902.96
26726 2035.92
26892 2000.87
27058 1899.44
27224 2155.59
27390 2044.35
27556 2045.73
27722 1947.11
27888 2045.12
28054 2222.14
28220 2021.61
28386 1945.25
28552 1995.75
28718 2131.92
28884 1944.61
29050 2157.28
29216 1973.95
29382 1964.04
29548 2104.48
29714 2071.34
29880 2041.04
30046 2019.96
30212 2050.04
30378 2107.23
30544 2203.19
30710 1972
30876 1872.99
31042 1964.37
31208 2050.78
31374 1976.69
31540 2208.72
31706 2120.1
31872 2181.97
32038 2182.16
32204 2050.02
32370 2026.99
32536 2127.83
32702 1984.77
32868 2269.8
33034 1937.6
33200 1894.08
33366 2319.01
33532 2219.14
33698 2021.55
33864 1990.53
34030 1930.46
34196 2041.07
34362 2237.42
34528 1894.16
34694 2033.17
34860 1818.04
35026 2145.04
35192 2254.87
35358 2168.17
35524 2302.19
35690 2227.79
35856 2122.92
36022 2172.1
36188 2129.17
36354 2044.84
36520 2123.48
36686 71.3012
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_k50_cnz01_OC_ps.txt <==
t OC
0 206936
166 474494
332 725913
498 967068
664 1.23067e+006
830 1.47349e+006
996 1.70818e+006
1162 1.97126e+006
1328 2.21032e+006
1494 2.50038e+006
1660 2.76563e+006
1826 3.04206e+006
1992 3.29815e+006
2158 3.56765e+006
2324 3.85317e+006
2490 4.1216e+006
2656 4.39344e+006
2822 4.66968e+006
2988 4.93412e+006
3154 5.20354e+006
3320 5.46887e+006
3486 5.72554e+006
3652 6.01524e+006
3818 6.27685e+006
3984 6.52414e+006
4150 6.79276e+006
4316 7.06471e+006
4482 7.31823e+006
4648 7.60364e+006
4814 7.89605e+006
4980 8.19245e+006
5146 8.43866e+006
5312 8.76101e+006
5478 9.09042e+006
5644 9.38947e+006
5810 9.66012e+006
5976 9.95298e+006
6142 1.02181e+007
6308 1.05031e+007
6474 1.07812e+007
6640 1.10911e+007
6806 1.13606e+007
6972 1.16307e+007
7138 1.19193e+007
7304 1.21897e+007
7470 1.24705e+007
7636 1.27448e+007
7802 1.30218e+007
7968 1.3292e+007
8134 1.35902e+007
8300 1.39515e+007
8466 1.4264e+007
8632 1.45257e+007
8798 1.47671e+007
8964 1.50522e+007
9130 1.53231e+007
9296 1.5605e+007
9462 1.58687e+007
9628 1.61512e+007
9794 1.6366e+007
9960 1.66256e+007
10126 1.68868e+007
10292 1.71512e+007
10458 1.74028e+007
10624 1.7683e+007
10790 1.79404e+007
10956 1.81886e+007
11122 1.84753e+007
11288 1.87504e+007
11454 1.90079e+007
11620 1.93023e+007
11786 1.95587e+007
11952 1.98452e+007
12118 2.01212e+007
12284 2.04028e+007
12450 2.06468e+007
12616 2.09255e+007
12782 2.12004e+007
12948 2.14922e+007
13114 2.18009e+007
13280 2.20989e+007
13446 2.23828e+007
13612 2.26282e+007
13778 2.28858e+007
13944 2.3176e+007
14110 2.34651e+007
14276 2.37061e+007
14442 2.39931e+007
14608 2.4256e+007
14774 2.45074e+007
14940 2.47687e+007
15106 2.5037e+007
15272 2.52922e+007
15438 2.5558e+007
15604 2.58155e+007
15770 2.60553e+007
15936 2.63391e+007
16102 2.66125e+007
16268 2.68846e+007
16434 2.70919e+007
16600 2.73478e+007
16766 2.75889e+007
16932 2.78642e+007
17098 2.811e+007
17264 2.8348e+007
17430 2.86065e+007
17596 2.88775e+007
17762 2.91125e+007
17928 2.9334e+007
18094 2.95839e+007
18260 2.98412e+007
18426 3.00785e+007
18592 3.02974e+007
18758 3.05071e+007
18924 3.07222e+007
19090 3.09367e+007
19256 3.11692e+007
19422 3.13833e+007
19588 3.15835e+007
19754 3.18049e+007
19920 3.20327e+007
20086 3.22635e+007
20252 3.24904e+007
20418 3.27123e+007
20584 3.29455e+007
20750 3.31935e+007
20916 3.34218e+007
21082 3.36628e+007
21248 3.39031e+007
21414 3.41804e+007
21580 3.43815e+007
21746 3.46136e+007
21912 3.48606e+007
22078 3.51298e+007
22244 3.54149e+007
22410 3.56969e+007
22576 3.59992e+007
22742 3.63177e+007
22908 3.66139e+007
23074 3.69312e+007
23240 3.7218e+007
23406 3.75367e+007
23572 3.78124e+007
23738 3.80624e+007
23904 3.83455e+007
24070 3.86204e+007
24236 3.8906e+007
24402 3.91782e+007
24568 3.94317e+007
24734 3.96938e+007
24900 3.99948e+007
25066 4.02855e+007
25232 4.05843e+007
25398 4.09071e+007
25564 4.12551e+007
25730 4.16086e+007
25896 4.19393e+007
26062 4.22767e+007
26228 4.26079e+007
26394 4.295e+007
26560 4.32659e+007
26726 4.36039e+007
26892 4.3936e+007
27058 4.42513e+007
27224 4.46092e+007
27390 4.49485e+007
27556 4.52881e+007
27722 4.56113e+007
27888 4.59508e+007
28054 4.63197e+007
28220 4.66553e+007
28386 4.69782e+007
28552 4.73095e+007
28718 4.76634e+007
28884 4.79862e+007
29050 4.83443e+007
29216 4.8672e+007
29382 4.8998e+007
29548 4.93474e+007
29714 4.96912e+007
29880 5.003e+007
30046 5.03653e+007
30212 5.07056e+007
30378 5.10554e+007
30544 5.14212e+007
30710 5.17485e+007
30876 5.20594e+007
31042 5.23855e+007
31208 5.27259e+007
31374 5.30541e+007
31540 5.34207e+007
31706 5.37727e+007
31872 5.41349e+007
32038 5.44971e+007
32204 5.48374e+007
32370 5.51739e+007
32536 5.55271e+007
32702 5.58566e+007
32868 5.62334e+007
33034 5.6555e+007
33200 5.68694e+007
33366 5.72544e+007
33532 5.76228e+007
33698 5.79583e+007
33864 5.82888e+007
34030 5.86092e+007
34196 5.8948e+007
34362 5.93194e+007
34528 5.96339e+007
34694 5.99714e+007
34860 6.02732e+007
35026 6.06293e+007
35192 6.10036e+007
35358 6.13635e+007
35524 6.17456e+007
35690 6.21155e+007
35856 6.24679e+007
36022 6.28284e+007
36188 6.31819e+007
36354 6.35213e+007
36520 6.38738e+007
36686 6.38857e+007
36852 6.38857e+007
37018 6.38857e+007
37184 6.38857e+007
37350 6.38857e+007
37516 6.38857e+007
37682 6.38857e+007
37848 6.38857e+007
38014 6.38857e+007
38180 6.38857e+007
38346 6.38857e+007
38512 6.38857e+007
38678 6.38857e+007
38844 6.38857e+007
39010 6.38857e+007
39176 6.38857e+007
39342 6.38857e+007
39508 6.38857e+007
39674 6.38857e+007
39840 6.38857e+007
40006 6.38857e+007
40172 6.38857e+007
40338 6.38857e+007
40504 6.38857e+007
40670 6.38857e+007
40836 6.38857e+007
41002 6.38857e+007
41168 6.38857e+007
41334 6.38857e+007
41500 6.38857e+007
41666 6.38857e+007
41832 6.38857e+007
41998 6.38857e+007
42164 6.38857e+007
42330 6.38857e+007
42496 6.38857e+007
42662 6.38857e+007
42828 6.38857e+007
42994 6.38857e+007
43160 6.38857e+007
43326 6.38857e+007
43492 6.38857e+007
43658 6.38857e+007
43824 6.38857e+007
43990 6.38857e+007
44156 6.38857e+007
44322 6.38857e+007
44488 6.38857e+007
44654 6.38857e+007
44820 6.38857e+007
44986 6.38857e+007
45152 6.38857e+007
45318 6.38857e+007
45484 6.38857e+007
45650 6.38857e+007
45816 6.38857e+007
45982 6.38857e+007
46148 6.38857e+007
46314 6.38857e+007
46480 6.38857e+007
46646 6.38857e+007
46812 6.38857e+007
46978 6.38857e+007
47144 6.38857e+007
47310 6.38857e+007
47476 6.38857e+007
47642 6.38857e+007
47808 6.38857e+007
47974 6.38857e+007
48140 6.38857e+007
48306 6.38857e+007
48472 6.38857e+007
48638 6.38857e+007
48804 6.38857e+007
48970 6.38857e+007
49136 6.38857e+007
49302 6.38857e+007
49468 6.38857e+007
49634 6.38857e+007
49800 6.38857e+007
49966 6.38857e+007
50132 6.38857e+007
50298 6.38857e+007
50464 6.38857e+007
50630 6.38857e+007
50796 6.38857e+007
50962 6.38857e+007
51128 6.38857e+007
51294 6.38857e+007
51460 6.38857e+007
51626 6.38857e+007
51792 6.38857e+007
51958 6.38857e+007
52124 6.38857e+007
52290 6.38857e+007
52456 6.38857e+007
52622 6.38857e+007
52788 6.38857e+007
52954 6.38857e+007
53120 6.38857e+007
53286 6.38857e+007
53452 6.38857e+007
53618 6.38857e+007
53784 6.38857e+007
53950 6.38857e+007
54116 6.38857e+007
54282 6.38857e+007
54448 6.38857e+007
54614 6.38857e+007
54780 6.38857e+007
54946 6.38857e+007
55112 6.38857e+007
55278 6.38857e+007
55444 6.38857e+007
55610 6.38857e+007
55776 6.38857e+007
55942 6.38857e+007
56108 6.38857e+007
56274 6.38857e+007
56440 6.38857e+007
56606 6.38857e+007
56772 6.38857e+007
56938 6.38857e+007
57104 6.38857e+007
57270 6.38857e+007
57436 6.38857e+007
57602 6.38857e+007
57768 6.38857e+007
57934 6.38857e+007
58100 6.38857e+007
58266 6.38857e+007
58432 6.38857e+007
58598 6.38857e+007
58764 6.38857e+007
58930 6.38857e+007
59096 6.38857e+007
59262 6.38857e+007
59428 6.38857e+007
59594 6.38857e+007
59760 6.38857e+007
59926 6.38857e+007
60092 6.38857e+007
60258 6.38857e+007
60424 6.38857e+007
60590 6.38857e+007
60756 6.38857e+007
60922 6.38857e+007
61088 6.38857e+007
61254 6.38857e+007
61420 6.38857e+007
61586 6.38857e+007
61752 6.38857e+007
61918 6.38857e+007
62084 6.38857e+007
62250 6.38857e+007
62416 6.38857e+007
62582 6.38857e+007
62748 6.38857e+007
62914 6.38857e+007
63080 6.38857e+007
63246 6.38857e+007
63412 6.38857e+007
63578 6.38857e+007
63744 6.38857e+007
63910 6.38857e+007
64076 6.38857e+007
64242 6.38857e+007
64408 6.38857e+007
64574 6.38857e+007
64740 6.38857e+007
64906 6.38857e+007
65072 6.38857e+007
65238 6.38857e+007
65404 6.38857e+007
65570 6.38857e+007
65736 6.38857e+007
65902 6.38857e+007
66068 6.38857e+007
66234 6.38857e+007


==> experiments/results/time_enr_win_k50_cnz01_f.txt <==
t f
0 69.3614
166 112.446
332 142.735
498 173.602
664 221.855
830 246
996 246.753
1162 274.988
1328 334.235
1494 370.711
1660 378
1826 378
1992 386.127
2158 417.958
2324 427
2490 427
2656 427
2822 427
2988 427
3154 427
3320 427
3486 427.06
3652 437
3818 448.223
3984 474.476
4150 477
4316 478.518
4482 486
4648 486
4814 486
4980 486
5146 490.145
5312 516
5478 516
5644 524.024
5810 540.398
5976 549
6142 558.819
6308 568
6474 568
6640 568
6806 568
6972 568
7138 568
7304 568
7470 568
7636 568
7802 568.614
7968 591.301
8134 618
8300 618
8466 619.06
8632 642.663
8798 688.434
8964 693
9130 693
9296 693
9462 693
9628 693
9794 693
9960 693
10126 700.994
10292 769.157
10458 956.651
10624 1072.64
10790 1082
10956 1293.57
11122 1420.99
11288 1498.08
11454 1599
11620 1599
11786 1671.58
11952 1774.44
12118 1819.46
12284 1901.45
12450 1934
12616 1980.46
12782 2223.13
12948 2283.03
13114 2288
13280 2288
13446 2361.98
13612 2367
13778 2510.13
13944 2579
14110 2618.85
14276 2744.33
14442 3000
14608 3000
14774 3000
14940 3000
15106 3000
15272 3000
15438 3000
15604 3000
15770 3000
15936 3000
16102 3000
16268 3000
16434 3503.34
16600 4152.35
16766 4411
16932 4411
17098 4411
17264 4617.34
17430 4718.83
17596 4780.98
17762 5033.74
17928 5497.88
18094 5690.83
18260 5928.34
18426 6266.75
18592 6860.28
18758 7840.24
18924 9380.55
19090 10122.3
19256 10263
19422 10293
19588 10859
19754 11267.9
19920 11601.2
20086 12016.4
20252 12134
20418 12294
20584 12782
20750 12782
20916 12782
21082 12841.4
21248 12955
21414 12955
21580 13732
21746 14626
21912 14626
22078 14626
22244 14626
22410 14626
22576 14626
22742 14626
22908 14626
23074 14626
23240 14626
23406 14626
23572 14626
23738 14626
23904 14626
24070 14626
24236 14626
24402 14851
24568 15455.7
24734 16374
24900 16374
25066 16374
25232 16374
25398 16374
25564 16374
25730 16374
25896 16374
26062 16374
26228 16374
26394 16374
26560 16374
26726 16374
26892 16374
27058 16374
27224 16374
27390 16374
27556 16374
27722 16374
27888 16374
28054 16374
28220 16374
28386 16374
28552 16374
28718 16374
28884 16374
29050 16374
29216 16374
29382 16374
29548 16374
29714 16374
29880 16127.9
30046 15486
30212 15486
30378 15486
30544 15486
30710 15486
30876 15486
31042 15486
31208 15486
31374 15486
31540 15486
31706 15486
31872 15486
32038 15486
32204 15486
32370 15486
32536 15486
32702 15486
32868 15486
33034 15486
33200 15486
33366 15486
33532 15486
33698 15486
33864 15486
34030 15486
34196 15486
34362 15486
34528 15486
34694 15486
34860 15486
35026 15486
35192 15486
35358 15486
35524 15486
35690 15486
35856 15486
36022 15486
36188 15486
36354 15486
36520 15486
36686 15486
36852 15486
37018 15486
37184 15486
37350 15486
37516 15486
37682 15486
37848 15486
38014 15486
38180 15486
38346 15486
38512 15486
38678 15486
38844 15486
39010 15486
39176 15486
39342 15486
39508 15486
39674 15486
39840 15486
40006 15486
40172 15486
40338 15486
40504 15486
40670 15486
40836 15486
41002 15486
41168 15486
41334 15486
41500 15486
41666 15486
41832 15486
41998 15486
42164 15486
42330 15486
42496 15486
42662 15486
42828 15486
42994 15486
43160 15486
43326 15486
43492 15486
43658 15486
43824 15486
43990 15486
44156 15486
44322 15486
44488 15486
44654 15486
44820 15486
44986 15486
45152 15486
45318 15486
45484 15486
45650 15486
45816 15486
45982 15486
46148 15486
46314 15486
46480 15486
46646 15486
46812 15486
46978 15486
47144 15486
47310 15486
47476 15486
47642 15486
47808 15486
47974 15486
48140 15486
48306 15486
48472 15486
48638 15486
48804 14798.3
48970 14429
49136 14429
49302 14429
49468 14429
49634 13359.7
49800 13340
49966 13340
50132 13340
50298 13340
50464 12188.4
50630 10906
50796 10906
50962 10493.1
51128 10247
51294 10247
51460 9637.42
51626 7864.86
51792 7255.48
51958 6808.82
52124 6799
52290 6244.06
52456 6141
52622 6141
52788 6141
52954 6141
53120 6141
53286 6141
53452 6141
53618 5881.07
53784 5497
53950 5395.61
54116 4936
54282 4877.17
54448 4621
54614 3287.32
54780 2267.83
54946 1736
55112 1736
55278 1675
55444 1653
55610 1653
55776 1653
55942 1653
56108 1653
56274 1653
56440 1653
56606 1653
56772 1653
56938 1653
57104 1653
57270 1653
57436 1619.33
57602 1410
57768 1410
57934 1410
58100 1410
58266 1410
58432 1410
58598 1410
58764 1475.13
58930 1478
59096 1478
59262 1478
59428 1304.69
59594 1204
59760 1204
59926 1204
60092 1204
60258 1204
60424 1204
60590 1204
60756 1204
60922 1204
61088 1204
61254 1204.77
61420 1205
61586 1205
61752 1205
61918 1205
62084 1205
62250 1205
62416 1205
62582 1205
62748 1205
62914 1093.73
63080 1074
63246 951.53
63412 860
63578 860
63744 860
63910 860
64076 845.036
64242 806
64408 806
64574 806
64740 761.133
64906 660.229
65072 601.355
65238 582
65404 582
65570 572.367
65736 543
65902 496.012
66068 362.735
66234 302.452


==> experiments/results/time_enr_win_k50_cnz01_f_ps.txt <==
t f
0 69.3614
166 112.446
332 142.735
498 173.602
664 221.855
830 246
996 246.753
1162 274.988
1328 334.235
1494 370.711
1660 378
1826 378
1992 386.127
2158 417.958
2324 427
2490 427
2656 427
2822 427
2988 427
3154 427
3320 427
3486 427.06
3652 437
3818 448.223
3984 474.476
4150 477
4316 478.518
4482 486
4648 486
4814 486
4980 486
5146 490.145
5312 516
5478 516
5644 524.024
5810 540.398
5976 549
6142 558.819
6308 568
6474 568
6640 568
6806 568
6972 568
7138 568
7304 568
7470 568
7636 568
7802 568.614
7968 591.301
8134 618
8300 618
8466 619.06
8632 642.663
8798 688.434
8964 693
9130 693
9296 693
9462 693
9628 693
9794 693
9960 693
10126 700.994
10292 769.157
10458 956.651
10624 1072.64
10790 1082
10956 1293.57
11122 1420.99
11288 1498.08
11454 1599
11620 1599
11786 1671.58
11952 1774.44
12118 1819.46
12284 1901.45
12450 1934
12616 1980.46
12782 2223.13
12948 2283.03
13114 2288
13280 2288
13446 2361.98
13612 2367
13778 2510.13
13944 2579
14110 2618.85
14276 2744.33
14442 3000
14608 3000
14774 3000
14940 3000
15106 3000
15272 3000
15438 3000
15604 3000
15770 3000
15936 3000
16102 3000
16268 3000
16434 3503.34
16600 4152.35
16766 4411
16932 4411
17098 4411
17264 4617.34
17430 4718.83
17596 4780.98
17762 5033.74
17928 5497.88
18094 5690.83
18260 5928.34
18426 6266.75
18592 6860.28
18758 7840.24
18924 9380.55
19090 10122.3
19256 10263
19422 10293
19588 10859
19754 11267.9
19920 11601.2
20086 12016.4
20252 12134
20418 12294
20584 12782
20750 12782
20916 12782
21082 12841.4
21248 12955
21414 12955
21580 13732
21746 14626
21912 14626
22078 14626
22244 14626
22410 14626
22576 14626
22742 14626
22908 14626
23074 14626
23240 14626
23406 14626
23572 14626
23738 14626
23904 14626
24070 14626
24236 14626
24402 14851
24568 15455.7
24734 16374
24900 16374
25066 16374
25232 16374
25398 16374
25564 16374
25730 16374
25896 16374
26062 16374
26228 16374
26394 16374
26560 16374
26726 16374
26892 16374
27058 16374
27224 16374
27390 16374
27556 16374
27722 16374
27888 16374
28054 16374
28220 16374
28386 16374
28552 16374
28718 16374
28884 16374
29050 16374
29216 16374
29382 16374
29548 16374
29714 16374
29880 16127.9
30046 15486
30212 15486
30378 15486
30544 15486
30710 15486
30876 15486
31042 15486
31208 15486
31374 15486
31540 15486
31706 15486
31872 15486
32038 15486
32204 15486
32370 15486
32536 15486
32702 15486
32868 15486
33034 15486
33200 15486
33366 15486
33532 15486
33698 15486
33864 15486
34030 15486
34196 15486
34362 15486
34528 15486
34694 15486
34860 15486
35026 15486
35192 15486
35358 15486
35524 15486
35690 15486
35856 15486
36022 15486
36188 15486
36354 15486
36520 15486
36686 15486
36852 15486
37018 15486
37184 15486
37350 15486
37516 15486
37682 15486
37848 15486
38014 15486
38180 15486
38346 15486
38512 15486
38678 15486
38844 15486
39010 15486
39176 15486
39342 15486
39508 15486
39674 15486
39840 15486
40006 15486
40172 15486
40338 15486
40504 15486
40670 15486
40836 15486
41002 15486
41168 15486
41334 15486
41500 15486
41666 15486
41832 15486
41998 15486
42164 15486
42330 15486
42496 15486
42662 15486
42828 15486
42994 15486
43160 15486
43326 15486
43492 15486
43658 15486
43824 15486
43990 15486
44156 15486
44322 15486
44488 15486
44654 15486
44820 15486
44986 15486
45152 15486
45318 15486
45484 15486
45650 15486
45816 15486
45982 15486
46148 15486
46314 15486
46480 15486
46646 15486
46812 15486
46978 15486
47144 15486
47310 15486
47476 15486
47642 15486
47808 15486
47974 15486
48140 15486
48306 15486
48472 15486
48638 15486
48804 14798.3
48970 14429
49136 14429
49302 14429
49468 14429
49634 13359.7
49800 13340
49966 13340
50132 13340
50298 13340
50464 12188.4
50630 10906
50796 10906
50962 10493.1
51128 10247
51294 10247
51460 9637.42
51626 7864.86
51792 7255.48
51958 6808.82
52124 6799
52290 6244.06
52456 6141
52622 6141
52788 6141
52954 6141
53120 6141
53286 6141
53452 6141
53618 5881.07
53784 5497
53950 5395.61
54116 4936
54282 4877.17
54448 4621
54614 3287.32
54780 2267.83
54946 1736
55112 1736
55278 1675
55444 1653
55610 1653
55776 1653
55942 1653
56108 1653
56274 1653
56440 1653
56606 1653
56772 1653
56938 1653
57104 1653
57270 1653
57436 1619.33
57602 1410
57768 1410
57934 1410
58100 1410
58266 1410
58432 1410
58598 1410
58764 1475.13
58930 1478
59096 1478
59262 1478
59428 1304.69
59594 1204
59760 1204
59926 1204
60092 1204
60258 1204
60424 1204
60590 1204
60756 1204
60922 1204
61088 1204
61254 1204.77
61420 1205
61586 1205
61752 1205
61918 1205
62084 1205
62250 1205
62416 1205
62582 1205
62748 1205
62914 1093.73
63080 1074
63246 951.53
63412 860
63578 860
63744 860
63910 860
64076 845.036
64242 806
64408 806
64574 806
64740 761.133
64906 660.229
65072 601.355
65238 582
65404 582
65570 572.367
65736 543
65902 496.012
66068 362.735
66234 302.452


==> experiments/results/time_enr_win_k50_cnz02_OC.txt <==
t OC
0 874.024
166 1068.1
332 1031.78
498 996.608
664 1102.54
830 1005.93
996 988.355
1162 1080.63
1328 1007.43
1494 1192.04
1660 1092.99
1826 1146.39
1992 1100.6
2158 1162.03
2324 1336.46
2490 1152.28
2656 1153.7
2822 1153.18
2988 1150.36
3154 1185.16
3320 1126.42
3486 1071.12
3652 1218.98
3818 1103.63
3984 1076.04
4150 1160.94
4316 1159.36
4482 1136.47
4648 1214.77
4814 1148.36
4980 1186.55
5146 1036.42
5312 1315.16
5478 1340.4
5644 1183.02
5810 1155.07
5976 1205.67
6142 1127.37
6308 1206.11
6474 1159.64
6640 1268.13
6806 1107.16
6972 1103.4
7138 1210.02
7304 1172.17
7470 1178.47
7636 1130.49
7802 1194.65
7968 1126.18
8134 1219.89
8300 1466.16
8466 1230.74
8632 1076.14
8798 1059.57
8964 1169.32
9130 1148.27
9296 1166.64
9462 1107.59
9628 1132.33
9794 918.789
9960 1099.82
10126 1113.05
10292 1104.46
10458 1047.75
10624 1156.67
10790 1054.38
10956 1012.18
11122 1205.54
11288 1128.19
11454 1069.61
11620 1213.9
11786 1086.69
11952 1202.72
12118 1184.73
12284 1157.19
12450 1035.63
12616 1150.4
12782 1140.07
12948 1171.67
13114 1271.68
13280 1184.09
13446 1160.06
13612 1020.42
13778 1091.5
13944 1202.45
14110 1177.73
14276 985.108
14442 1178.48
14608 1110.48
14774 1062.4
14940 1099.33
15106 1120.73
15272 1064.88
15438 1103.91
15604 1038.03
15770 1003.31
15936 1177.85
16102 1133.16
16268 1105.72
16434 910.253
16600 1083.75
16766 994.199
16932 1142.84
17098 1002.52
17264 1018.87
17430 1092.52
17596 1122.22
17762 998.392
17928 946.422
18094 1027.02
18260 1077.12
18426 1006.1
18592 936.819
18758 899.157
18924 922.392
19090 911.066
19256 978.94
19422 904.988
19588 886.861
19754 934.211
19920 962.428
20086 983.428
20252 955.488
20418 926.982
20584 1010.23
20750 1044.75
20916 953.44
21082 1041.19
21248 988.277
21414 1146.14
21580 828.38
21746 984.831
21912 1037.07
22078 1121.1
22244 1175.56
22410 1170.16
22576 1260.63
22742 1328.62
22908 1221.02
23074 1297.55
23240 1226.82
23406 1298.14
23572 1136.02
23738 1044.44
23904 1145.79
24070 1130.64
24236 1163.18
24402 1120.92
24568 1067.8
24734 1121.34
24900 1265.89
25066 1186.44
25232 1245.67
25398 1332.62
25564 1466.2
25730 1475.97
25896 1367.81
26062 1393.72
26228 1362.36
26394 1373.79
26560 1308.54
26726 1373.42
26892 1352.95
27058 1307.03
27224 1449.98
27390 1344.25
27556 1374.58
27722 1319.12
27888 1406.75
28054 1452.45
28220 1359.84
28386 1335.7
28552 1337.91
28718 1462.67
28884 1320.65
29050 1448.27
29216 1343.96
29382 1351.84
29548 1435.04
29714 1433.98
29880 1398.61
30046 1406.34
30212 1432.61
30378 1450.91
30544 1478.52
30710 1347.02
30876 1255.3
31042 1339.92
31208 1378.33
31374 1325.03
31540 1460.26
31706 1417.81
31872 1462.54
32038 1424.44
32204 1356.96
32370 1351.48
32536 1455.02
32702 1357.66
32868 1546.98
33034 1329.96
33200 1308.75
33366 1573.2
33532 1491.22
33698 1374.38
33864 1363.93
34030 1316.05
34196 1391.6
34362 1493.08
34528 1314.8
34694 1372.57
34860 1231.3
35026 1438.69
35192 1457.08
35358 1425.25
35524 1474.95
35690 1448.1
35856 1417.57
36022 1470.42
36188 1452.07
36354 1381.47
36520 1403.08
36686 51.0964
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_k50_cnz02_OC_ps.txt <==
t OC
0 145088
166 322392
332 493667
498 659104
664 842125
830 1.00911e+006
996 1.17318e+006
1162 1.35256e+006
1328 1.5198e+006
1494 1.71768e+006
1660 1.89911e+006
1826 2.08941e+006
1992 2.27211e+006
2158 2.46501e+006
2324 2.68686e+006
2490 2.87814e+006
2656 3.06966e+006
2822 3.26108e+006
2988 3.45204e+006
3154 3.64878e+006
3320 3.83576e+006
3486 4.01357e+006
3652 4.21592e+006
3818 4.39912e+006
3984 4.57775e+006
4150 4.77046e+006
4316 4.96292e+006
4482 5.15157e+006
4648 5.35322e+006
4814 5.54385e+006
4980 5.74082e+006
5146 5.91286e+006
5312 6.13118e+006
5478 6.35368e+006
5644 6.55006e+006
5810 6.7418e+006
5976 6.94195e+006
6142 7.12909e+006
6308 7.32931e+006
6474 7.52181e+006
6640 7.73232e+006
6806 7.9161e+006
6972 8.09927e+006
7138 8.30013e+006
7304 8.49471e+006
7470 8.69034e+006
7636 8.878e+006
7802 9.07631e+006
7968 9.26326e+006
8134 9.46576e+006
8300 9.70914e+006
8466 9.91344e+006
8632 1.00921e+007
8798 1.0268e+007
8964 1.04621e+007
9130 1.06527e+007
9296 1.08464e+007
9462 1.10302e+007
9628 1.12182e+007
9794 1.13707e+007
9960 1.15533e+007
10126 1.1738e+007
10292 1.19214e+007
10458 1.20953e+007
10624 1.22873e+007
10790 1.24623e+007
10956 1.26304e+007
11122 1.28305e+007
11288 1.30178e+007
11454 1.31953e+007
11620 1.33968e+007
11786 1.35772e+007
11952 1.37769e+007
12118 1.39735e+007
12284 1.41656e+007
12450 1.43375e+007
12616 1.45285e+007
12782 1.47178e+007
12948 1.49122e+007
13114 1.51233e+007
13280 1.53199e+007
13446 1.55125e+007
13612 1.56819e+007
13778 1.58631e+007
13944 1.60627e+007
14110 1.62582e+007
14276 1.64217e+007
14442 1.66173e+007
14608 1.68017e+007
14774 1.6978e+007
14940 1.71605e+007
15106 1.73466e+007
15272 1.75233e+007
15438 1.77066e+007
15604 1.78789e+007
15770 1.80454e+007
15936 1.8241e+007
16102 1.84291e+007
16268 1.86126e+007
16434 1.87637e+007
16600 1.89436e+007
16766 1.91087e+007
16932 1.92984e+007
17098 1.94648e+007
17264 1.96339e+007
17430 1.98153e+007
17596 2.00016e+007
17762 2.01673e+007
17928 2.03244e+007
18094 2.04949e+007
18260 2.06737e+007
18426 2.08407e+007
18592 2.09962e+007
18758 2.11455e+007
18924 2.12986e+007
19090 2.14498e+007
19256 2.16123e+007
19422 2.17626e+007
19588 2.19098e+007
19754 2.20649e+007
19920 2.22246e+007
20086 2.23879e+007
20252 2.25465e+007
20418 2.27004e+007
20584 2.28681e+007
20750 2.30415e+007
20916 2.31998e+007
21082 2.33726e+007
21248 2.35366e+007
21414 2.37269e+007
21580 2.38644e+007
21746 2.40279e+007
21912 2.42001e+007
22078 2.43862e+007
22244 2.45813e+007
22410 2.47755e+007
22576 2.49848e+007
22742 2.52054e+007
22908 2.54081e+007
23074 2.56234e+007
23240 2.58271e+007
23406 2.60426e+007
23572 2.62312e+007
23738 2.64045e+007
23904 2.65947e+007
24070 2.67824e+007
24236 2.69755e+007
24402 2.71616e+007
24568 2.73388e+007
24734 2.7525e+007
24900 2.77351e+007
25066 2.79321e+007
25232 2.81389e+007
25398 2.83601e+007
25564 2.86035e+007
25730 2.88485e+007
25896 2.90755e+007
26062 2.93069e+007
26228 2.9533e+007
26394 2.97611e+007
26560 2.99783e+007
26726 3.02063e+007
26892 3.04309e+007
27058 3.06478e+007
27224 3.08885e+007
27390 3.11117e+007
27556 3.13399e+007
27722 3.15588e+007
27888 3.17924e+007
28054 3.20335e+007
28220 3.22592e+007
28386 3.24809e+007
28552 3.2703e+007
28718 3.29458e+007
28884 3.31651e+007
29050 3.34055e+007
29216 3.36286e+007
29382 3.3853e+007
29548 3.40912e+007
29714 3.43292e+007
29880 3.45614e+007
30046 3.47949e+007
30212 3.50327e+007
30378 3.52735e+007
30544 3.5519e+007
30710 3.57426e+007
30876 3.59509e+007
31042 3.61734e+007
31208 3.64022e+007
31374 3.66221e+007
31540 3.68645e+007
31706 3.70999e+007
31872 3.73427e+007
32038 3.75791e+007
32204 3.78044e+007
32370 3.80287e+007
32536 3.82703e+007
32702 3.84956e+007
32868 3.87524e+007
33034 3.89732e+007
33200 3.91904e+007
33366 3.94516e+007
33532 3.96991e+007
33698 3.99273e+007
33864 4.01537e+007
34030 4.03722e+007
34196 4.06032e+007
34362 4.0851e+007
34528 4.10693e+007
34694 4.12971e+007
34860 4.15015e+007
35026 4.17403e+007
35192 4.19822e+007
35358 4.22188e+007
35524 4.24637e+007
35690 4.2704e+007
35856 4.29394e+007
36022 4.31834e+007
36188 4.34245e+007
36354 4.36538e+007
36520 4.38867e+007
36686 4.38952e+007
36852 4.38952e+007
37018 4.38952e+007
37184 4.38952e+007
37350 4.38952e+007
37516 4.38952e+007
37682 4.38952e+007
37848 4.38952e+007
38014 4.38952e+007
38180 4.38952e+007
38346 4.38952e+007
38512 4.38952e+007
38678 4.38952e+007
38844 4.38952e+007
39010 4.38952e+007
39176 4.38952e+007
39342 4.38952e+007
39508 4.38952e+007
39674 4.38952e+007
39840 4.38952e+007
40006 4.38952e+007
40172 4.38952e+007
40338 4.38952e+007
40504 4.38952e+007
40670 4.38952e+007
40836 4.38952e+007
41002 4.38952e+007
41168 4.38952e+007
41334 4.38952e+007
41500 4.38952e+007
41666 4.38952e+007
41832 4.38952e+007
41998 4.38952e+007
42164 4.38952e+007
42330 4.38952e+007
42496 4.38952e+007
42662 4.38952e+007
42828 4.38952e+007
42994 4.38952e+007
43160 4.38952e+007
43326 4.38952e+007
43492 4.38952e+007
43658 4.38952e+007
43824 4.38952e+007
43990 4.38952e+007
44156 4.38952e+007
44322 4.38952e+007
44488 4.38952e+007
44654 4.38952e+007
44820 4.38952e+007
44986 4.38952e+007
45152 4.38952e+007
45318 4.38952e+007
45484 4.38952e+007
45650 4.38952e+007
45816 4.38952e+007
45982 4.38952e+007
46148 4.38952e+007
46314 4.38952e+007
46480 4.38952e+007
46646 4.38952e+007
46812 4.38952e+007
46978 4.38952e+007
47144 4.38952e+007
47310 4.38952e+007
47476 4.38952e+007
47642 4.38952e+007
47808 4.38952e+007
47974 4.38952e+007
48140 4.38952e+007
48306 4.38952e+007
48472 4.38952e+007
48638 4.38952e+007
48804 4.38952e+007
48970 4.38952e+007
49136 4.38952e+007
49302 4.38952e+007
49468 4.38952e+007
49634 4.38952e+007
49800 4.38952e+007
49966 4.38952e+007
50132 4.38952e+007
50298 4.38952e+007
50464 4.38952e+007
50630 4.38952e+007
50796 4.38952e+007
50962 4.38952e+007
51128 4.38952e+007
51294 4.38952e+007
51460 4.38952e+007
51626 4.38952e+007
51792 4.38952e+007
51958 4.38952e+007
52124 4.38952e+007
52290 4.38952e+007
52456 4.38952e+007
52622 4.38952e+007
52788 4.38952e+007
52954 4.38952e+007
53120 4.38952e+007
53286 4.38952e+007
53452 4.38952e+007
53618 4.38952e+007
53784 4.38952e+007
53950 4.38952e+007
54116 4.38952e+007
54282 4.38952e+007
54448 4.38952e+007
54614 4.38952e+007
54780 4.38952e+007
54946 4.38952e+007
55112 4.38952e+007
55278 4.38952e+007
55444 4.38952e+007
55610 4.38952e+007
55776 4.38952e+007
55942 4.38952e+007
56108 4.38952e+007
56274 4.38952e+007
56440 4.38952e+007
56606 4.38952e+007
56772 4.38952e+007
56938 4.38952e+007
57104 4.38952e+007
57270 4.38952e+007
57436 4.38952e+007
57602 4.38952e+007
57768 4.38952e+007
57934 4.38952e+007
58100 4.38952e+007
58266 4.38952e+007
58432 4.38952e+007
58598 4.38952e+007
58764 4.38952e+007
58930 4.38952e+007
59096 4.38952e+007
59262 4.38952e+007
59428 4.38952e+007
59594 4.38952e+007
59760 4.38952e+007
59926 4.38952e+007
60092 4.38952e+007
60258 4.38952e+007
60424 4.38952e+007
60590 4.38952e+007
60756 4.38952e+007
60922 4.38952e+007
61088 4.38952e+007
61254 4.38952e+007
61420 4.38952e+007
61586 4.38952e+007
61752 4.38952e+007
61918 4.38952e+007
62084 4.38952e+007
62250 4.38952e+007
62416 4.38952e+007
62582 4.38952e+007
62748 4.38952e+007
62914 4.38952e+007
63080 4.38952e+007
63246 4.38952e+007
63412 4.38952e+007
63578 4.38952e+007
63744 4.38952e+007
63910 4.38952e+007
64076 4.38952e+007
64242 4.38952e+007
64408 4.38952e+007
64574 4.38952e+007
64740 4.38952e+007
64906 4.38952e+007
65072 4.38952e+007
65238 4.38952e+007
65404 4.38952e+007
65570 4.38952e+007
65736 4.38952e+007
65902 4.38952e+007
66068 4.38952e+007
66234 4.38952e+007


==> experiments/results/time_enr_win_k50_cnz02_f.txt <==
t f
0 69.3614
166 112.446
332 142.735
498 173.602
664 221.855
830 246
996 246.753
1162 274.988
1328 334.235
1494 370.711
1660 378
1826 378
1992 386.127
2158 417.958
2324 427
2490 427
2656 427
2822 427
2988 427
3154 427
3320 427
3486 427.06
3652 437
3818 448.223
3984 474.476
4150 477
4316 478.518
4482 486
4648 486
4814 486
4980 486
5146 490.145
5312 516
5478 516
5644 524.024
5810 540.398
5976 549
6142 558.819
6308 568
6474 568
6640 568
6806 568
6972 568
7138 568
7304 568
7470 568
7636 568
7802 568.614
7968 591.301
8134 618
8300 618
8466 619.06
8632 642.663
8798 688.434
8964 693
9130 693
9296 693
9462 693
9628 693
9794 693
9960 693
10126 700.994
10292 769.157
10458 956.651
10624 1072.64
10790 1082
10956 1293.57
11122 1420.99
11288 1498.08
11454 1599
11620 1599
11786 1671.58
11952 1774.44
12118 1819.46
12284 1901.45
12450 1934
12616 1980.46
12782 2223.13
12948 2283.03
13114 2288
13280 2288
13446 2361.98
13612 2367
13778 2510.13
13944 2579
14110 2618.85
14276 2744.33
14442 3000
14608 3000
14774 3000
14940 3000
15106 3000
15272 3000
15438 3000
15604 3000
15770 3000
15936 3000
16102 3000
16268 3000
16434 3503.34
16600 4152.35
16766 4411
16932 4411
17098 4411
17264 4617.34
17430 4718.83
17596 4780.98
17762 5033.74
17928 5497.88
18094 5690.83
18260 5928.34
18426 6266.75
18592 6860.28
18758 7840.24
18924 9380.55
19090 10122.3
19256 10263
19422 10293
19588 10859
19754 11267.9
19920 11601.2
20086 12016.4
20252 12134
20418 12294
20584 12782
20750 12782
20916 12782
21082 12841.4
21248 12955
21414 12955
21580 13732
21746 14626
21912 14626
22078 14626
22244 14626
22410 14626
22576 14626
22742 14626
22908 14626
23074 14626
23240 14626
23406 14626
23572 14626
23738 14626
23904 14626
24070 14626
24236 14626
24402 14851
24568 15455.7
24734 16374
24900 16374
25066 16374
25232 16374
25398 16374
25564 16374
25730 16374
25896 16374
26062 16374
26228 16374
26394 16374
26560 16374
26726 16374
26892 16374
27058 16374
27224 16374
27390 16374
27556 16374
27722 16374
27888 16374
28054 16374
28220 16374
28386 16374
28552 16374
28718 16374
28884 16374
29050 16374
29216 16374
29382 16374
29548 16374
29714 16374
29880 15969.7
30046 14915
30212 14915
30378 14915
30544 14915
30710 14915
30876 14915
31042 14915
31208 14915
31374 14915
31540 14915
31706 14915
31872 14915
32038 14915
32204 14915
32370 14915
32536 14915
32702 14915
32868 14915
33034 14915
33200 14915
33366 14915
33532 14915
33698 14915
33864 14915
34030 14915
34196 14915
34362 14915
34528 14915
34694 14915
34860 14915
35026 14915
35192 14915
35358 14915
35524 14915
35690 14915
35856 14915
36022 14915
36188 14915
36354 14915
36520 14915
36686 14915
36852 14915
37018 14915
37184 14915
37350 14915
37516 14915
37682 14915
37848 14915
38014 14915
38180 14915
38346 14915
38512 14915
38678 14915
38844 14915
39010 14915
39176 14915
39342 14915
39508 14915
39674 14915
39840 14915
40006 14915
40172 14915
40338 14915
40504 14915
40670 14915
40836 14915
41002 14915
41168 14915
41334 14915
41500 14915
41666 14915
41832 14915
41998 14915
42164 14915
42330 14915
42496 14915
42662 14915
42828 14915
42994 14915
43160 14915
43326 14915
43492 14915
43658 14915
43824 14915
43990 14915
44156 14915
44322 14915
44488 14915
44654 14915
44820 14915
44986 14915
45152 14915
45318 14915
45484 14915
45650 14915
45816 14915
45982 14915
46148 14915
46314 14915
46480 14915
46646 14915
46812 14915
46978 14915
47144 14915
47310 14915
47476 14915
47642 14915
47808 14915
47974 14915
48140 14915
48306 14915
48472 14915
48638 14915
48804 14915
48970 14915
49136 14915
49302 14014.8
49468 13157
49634 13157
49800 13157
49966 13157
50132 13157
50298 11782.3
50464 11149.7
50630 9929
50796 9929
50962 9929
51128 9929
51294 9145.3
51460 8690
51626 8386.37
51792 7580.49
51958 6486
52124 6486
52290 6486
52456 6486
52622 6486
52788 6486
52954 6486
53120 6486
53286 5974.24
53452 5450
53618 5450
53784 5160.35
53950 4621
54116 4621
54282 4621
54448 4621
54614 3097.05
54780 1950.86
54946 1771
55112 1771
55278 1696.58
55444 1684
55610 1684
55776 1684
55942 1684
56108 1684
56274 1684
56440 1684
56606 1684
56772 1684
56938 1684
57104 1684
57270 1684
57436 1498.8
57602 1432
57768 1432
57934 1432
58100 1432
58266 1432
58432 1432
58598 1432
58764 1432
58930 1432
59096 1432
59262 1432
59428 1432
59594 1432
59760 1432
59926 1432
60092 1310.64
60258 1195
60424 1195
60590 1195
60756 1195
60922 1195
61088 1195
61254 1195
61420 1195
61586 1195
61752 1195
61918 1195
62084 1195
62250 1195
62416 1195
62582 1195
62748 1021.51
62914 907
63080 907
63246 907
63412 907
63578 907
63744 907
63910 907
64076 833.699
64242 790
64408 790
64574 790
64740 771.711
64906 612.41
65072 570
65238 540.94
65404 503
65570 503
65736 503
65902 466.476
66068 366.193
66234 292.458


==> experiments/results/time_enr_win_k50_cnz02_f_ps.txt <==
t f
0 69.3614
166 112.446
332 142.735
498 173.602
664 221.855
830 246
996 246.753
1162 274.988
1328 334.235
1494 370.711
1660 378
1826 378
1992 386.127
2158 417.958
2324 427
2490 427
2656 427
2822 427
2988 427
3154 427
3320 427
3486 427.06
3652 437
3818 448.223
3984 474.476
4150 477
4316 478.518
4482 486
4648 486
4814 486
4980 486
5146 490.145
5312 516
5478 516
5644 524.024
5810 540.398
5976 549
6142 558.819
6308 568
6474 568
6640 568
6806 568
6972 568
7138 568
7304 568
7470 568
7636 568
7802 568.614
7968 591.301
8134 618
8300 618
8466 619.06
8632 642.663
8798 688.434
8964 693
9130 693
9296 693
9462 693
9628 693
9794 693
9960 693
10126 700.994
10292 769.157
10458 956.651
10624 1072.64
10790 1082
10956 1293.57
11122 1420.99
11288 1498.08
11454 1599
11620 1599
11786 1671.58
11952 1774.44
12118 1819.46
12284 1901.45
12450 1934
12616 1980.46
12782 2223.13
12948 2283.03
13114 2288
13280 2288
13446 2361.98
13612 2367
13778 2510.13
13944 2579
14110 2618.85
14276 2744.33
14442 3000
14608 3000
14774 3000
14940 3000
15106 3000
15272 3000
15438 3000
15604 3000
15770 3000
15936 3000
16102 3000
16268 3000
16434 3503.34
16600 4152.35
16766 4411
16932 4411
17098 4411
17264 4617.34
17430 4718.83
17596 4780.98
17762 5033.74
17928 5497.88
18094 5690.83
18260 5928.34
18426 6266.75
18592 6860.28
18758 7840.24
18924 9380.55
19090 10122.3
19256 10263
19422 10293
19588 10859
19754 11267.9
19920 11601.2
20086 12016.4
20252 12134
20418 12294
20584 12782
20750 12782
20916 12782
21082 12841.4
21248 12955
21414 12955
21580 13732
21746 14626
21912 14626
22078 14626
22244 14626
22410 14626
22576 14626
22742 14626
22908 14626
23074 14626
23240 14626
23406 14626
23572 14626
23738 14626
23904 14626
24070 14626
24236 14626
24402 14851
24568 15455.7
24734 16374
24900 16374
25066 16374
25232 16374
25398 16374
25564 16374
25730 16374
25896 16374
26062 16374
26228 16374
26394 16374
26560 16374
26726 16374
26892 16374
27058 16374
27224 16374
27390 16374
27556 16374
27722 16374
27888 16374
28054 16374
28220 16374
28386 16374
28552 16374
28718 16374
28884 16374
29050 16374
29216 16374
29382 16374
29548 16374
29714 16374
29880 15969.7
30046 14915
30212 14915
30378 14915
30544 14915
30710 14915
30876 14915
31042 14915
31208 14915
31374 14915
31540 14915
31706 14915
31872 14915
32038 14915
32204 14915
32370 14915
32536 14915
32702 14915
32868 14915
33034 14915
33200 14915
33366 14915
33532 14915
33698 14915
33864 14915
34030 14915
34196 14915
34362 14915
34528 14915
34694 14915
34860 14915
35026 14915
35192 14915
35358 14915
35524 14915
35690 14915
35856 14915
36022 14915
36188 14915
36354 14915
36520 14915
36686 14915
36852 14915
37018 14915
37184 14915
37350 14915
37516 14915
37682 14915
37848 14915
38014 14915
38180 14915
38346 14915
38512 14915
38678 14915
38844 14915
39010 14915
39176 14915
39342 14915
39508 14915
39674 14915
39840 14915
40006 14915
40172 14915
40338 14915
40504 14915
40670 14915
40836 14915
41002 14915
41168 14915
41334 14915
41500 14915
41666 14915
41832 14915
41998 14915
42164 14915
42330 14915
42496 14915
42662 14915
42828 14915
42994 14915
43160 14915
43326 14915
43492 14915
43658 14915
43824 14915
43990 14915
44156 14915
44322 14915
44488 14915
44654 14915
44820 14915
44986 14915
45152 14915
45318 14915
45484 14915
45650 14915
45816 14915
45982 14915
46148 14915
46314 14915
46480 14915
46646 14915
46812 14915
46978 14915
47144 14915
47310 14915
47476 14915
47642 14915
47808 14915
47974 14915
48140 14915
48306 14915
48472 14915
48638 14915
48804 14915
48970 14915
49136 14915
49302 14014.8
49468 13157
49634 13157
49800 13157
49966 13157
50132 13157
50298 11782.3
50464 11149.7
50630 9929
50796 9929
50962 9929
51128 9929
51294 9145.3
51460 8690
51626 8386.37
51792 7580.49
51958 6486
52124 6486
52290 6486
52456 6486
52622 6486
52788 6486
52954 6486
53120 6486
53286 5974.24
53452 5450
53618 5450
53784 5160.35
53950 4621
54116 4621
54282 4621
54448 4621
54614 3097.05
54780 1950.86
54946 1771
55112 1771
55278 1696.58
55444 1684
55610 1684
55776 1684
55942 1684
56108 1684
56274 1684
56440 1684
56606 1684
56772 1684
56938 1684
57104 1684
57270 1684
57436 1498.8
57602 1432
57768 1432
57934 1432
58100 1432
58266 1432
58432 1432
58598 1432
58764 1432
58930 1432
59096 1432
59262 1432
59428 1432
59594 1432
59760 1432
59926 1432
60092 1310.64
60258 1195
60424 1195
60590 1195
60756 1195
60922 1195
61088 1195
61254 1195
61420 1195
61586 1195
61752 1195
61918 1195
62084 1195
62250 1195
62416 1195
62582 1195
62748 1021.51
62914 907
63080 907
63246 907
63412 907
63578 907
63744 907
63910 907
64076 833.699
64242 790
64408 790
64574 790
64740 771.711
64906 612.41
65072 570
65238 540.94
65404 503
65570 503
65736 503
65902 466.476
66068 366.193
66234 292.458


==> experiments/results/time_enr_win_k50_our00_OC.txt <==
t OC
0 558.236
166 128.772
332 215.116
498 94.6205
664 97.7542
830 82.0855
996 100.623
1162 78.6446
1328 93.7096
1494 90.9759
1660 83.4506
1826 87.6964
1992 88.6265
2158 77.8133
2324 91.4398
2490 77.9506
2656 77.8928
2822 79.112
2988 77
3154 77
3320 77.3639
3486 83.5024
3652 77
3818 79.7072
3984 78.7024
4150 77
4316 77.0771
4482 77
4648 77
4814 77
4980 77.9855
5146 82.9988
5312 77
5478 77
5644 78.7373
5810 77.1843
5976 77
6142 77.788
6308 88.2819
6474 81.0422
6640 77
6806 77.7012
6972 78.9133
7138 77
7304 77.0422
7470 82.9627
7636 77.8831
7802 77.5687
7968 79.5361
8134 77
8300 77
8466 77.0422
8632 85.0313
8798 93.4289
8964 77.8361
9130 77.3241
9296 77.7759
9462 78.9783
9628 77.8663
9794 84.694
9960 80.2855
10126 79.547
10292 86.9205
10458 90.0747
10624 92.7301
10790 87.706
10956 97.1072
11122 82.6096
11288 86.0699
11454 102.635
11620 83.2301
11786 91.3205
11952 82.3795
12118 92.6807
12284 84.841
12450 92.1193
12616 84.5735
12782 90.4783
12948 81.8108
13114 81
13280 82.6084
13446 90.047
13612 92.5253
13778 93.3361
13944 82.4578
14110 91.4337
14276 88.8325
14442 83.0157
14608 85.653
14774 98.4133
14940 84.3422
15106 84.606
15272 86.8542
15438 84.3494
15604 93.4976
15770 83.6337
15936 84.5904
16102 83.0759
16268 86.0916
16434 119.67
16600 93.1373
16766 94.2036
16932 93.9892
17098 90.6518
17264 98.5145
17430 99.9578
17596 89.3518
17762 90.7253
17928 111.013
18094 92.8217
18260 88.5494
18426 99.2422
18592 113.394
18758 135.04
18924 120.74
19090 109.054
19256 103.265
19422 107.07
19588 98.3566
19754 105.617
19920 96.5217
20086 92.0036
20252 111.243
20418 97.5193
20584 92.5723
20750 98.6614
20916 96.7735
21082 91.8976
21248 90.9361
21414 88.0711
21580 98.7711
21746 89.588
21912 89.8663
22078 99.2735
22244 88.2048
22410 88
22576 88
22742 88
22908 88
23074 88
23240 88
23406 88
23572 88.3602
23738 88
23904 88
24070 88.0241
24236 88.2602
24402 89.0916
24568 97.8108
24734 88.3072
24900 88
25066 88
25232 88
25398 88
25564 88
25730 88
25896 88
26062 88
26228 88
26394 88
26560 88
26726 88
26892 88
27058 88
27224 88
27390 88
27556 88
27722 88
27888 88
28054 88
28220 88
28386 88
28552 88
28718 88
28884 88
29050 88
29216 88
29382 88
29548 88
29714 88
29880 182531
30046 4615.51
30212 100.918
30378 113.459
30544 2971.83
30710 128.175
30876 2860.2
31042 160.702
31208 180.82
31374 181.601
31540 144.024
31706 203.548
31872 221.453
32038 323.38
32204 303.383
32370 252.978
32536 725.018
32702 164.157
32868 271.027
33034 280.405
33200 356.57
33366 424.046
33532 236.106
33698 318.258
33864 192.745
34030 592.465
34196 558.711
34362 433.864
34528 541.352
34694 417.392
34860 450.178
35026 507.905
35192 397.217
35358 212.555
35524 378.01
35690 186.563
35856 307.76
36022 295.76
36188 704.565
36354 1082.88
36520 482.119
36686 46.3578
36852 44.053
37018 44.0458
37184 44.041
37350 44.0434
37516 44.0301
37682 44.0398
37848 44.0301
38014 44.053
38180 44.0337
38346 44.0265
38512 44.0361
38678 44.0482
38844 44.0422
39010 44.0373
39176 44.0518
39342 44.0446
39508 44.0602
39674 44.0482
39840 44.0506
40006 44.0723
40172 44.0458
40338 44.0518
40504 44.0446
40670 44.0518
40836 44.0687
41002 44.059
41168 44.0398
41334 44.0675
41500 44.0663
41666 44.0554
41832 44.053
41998 44.0422
42164 44.0434
42330 44.0373
42496 44.0711
42662 44.0723
42828 44.047
42994 44.047
43160 44.0349
43326 44.0687
43492 44.0554
43658 44.0964
43824 44.0711
43990 44.0361
44156 44.0602
44322 44.1229
44488 44.059
44654 44.059
44820 44.0783
44986 44.0711
45152 44.0723
45318 44.0627
45484 44.0518
45650 74.2964
45816 44.0855
45982 44.053
46148 44.0759
46314 156.229
46480 44.1771
46646 44.7108
46812 79.1699
46978 44.0554
47144 80.2349
47310 44.0663
47476 44.0687
47642 44.0904
47808 71.7108
47974 44.9735
48140 53.5072
48306 44.0627
48472 66.988
48638 55.6482
48804 77.6241
48970 59.2711
49136 73.3928
49302 208.723
49468 54.6072
49634 623.937
49800 489.761
49966 88.9253
50132 54.6145
50298 53.7602
50464 61.5687
50630 216.324
50796 294.352
50962 513.446
51128 480.205
51294 283.137
51460 115.667
51626 379.065
51792 210.708
51958 666.348
52124 353.571
52290 760.294
52456 180.754
52622 66.888
52788 431.076
52954 44.0687
53120 246.736
53286 44.5759
53452 50.9494
53618 804.63
53784 972.02
53950 134.305
54116 69.9578
54282 1721.15
54448 697.065
54614 890.01
54780 1498.93
54946 51.4928
55112 915.412
55278 180.275
55444 471.014
55610 36.0651
55776 867.63
55942 39.7843
56108 75.2675
56274 42.5301
56440 673.792
56606 85.253
56772 36.0542
56938 36.0614
57104 655.135
57270 36.0614
57436 662.99
57602 615.589
57768 110.634
57934 36.059
58100 440.01
58266 356.886
58432 253.759
58598 802.06
58764 76.294
58930 915.206
59096 434.831
59262 591.56
59428 184.886
59594 394.086
59760 404.363
59926 36.0819
60092 612.131
60258 36.0795
60424 36.0663
60590 36.0771
60756 1028.6
60922 837.69
61088 530.424
61254 181.19
61420 54.6036
61586 94.0542
61752 279.725
61918 437.261
62084 489.207
62250 464.264
62416 678.296
62582 370.939
62748 89.9361
62914 212.569
63080 706.784
63246 440.26
63412 196.36
63578 201.112
63744 717.545
63910 928.119
64076 666.839
64242 727.958
64408 237.129
64574 623.878
64740 659.575
64906 570.771
65072 343.867
65238 325.471
65404 365.823
65570 299.235
65736 524.708
65902 529.878
66068 357.608
66234 276.749


==> experiments/results/time_enr_win_k50_our00_OC_ps.txt <==
t OC
0 92667.2
166 114043
332 149753
498 165460
664 181687
830 195313
996 212016
1162 225071
1328 240627
1494 255729
1660 269582
1826 284140
1992 298852
2158 311769
2324 326948
2490 339887
2656 352818
2822 365950
2988 378732
3154 391514
3320 404357
3486 418218
3652 431000
3818 444231
3984 457296
4150 470078
4316 482873
4482 495655
4648 508437
4814 521219
4980 534164
5146 547942
5312 560724
5478 573506
5644 586577
5810 599389
5976 612171
6142 625084
6308 639739
6474 653192
6640 665974
6806 678872
6972 691972
7138 704754
7304 717543
7470 731315
7636 744243
7802 757120
7968 770323
8134 783105
8300 795887
8466 808676
8632 822791
8798 838300
8964 851221
9130 864057
9296 876967
9462 890078
9628 903004
9794 917063
9960 930390
10126 943595
10292 958024
10458 972976
10624 988369
10790 1.00293e+006
10956 1.01905e+006
11122 1.03276e+006
11288 1.04705e+006
11454 1.06409e+006
11620 1.0779e+006
11786 1.09306e+006
11952 1.10674e+006
12118 1.12212e+006
12284 1.13621e+006
12450 1.1515e+006
12616 1.16554e+006
12782 1.18056e+006
12948 1.19414e+006
13114 1.20758e+006
13280 1.2213e+006
13446 1.23624e+006
13612 1.2516e+006
13778 1.2671e+006
13944 1.28078e+006
14110 1.29596e+006
14276 1.31071e+006
14442 1.32449e+006
14608 1.33871e+006
14774 1.35504e+006
14940 1.36904e+006
15106 1.38309e+006
15272 1.39751e+006
15438 1.41151e+006
15604 1.42703e+006
15770 1.44091e+006
15936 1.45496e+006
16102 1.46875e+006
16268 1.48304e+006
16434 1.5029e+006
16600 1.51836e+006
16766 1.534e+006
16932 1.5496e+006
17098 1.56465e+006
17264 1.581e+006
17430 1.5976e+006
17596 1.61243e+006
17762 1.62749e+006
17928 1.64592e+006
18094 1.66133e+006
18260 1.67603e+006
18426 1.6925e+006
18592 1.71132e+006
18758 1.73374e+006
18924 1.75378e+006
19090 1.77189e+006
19256 1.78903e+006
19422 1.8068e+006
19588 1.82313e+006
19754 1.84066e+006
19920 1.85668e+006
20086 1.87196e+006
20252 1.89042e+006
20418 1.90661e+006
20584 1.92198e+006
20750 1.93836e+006
20916 1.95442e+006
21082 1.96968e+006
21248 1.98477e+006
21414 1.99939e+006
21580 2.01579e+006
21746 2.03066e+006
21912 2.04558e+006
22078 2.06206e+006
22244 2.0767e+006
22410 2.09131e+006
22576 2.10591e+006
22742 2.12052e+006
22908 2.13513e+006
23074 2.14974e+006
23240 2.16435e+006
23406 2.17895e+006
23572 2.19362e+006
23738 2.20823e+006
23904 2.22284e+006
24070 2.23745e+006
24236 2.2521e+006
24402 2.26689e+006
24568 2.28313e+006
24734 2.29779e+006
24900 2.31239e+006
25066 2.327e+006
25232 2.34161e+006
25398 2.35622e+006
25564 2.37083e+006
25730 2.38543e+006
25896 2.40004e+006
26062 2.41465e+006
26228 2.42926e+006
26394 2.44387e+006
26560 2.45847e+006
26726 2.47308e+006
26892 2.48769e+006
27058 2.5023e+006
27224 2.51691e+006
27390 2.53151e+006
27556 2.54612e+006
27722 2.56073e+006
27888 2.57534e+006
28054 2.58995e+006
28220 2.60455e+006
28386 2.61916e+006
28552 2.63377e+006
28718 2.64838e+006
28884 2.66299e+006
29050 2.67759e+006
29216 2.6922e+006
29382 2.70681e+006
29548 2.72142e+006
29714 2.73603e+006
29880 3.30362e+007
30046 3.38024e+007
30212 3.38192e+007
30378 3.3838e+007
30544 3.43313e+007
30710 3.43526e+007
30876 3.48274e+007
31042 3.48541e+007
31208 3.48841e+007
31374 3.49142e+007
31540 3.49381e+007
31706 3.49719e+007
31872 3.50087e+007
32038 3.50624e+007
32204 3.51127e+007
32370 3.51547e+007
32536 3.52751e+007
32702 3.53023e+007
32868 3.53473e+007
33034 3.53939e+007
33200 3.54531e+007
33366 3.55235e+007
33532 3.55626e+007
33698 3.56155e+007
33864 3.56475e+007
34030 3.57458e+007
34196 3.58386e+007
34362 3.59106e+007
34528 3.60005e+007
34694 3.60697e+007
34860 3.61445e+007
35026 3.62288e+007
35192 3.62947e+007
35358 3.633e+007
35524 3.63928e+007
35690 3.64237e+007
35856 3.64748e+007
36022 3.65239e+007
36188 3.66409e+007
36354 3.68206e+007
36520 3.69007e+007
36686 3.69084e+007
36852 3.69157e+007
37018 3.6923e+007
37184 3.69303e+007
37350 3.69376e+007
37516 3.69449e+007
37682 3.69522e+007
37848 3.69595e+007
38014 3.69668e+007
38180 3.69742e+007
38346 3.69815e+007
38512 3.69888e+007
38678 3.69961e+007
38844 3.70034e+007
39010 3.70107e+007
39176 3.7018e+007
39342 3.70253e+007
39508 3.70326e+007
39674 3.704e+007
39840 3.70473e+007
40006 3.70546e+007
40172 3.70619e+007
40338 3.70692e+007
40504 3.70765e+007
40670 3.70838e+007
40836 3.70911e+007
41002 3.70985e+007
41168 3.71058e+007
41334 3.71131e+007
41500 3.71204e+007
41666 3.71277e+007
41832 3.7135e+007
41998 3.71423e+007
42164 3.71496e+007
42330 3.7157e+007
42496 3.71643e+007
42662 3.71716e+007
42828 3.71789e+007
42994 3.71862e+007
43160 3.71935e+007
43326 3.72008e+007
43492 3.72082e+007
43658 3.72155e+007
43824 3.72228e+007
43990 3.72301e+007
44156 3.72374e+007
44322 3.72447e+007
44488 3.72521e+007
44654 3.72594e+007
44820 3.72667e+007
44986 3.7274e+007
45152 3.72813e+007
45318 3.72886e+007
45484 3.72959e+007
45650 3.73083e+007
45816 3.73156e+007
45982 3.73229e+007
46148 3.73302e+007
46314 3.73562e+007
46480 3.73635e+007
46646 3.73709e+007
46812 3.73841e+007
46978 3.73914e+007
47144 3.74047e+007
47310 3.7412e+007
47476 3.74193e+007
47642 3.74266e+007
47808 3.74385e+007
47974 3.7446e+007
48140 3.74549e+007
48306 3.74622e+007
48472 3.74733e+007
48638 3.74826e+007
48804 3.74954e+007
48970 3.75053e+007
49136 3.75175e+007
49302 3.75521e+007
49468 3.75612e+007
49634 3.76648e+007
49800 3.77461e+007
49966 3.77608e+007
50132 3.77699e+007
50298 3.77788e+007
50464 3.7789e+007
50630 3.78249e+007
50796 3.78738e+007
50962 3.7959e+007
51128 3.80387e+007
51294 3.80857e+007
51460 3.81049e+007
51626 3.81679e+007
51792 3.82028e+007
51958 3.83135e+007
52124 3.83722e+007
52290 3.84984e+007
52456 3.85284e+007
52622 3.85395e+007
52788 3.8611e+007
52954 3.86183e+007
53120 3.86593e+007
53286 3.86667e+007
53452 3.86752e+007
53618 3.88087e+007
53784 3.89701e+007
53950 3.89924e+007
54116 3.9004e+007
54282 3.92897e+007
54448 3.94054e+007
54614 3.95532e+007
54780 3.9802e+007
54946 3.98105e+007
55112 3.99625e+007
55278 3.99924e+007
55444 4.00706e+007
55610 4.00766e+007
55776 4.02206e+007
55942 4.02272e+007
56108 4.02397e+007
56274 4.02468e+007
56440 4.03586e+007
56606 4.03728e+007
56772 4.03788e+007
56938 4.03847e+007
57104 4.04935e+007
57270 4.04995e+007
57436 4.06095e+007
57602 4.07117e+007
57768 4.07301e+007
57934 4.07361e+007
58100 4.08091e+007
58266 4.08684e+007
58432 4.09105e+007
58598 4.10436e+007
58764 4.10563e+007
58930 4.12082e+007
59096 4.12804e+007
59262 4.13786e+007
59428 4.14093e+007
59594 4.14747e+007
59760 4.15418e+007
59926 4.15478e+007
60092 4.16494e+007
60258 4.16554e+007
60424 4.16614e+007
60590 4.16674e+007
60756 4.18381e+007
60922 4.19772e+007
61088 4.20653e+007
61254 4.20953e+007
61420 4.21044e+007
61586 4.212e+007
61752 4.21664e+007
61918 4.2239e+007
62084 4.23202e+007
62250 4.23973e+007
62416 4.25099e+007
62582 4.25715e+007
62748 4.25864e+007
62914 4.26217e+007
63080 4.2739e+007
63246 4.28121e+007
63412 4.28447e+007
63578 4.28781e+007
63744 4.29972e+007
63910 4.31513e+007
64076 4.3262e+007
64242 4.33828e+007
64408 4.34222e+007
64574 4.35257e+007
64740 4.36352e+007
64906 4.373e+007
65072 4.3787e+007
65238 4.38411e+007
65404 4.39018e+007
65570 4.39515e+007
65736 4.40386e+007
65902 4.41265e+007
66068 4.41859e+007
66234 4.42318e+007


==> experiments/results/time_enr_win_k50_our00_f.txt <==
t f
0 69.8843
166 113.352
332 146.358
498 179.724
664 223.952
830 252.528
996 252.973
1162 274.588
1328 335.847
1494 375.441
1660 400.716
1826 404
1992 404
2158 412.378
2324 425.798
2490 428.275
2656 444.847
2822 453.724
2988 453.8
3154 453.8
3320 453.8
3486 453.801
3652 454
3818 458.49
3984 475.517
4150 477.2
4316 478.516
4482 485
4648 485
4814 485
4980 485
5146 488.443
5312 513.6
5478 513.6
5644 522.569
5810 539.598
5976 548.2
6142 557.865
6308 574.792
6474 590.281
6640 592.2
6806 592.2
6972 592.2
7138 592.2
7304 592.2
7470 592.2
7636 592.2
7802 592.2
7968 597.346
8134 606.2
8300 606.2
8466 607.048
8632 627.666
8798 676.925
8964 708.089
9130 721.125
9296 729.506
9462 732.072
9628 734
9794 734
9960 734
10126 734.434
10292 749.127
10458 918.149
10624 1055.34
10790 1094.62
10956 1296.38
11122 1408.92
11288 1485.39
11454 1617.4
11620 1632
11786 1669.14
11952 1745.24
12118 1808.98
12284 1872.14
12450 1889.48
12616 1946.91
12782 2204.97
12948 2275.28
13114 2279.4
13280 2278.96
13446 2347.41
13612 2393.82
13778 2526.09
13944 2583.6
14110 2571.23
14276 2667.8
14442 2867.4
14608 2928.96
14774 2956.32
14940 3005.02
15106 3023.57
15272 3026
15438 3026
15604 3026
15770 3026
15936 3026
16102 3026
16268 3027.3
16434 3455
16600 4077.02
16766 4299.11
16932 4321.61
17098 4421.96
17264 4543.15
17430 4573.84
17596 4635.96
17762 4789.74
17928 5615.14
18094 5987.31
18260 6114.6
18426 6173.36
18592 6575.86
18758 7924.34
18924 9121.07
19090 9695.71
19256 9892.81
19422 10653.6
19588 11021.6
19754 11094.8
19920 11231.2
20086 11425.4
20252 11537.9
20418 11782.9
20584 12566.2
20750 12694.4
20916 12806.2
21082 13376.1
21248 13505.5
21414 13576.9
21580 13880.7
21746 14151.1
21912 14141.1
22078 14215.8
22244 14255.6
22410 14255.6
22576 14255.6
22742 14255.6
22908 14255.6
23074 14255.6
23240 14255.6
23406 14255.6
23572 14255.6
23738 14255.6
23904 14255.6
24070 14255.6
24236 14224.9
24402 14367.8
24568 14953.6
24734 15853.4
24900 15853.4
25066 15853.4
25232 15853.4
25398 15853.4
25564 15853.4
25730 15853.4
25896 15853.4
26062 15853.4
26228 15853.4
26394 15853.4
26560 15853.4
26726 15853.4
26892 15853.4
27058 15853.4
27224 15853.4
27390 15853.4
27556 15853.4
27722 15853.4
27888 15853.4
28054 15853.4
28220 15853.4
28386 15853.4
28552 15853.4
28718 15853.4
28884 15853.4
29050 15853.4
29216 15853.4
29382 15853.4
29548 15853.4
29714 15853.4
29880 15853.4
30046 15853.4
30212 15853.4
30378 15853.4
30544 15853.4
30710 15853.4
30876 15853.4
31042 15853.4
31208 15853.4
31374 15853.4
31540 15853.4
31706 15853.4
31872 15853.4
32038 15853.4
32204 15853.4
32370 15853.4
32536 15853.4
32702 15853.4
32868 15853.4
33034 15853.4
33200 15853.4
33366 15853.4
33532 15853.4
33698 15853.4
33864 15853.4
34030 15853.4
34196 15853.4
34362 15853.4
34528 15853.4
34694 15853.4
34860 15853.4
35026 15853.4
35192 15853.4
35358 15853.4
35524 15853.4
35690 15853.4
35856 15853.4
36022 15853.4
36188 15853.4
36354 15853.4
36520 15853.4
36686 15853.4
36852 15853.4
37018 15853.4
37184 15853.4
37350 15853.4
37516 15853.4
37682 15853.4
37848 15853.4
38014 15853.4
38180 15853.4
38346 15853.4
38512 15853.4
38678 15853.4
38844 15853.4
39010 15853.4
39176 15853.4
39342 15853.4
39508 15853.4
39674 15853.4
39840 15853.4
40006 15853.4
40172 15853.4
40338 15853.4
40504 15853.4
40670 15853.4
40836 15853.4
41002 15853.4
41168 15853.4
41334 15853.4
41500 15853.4
41666 15853.4
41832 15853.4
41998 15853.4
42164 15853.4
42330 15853.4
42496 15853.4
42662 15853.4
42828 15853.4
42994 15853.4
43160 15853.4
43326 15853.4
43492 15853.4
43658 15853.4
43824 15853.4
43990 15853.4
44156 15853.4
44322 15853.4
44488 15853.4
44654 15853.4
44820 15853.4
44986 15853.4
45152 15853.4
45318 15853.4
45484 15853.4
45650 15853.4
45816 15853.4
45982 15853.4
46148 15853.4
46314 15853.4
46480 15836.9
46646 15817.2
46812 15804.4
46978 15804.4
47144 15804.4
47310 15804.4
47476 15804.4
47642 15804.4
47808 15769.7
47974 15461.4
48140 15280.2
48306 15262.2
48472 15189.3
48638 15141.2
48804 13944.4
48970 13144.3
49136 12976.2
49302 12715.6
49468 12378.4
49634 12178.6
49800 12521.7
49966 12297.8
50132 11842
50298 11506.1
50464 10779.2
50630 9958.04
50796 9712.5
50962 9142.55
51128 8520.77
51294 8644.28
51460 8998.17
51626 7589.22
51792 6472.93
51958 5842.16
52124 5609.38
52290 5830.25
52456 5855.72
52622 5844.93
52788 5812.6
52954 5802.13
53120 5800.72
53286 5720.1
53452 5688.75
53618 5497.79
53784 4786.15
53950 4535.09
54116 4280.99
54282 4095.33
54448 3955.59
54614 2819.95
54780 2012.87
54946 1922.71
55112 1816.82
55278 1644.27
55444 1607.71
55610 1586.52
55776 1555.42
55942 1508.01
56108 1489.2
56274 1513.24
56440 1528.59
56606 1556.59
56772 1559.6
56938 1559.6
57104 1526.73
57270 1479.6
57436 1441.1
57602 1371.16
57768 1441.7
57934 1424
58100 1416.69
58266 1388.66
58432 1382.38
58598 1422.53
58764 1458.5
58930 1368.41
59096 1342.99
59262 1318.77
59428 1265.33
59594 1249.8
59760 1249.8
59926 1249.78
60092 1264.94
60258 1293.03
60424 1290.4
60590 1290.4
60756 1300.1
60922 1176.11
61088 1112.17
61254 1106.34
61420 1097.11
61586 1106.6
61752 1095.52
61918 1091.4
62084 1091.4
62250 1071.43
62416 1044.92
62582 978.224
62748 905.44
62914 897.465
63080 923.36
63246 883.77
63412 856.358
63578 854.4
63744 906.639
63910 904.527
64076 812.511
64242 736.823
64408 717.116
64574 711.281
64740 711.23
64906 578.484
65072 544.163
65238 511.7
65404 499.529
65570 481.958
65736 475.024
65902 452.624
66068 344.899
66234 281.124


==> experiments/results/time_enr_win_k50_our00_f_ps.txt <==
t f
0 69.8843
166 113.352
332 146.358
498 179.724
664 223.952
830 252.528
996 252.973
1162 274.588
1328 335.847
1494 375.441
1660 400.716
1826 404
1992 404
2158 412.378
2324 425.798
2490 428.275
2656 444.847
2822 453.724
2988 453.8
3154 453.8
3320 453.8
3486 453.801
3652 454
3818 458.49
3984 475.517
4150 477.2
4316 478.516
4482 485
4648 485
4814 485
4980 485
5146 488.443
5312 513.6
5478 513.6
5644 522.569
5810 539.598
5976 548.2
6142 557.865
6308 574.792
6474 590.281
6640 592.2
6806 592.2
6972 592.2
7138 592.2
7304 592.2
7470 592.2
7636 592.2
7802 592.2
7968 597.346
8134 606.2
8300 606.2
8466 607.048
8632 627.666
8798 676.925
8964 708.089
9130 721.125
9296 729.506
9462 732.072
9628 734
9794 734
9960 734
10126 734.434
10292 749.127
10458 918.149
10624 1055.34
10790 1094.62
10956 1296.38
11122 1408.92
11288 1485.39
11454 1617.4
11620 1632
11786 1669.14
11952 1745.24
12118 1808.98
12284 1872.14
12450 1889.48
12616 1946.91
12782 2204.97
12948 2275.28
13114 2279.4
13280 2278.96
13446 2347.41
13612 2393.82
13778 2526.09
13944 2583.6
14110 2571.23
14276 2667.8
14442 2867.4
14608 2928.96
14774 2956.32
14940 3005.02
15106 3023.57
15272 3026
15438 3026
15604 3026
15770 3026
15936 3026
16102 3026
16268 3027.3
16434 3455
16600 4077.02
16766 4299.11
16932 4321.61
17098 4421.96
17264 4543.15
17430 4573.84
17596 4635.96
17762 4789.74
17928 5615.14
18094 5987.31
18260 6114.6
18426 6173.36
18592 6575.86
18758 7924.34
18924 9121.07
19090 9695.71
19256 9892.81
19422 10653.6
19588 11021.6
19754 11094.8
19920 11231.2
20086 11425.4
20252 11537.9
20418 11782.9
20584 12566.2
20750 12694.4
20916 12806.2
21082 13376.1
21248 13505.5
21414 13576.9
21580 13880.7
21746 14151.1
21912 14141.1
22078 14215.8
22244 14255.6
22410 14255.6
22576 14255.6
22742 14255.6
22908 14255.6
23074 14255.6
23240 14255.6
23406 14255.6
23572 14255.6
23738 14255.6
23904 14255.6
24070 14255.6
24236 14224.9
24402 14367.8
24568 14953.6
24734 15853.4
24900 15853.4
25066 15853.4
25232 15853.4
25398 15853.4
25564 15853.4
25730 15853.4
25896 15853.4
26062 15853.4
26228 15853.4
26394 15853.4
26560 15853.4
26726 15853.4
26892 15853.4
27058 15853.4
27224 15853.4
27390 15853.4
27556 15853.4
27722 15853.4
27888 15853.4
28054 15853.4
28220 15853.4
28386 15853.4
28552 15853.4
28718 15853.4
28884 15853.4
29050 15853.4
29216 15853.4
29382 15853.4
29548 15853.4
29714 15853.4
29880 15853.4
30046 15853.4
30212 15853.4
30378 15853.4
30544 15853.4
30710 15853.4
30876 15853.4
31042 15853.4
31208 15853.4
31374 15853.4
31540 15853.4
31706 15853.4
31872 15853.4
32038 15853.4
32204 15853.4
32370 15853.4
32536 15853.4
32702 15853.4
32868 15853.4
33034 15853.4
33200 15853.4
33366 15853.4
33532 15853.4
33698 15853.4
33864 15853.4
34030 15853.4
34196 15853.4
34362 15853.4
34528 15853.4
34694 15853.4
34860 15853.4
35026 15853.4
35192 15853.4
35358 15853.4
35524 15853.4
35690 15853.4
35856 15853.4
36022 15853.4
36188 15853.4
36354 15853.4
36520 15853.4
36686 15853.4
36852 15853.4
37018 15853.4
37184 15853.4
37350 15853.4
37516 15853.4
37682 15853.4
37848 15853.4
38014 15853.4
38180 15853.4
38346 15853.4
38512 15853.4
38678 15853.4
38844 15853.4
39010 15853.4
39176 15853.4
39342 15853.4
39508 15853.4
39674 15853.4
39840 15853.4
40006 15853.4
40172 15853.4
40338 15853.4
40504 15853.4
40670 15853.4
40836 15853.4
41002 15853.4
41168 15853.4
41334 15853.4
41500 15853.4
41666 15853.4
41832 15853.4
41998 15853.4
42164 15853.4
42330 15853.4
42496 15853.4
42662 15853.4
42828 15853.4
42994 15853.4
43160 15853.4
43326 15853.4
43492 15853.4
43658 15853.4
43824 15853.4
43990 15853.4
44156 15853.4
44322 15853.4
44488 15853.4
44654 15853.4
44820 15853.4
44986 15853.4
45152 15853.4
45318 15853.4
45484 15853.4
45650 15853.4
45816 15853.4
45982 15853.4
46148 15853.4
46314 15853.4
46480 15836.9
46646 15817.2
46812 15804.4
46978 15804.4
47144 15804.4
47310 15804.4
47476 15804.4
47642 15804.4
47808 15769.7
47974 15461.4
48140 15280.2
48306 15262.2
48472 15189.3
48638 15141.2
48804 13944.4
48970 13144.3
49136 12976.2
49302 12715.6
49468 12378.4
49634 12178.6
49800 12521.7
49966 12297.8
50132 11842
50298 11506.1
50464 10779.2
50630 9958.04
50796 9712.5
50962 9142.55
51128 8520.77
51294 8644.28
51460 8998.17
51626 7589.22
51792 6472.93
51958 5842.16
52124 5609.38
52290 5830.25
52456 5855.72
52622 5844.93
52788 5812.6
52954 5802.13
53120 5800.72
53286 5720.1
53452 5688.75
53618 5497.79
53784 4786.15
53950 4535.09
54116 4280.99
54282 4095.33
54448 3955.59
54614 2819.95
54780 2012.87
54946 1922.71
55112 1816.82
55278 1644.27
55444 1607.71
55610 1586.52
55776 1555.42
55942 1508.01
56108 1489.2
56274 1513.24
56440 1528.59
56606 1556.59
56772 1559.6
56938 1559.6
57104 1526.73
57270 1479.6
57436 1441.1
57602 1371.16
57768 1441.7
57934 1424
58100 1416.69
58266 1388.66
58432 1382.38
58598 1422.53
58764 1458.5
58930 1368.41
59096 1342.99
59262 1318.77
59428 1265.33
59594 1249.8
59760 1249.8
59926 1249.78
60092 1264.94
60258 1293.03
60424 1290.4
60590 1290.4
60756 1300.1
60922 1176.11
61088 1112.17
61254 1106.34
61420 1097.11
61586 1106.6
61752 1095.52
61918 1091.4
62084 1091.4
62250 1071.43
62416 1044.92
62582 978.224
62748 905.44
62914 897.465
63080 923.36
63246 883.77
63412 856.358
63578 854.4
63744 906.639
63910 904.527
64076 812.511
64242 736.823
64408 717.116
64574 711.281
64740 711.23
64906 578.484
65072 544.163
65238 511.7
65404 499.529
65570 481.958
65736 475.024
65902 452.624
66068 344.899
66234 281.124


==> experiments/results/time_enr_win_k50_our02_OC.txt <==
t OC
0 558.236
166 128.772
332 215.116
498 94.6205
664 97.7542
830 82.0855
996 100.623
1162 78.6446
1328 93.7096
1494 90.9759
1660 83.4506
1826 87.6964
1992 88.6265
2158 77.8133
2324 91.4398
2490 77.9506
2656 77.8928
2822 79.112
2988 77
3154 77
3320 77.3639
3486 83.5024
3652 77
3818 79.7072
3984 78.7024
4150 77
4316 77.0771
4482 77
4648 77
4814 77
4980 77.9855
5146 82.9988
5312 77
5478 77
5644 78.7373
5810 77.1843
5976 77
6142 77.788
6308 88.2819
6474 81.0422
6640 77
6806 77.7012
6972 78.9133
7138 77
7304 77.0422
7470 82.9627
7636 77.8831
7802 77.5687
7968 79.5361
8134 77
8300 77
8466 77.0422
8632 85.0313
8798 93.4289
8964 77.8361
9130 77.3241
9296 77.7759
9462 78.9783
9628 77.8663
9794 84.694
9960 80.2855
10126 79.547
10292 86.9205
10458 90.0747
10624 92.7301
10790 87.706
10956 97.1072
11122 82.6096
11288 86.0699
11454 102.635
11620 83.2301
11786 91.3205
11952 82.3795
12118 92.6807
12284 84.841
12450 92.1193
12616 84.5735
12782 90.4783
12948 81.8108
13114 81
13280 82.6084
13446 90.047
13612 92.5253
13778 93.3361
13944 82.4578
14110 91.4337
14276 88.8325
14442 83.0157
14608 85.653
14774 98.4133
14940 84.3422
15106 84.606
15272 86.8542
15438 84.3494
15604 93.4976
15770 83.6337
15936 84.5904
16102 83.0759
16268 86.0916
16434 119.67
16600 93.1373
16766 94.2036
16932 93.9892
17098 90.6518
17264 98.5145
17430 99.9578
17596 89.3518
17762 90.7253
17928 111.013
18094 92.8217
18260 88.5494
18426 99.2422
18592 113.394
18758 135.04
18924 120.74
19090 109.054
19256 103.265
19422 107.07
19588 98.3566
19754 105.617
19920 96.5217
20086 92.0036
20252 111.243
20418 97.5193
20584 92.5723
20750 98.6614
20916 96.7735
21082 91.8976
21248 90.9361
21414 88.0711
21580 98.7711
21746 89.588
21912 89.8663
22078 99.2735
22244 88.2048
22410 88
22576 88
22742 88
22908 88
23074 88
23240 88
23406 88
23572 88.3602
23738 88
23904 88
24070 88.0241
24236 88.2602
24402 89.0916
24568 97.8108
24734 88.3072
24900 88
25066 88
25232 88
25398 88
25564 88
25730 88
25896 88
26062 88
26228 88
26394 88
26560 88
26726 88
26892 88
27058 88
27224 88
27390 88
27556 88
27722 88
27888 88
28054 88
28220 88
28386 88
28552 88
28718 88
28884 88
29050 88
29216 88
29382 88
29548 88
29714 88
29880 182531
30046 4615.51
30212 100.918
30378 113.459
30544 2971.83
30710 128.175
30876 2860.2
31042 160.702
31208 180.82
31374 181.601
31540 144.024
31706 203.548
31872 221.453
32038 323.38
32204 303.383
32370 252.978
32536 725.018
32702 164.157
32868 271.027
33034 280.405
33200 356.57
33366 424.046
33532 236.106
33698 318.258
33864 192.745
34030 592.465
34196 558.711
34362 433.864
34528 541.352
34694 417.392
34860 450.178
35026 507.905
35192 397.217
35358 212.555
35524 378.01
35690 186.563
35856 307.76
36022 295.76
36188 704.565
36354 1082.88
36520 482.119
36686 46.3578
36852 44.053
37018 44.0458
37184 44.041
37350 44.0434
37516 44.0301
37682 44.0398
37848 44.0301
38014 44.053
38180 44.0337
38346 44.0265
38512 44.0361
38678 44.0482
38844 44.0422
39010 44.0373
39176 44.0518
39342 44.0446
39508 44.0602
39674 44.0482
39840 44.0506
40006 44.0723
40172 44.0458
40338 44.0518
40504 44.0446
40670 44.0518
40836 44.0687
41002 44.059
41168 44.0398
41334 44.0675
41500 44.0663
41666 44.0554
41832 44.053
41998 44.0422
42164 44.0434
42330 44.0373
42496 44.0711
42662 44.0723
42828 44.047
42994 44.047
43160 44.0349
43326 44.0687
43492 44.0554
43658 44.0964
43824 44.0711
43990 44.0361
44156 44.0602
44322 44.1229
44488 44.059
44654 44.059
44820 44.0783
44986 44.0711
45152 44.0723
45318 44.0627
45484 44.0518
45650 44.0843
45816 44.0867
45982 44.053
46148 44.0759
46314 96.9169
46480 134.836
46646 44.7578
46812 44.1072
46978 44.0578
47144 79.8361
47310 44.0699
47476 44.0723
47642 60.5988
47808 82.8398
47974 44.6024
48140 55.8337
48306 44.0651
48472 54.7988
48638 65.9108
48804 69.9675
48970 62.6771
49136 49.3048
49302 48.6807
49468 46.694
49634 51.1446
49800 44.8494
49966 51.1337
50132 47.4048
50298 79.8181
50464 53.0157
50630 181.657
50796 101.324
50962 134.418
51128 72.2422
51294 911.383
51460 62.0904
51626 317.49
51792 476.961
51958 265.59
52124 45.3277
52290 169.894
52456 44.6627
52622 44.0807
52788 786.958
52954 44.0651
53120 44.0892
53286 67.2578
53452 44.0675
53618 921.945
53784 698.267
53950 372.392
54116 682.437
54282 429.748
54448 686.473
54614 449.622
54780 964.406
54946 172.984
55112 479.536
55278 179.214
55444 91.7952
55610 36.0687
55776 453.488
55942 45.6916
56108 361.325
56274 438.21
56440 63.2241
56606 355.575
56772 36.053
56938 554.743
57104 44.4723
57270 36.0482
57436 854.31
57602 85.7458
57768 377.333
57934 36.0386
58100 38.6205
58266 63.853
58432 229.913
58598 345.342
58764 1120.98
58930 479.399
59096 36.6108
59262 1114.17
59428 268.376
59594 36.0627
59760 284.388
59926 36.0687
60092 36.1024
60258 541.734
60424 36.0651
60590 300.082
60756 925.276
60922 710.887
61088 36.2602
61254 409.439
61420 363.469
61586 675.512
61752 130.117
61918 36.0855
62084 476.413
62250 311.241
62416 388.758
62582 51.9096
62748 598.741
62914 36.1072
63080 263.945
63246 44.294
63412 190.836
63578 293.063
63744 770.304
63910 674.128
64076 936.011
64242 548.957
64408 456.965
64574 381.645
64740 639.663
64906 284.108
65072 641.231
65238 312.443
65404 296.647
65570 369.976
65736 278.904
65902 541.384
66068 321.54
66234 249.522


==> experiments/results/time_enr_win_k50_our02_OC_ps.txt <==
t OC
0 92667.2
166 114043
332 149753
498 165460
664 181687
830 195313
996 212016
1162 225071
1328 240627
1494 255729
1660 269582
1826 284140
1992 298852
2158 311769
2324 326948
2490 339887
2656 352818
2822 365950
2988 378732
3154 391514
3320 404357
3486 418218
3652 431000
3818 444231
3984 457296
4150 470078
4316 482873
4482 495655
4648 508437
4814 521219
4980 534164
5146 547942
5312 560724
5478 573506
5644 586577
5810 599389
5976 612171
6142 625084
6308 639739
6474 653192
6640 665974
6806 678872
6972 691972
7138 704754
7304 717543
7470 731315
7636 744243
7802 757120
7968 770323
8134 783105
8300 795887
8466 808676
8632 822791
8798 838300
8964 851221
9130 864057
9296 876967
9462 890078
9628 903004
9794 917063
9960 930390
10126 943595
10292 958024
10458 972976
10624 988369
10790 1.00293e+006
10956 1.01905e+006
11122 1.03276e+006
11288 1.04705e+006
11454 1.06409e+006
11620 1.0779e+006
11786 1.09306e+006
11952 1.10674e+006
12118 1.12212e+006
12284 1.13621e+006
12450 1.1515e+006
12616 1.16554e+006
12782 1.18056e+006
12948 1.19414e+006
13114 1.20758e+006
13280 1.2213e+006
13446 1.23624e+006
13612 1.2516e+006
13778 1.2671e+006
13944 1.28078e+006
14110 1.29596e+006
14276 1.31071e+006
14442 1.32449e+006
14608 1.33871e+006
14774 1.35504e+006
14940 1.36904e+006
15106 1.38309e+006
15272 1.39751e+006
15438 1.41151e+006
15604 1.42703e+006
15770 1.44091e+006
15936 1.45496e+006
16102 1.46875e+006
16268 1.48304e+006
16434 1.5029e+006
16600 1.51836e+006
16766 1.534e+006
16932 1.5496e+006
17098 1.56465e+006
17264 1.581e+006
17430 1.5976e+006
17596 1.61243e+006
17762 1.62749e+006
17928 1.64592e+006
18094 1.66133e+006
18260 1.67603e+006
18426 1.6925e+006
18592 1.71132e+006
18758 1.73374e+006
18924 1.75378e+006
19090 1.77189e+006
19256 1.78903e+006
19422 1.8068e+006
19588 1.82313e+006
19754 1.84066e+006
19920 1.85668e+006
20086 1.87196e+006
20252 1.89042e+006
20418 1.90661e+006
20584 1.92198e+006
20750 1.93836e+006
20916 1.95442e+006
21082 1.96968e+006
21248 1.98477e+006
21414 1.99939e+006
21580 2.01579e+006
21746 2.03066e+006
21912 2.04558e+006
22078 2.06206e+006
22244 2.0767e+006
22410 2.09131e+006
22576 2.10591e+006
22742 2.12052e+006
22908 2.13513e+006
23074 2.14974e+006
23240 2.16435e+006
23406 2.17895e+006
23572 2.19362e+006
23738 2.20823e+006
23904 2.22284e+006
24070 2.23745e+006
24236 2.2521e+006
24402 2.26689e+006
24568 2.28313e+006
24734 2.29779e+006
24900 2.31239e+006
25066 2.327e+006
25232 2.34161e+006
25398 2.35622e+006
25564 2.37083e+006
25730 2.38543e+006
25896 2.40004e+006
26062 2.41465e+006
26228 2.42926e+006
26394 2.44387e+006
26560 2.45847e+006
26726 2.47308e+006
26892 2.48769e+006
27058 2.5023e+006
27224 2.51691e+006
27390 2.53151e+006
27556 2.54612e+006
27722 2.56073e+006
27888 2.57534e+006
28054 2.58995e+006
28220 2.60455e+006
28386 2.61916e+006
28552 2.63377e+006
28718 2.64838e+006
28884 2.66299e+006
29050 2.67759e+006
29216 2.6922e+006
29382 2.70681e+006
29548 2.72142e+006
29714 2.73603e+006
29880 3.30362e+007
30046 3.38024e+007
30212 3.38192e+007
30378 3.3838e+007
30544 3.43313e+007
30710 3.43526e+007
30876 3.48274e+007
31042 3.48541e+007
31208 3.48841e+007
31374 3.49142e+007
31540 3.49381e+007
31706 3.49719e+007
31872 3.50087e+007
32038 3.50624e+007
32204 3.51127e+007
32370 3.51547e+007
32536 3.52751e+007
32702 3.53023e+007
32868 3.53473e+007
33034 3.53939e+007
33200 3.54531e+007
33366 3.55235e+007
33532 3.55626e+007
33698 3.56155e+007
33864 3.56475e+007
34030 3.57458e+007
34196 3.58386e+007
34362 3.59106e+007
34528 3.60005e+007
34694 3.60697e+007
34860 3.61445e+007
35026 3.62288e+007
35192 3.62947e+007
35358 3.633e+007
35524 3.63928e+007
35690 3.64237e+007
35856 3.64748e+007
36022 3.65239e+007
36188 3.66409e+007
36354 3.68206e+007
36520 3.69007e+007
36686 3.69084e+007
36852 3.69157e+007
37018 3.6923e+007
37184 3.69303e+007
37350 3.69376e+007
37516 3.69449e+007
37682 3.69522e+007
37848 3.69595e+007
38014 3.69668e+007
38180 3.69742e+007
38346 3.69815e+007
38512 3.69888e+007
38678 3.69961e+007
38844 3.70034e+007
39010 3.70107e+007
39176 3.7018e+007
39342 3.70253e+007
39508 3.70326e+007
39674 3.704e+007
39840 3.70473e+007
40006 3.70546e+007
40172 3.70619e+007
40338 3.70692e+007
40504 3.70765e+007
40670 3.70838e+007
40836 3.70911e+007
41002 3.70985e+007
41168 3.71058e+007
41334 3.71131e+007
41500 3.71204e+007
41666 3.71277e+007
41832 3.7135e+007
41998 3.71423e+007
42164 3.71496e+007
42330 3.7157e+007
42496 3.71643e+007
42662 3.71716e+007
42828 3.71789e+007
42994 3.71862e+007
43160 3.71935e+007
43326 3.72008e+007
43492 3.72082e+007
43658 3.72155e+007
43824 3.72228e+007
43990 3.72301e+007
44156 3.72374e+007
44322 3.72447e+007
44488 3.72521e+007
44654 3.72594e+007
44820 3.72667e+007
44986 3.7274e+007
45152 3.72813e+007
45318 3.72886e+007
45484 3.72959e+007
45650 3.73033e+007
45816 3.73106e+007
45982 3.73179e+007
46148 3.73252e+007
46314 3.73413e+007
46480 3.73637e+007
46646 3.73711e+007
46812 3.73784e+007
46978 3.73857e+007
47144 3.7399e+007
47310 3.74063e+007
47476 3.74136e+007
47642 3.74237e+007
47808 3.74374e+007
47974 3.74448e+007
48140 3.74541e+007
48306 3.74614e+007
48472 3.74705e+007
48638 3.74815e+007
48804 3.74931e+007
48970 3.75035e+007
49136 3.75117e+007
49302 3.75197e+007
49468 3.75275e+007
49634 3.7536e+007
49800 3.75434e+007
49966 3.75519e+007
50132 3.75598e+007
50298 3.7573e+007
50464 3.75818e+007
50630 3.7612e+007
50796 3.76288e+007
50962 3.76511e+007
51128 3.76631e+007
51294 3.78144e+007
51460 3.78247e+007
51626 3.78774e+007
51792 3.79566e+007
51958 3.80007e+007
52124 3.80082e+007
52290 3.80364e+007
52456 3.80438e+007
52622 3.80511e+007
52788 3.81818e+007
52954 3.81891e+007
53120 3.81964e+007
53286 3.82076e+007
53452 3.82149e+007
53618 3.83679e+007
53784 3.84838e+007
53950 3.85457e+007
54116 3.86589e+007
54282 3.87303e+007
54448 3.88442e+007
54614 3.89189e+007
54780 3.9079e+007
54946 3.91077e+007
55112 3.91873e+007
55278 3.9217e+007
55444 3.92323e+007
55610 3.92383e+007
55776 3.93135e+007
55942 3.93211e+007
56108 3.93811e+007
56274 3.94539e+007
56440 3.94643e+007
56606 3.95234e+007
56772 3.95294e+007
56938 3.96214e+007
57104 3.96288e+007
57270 3.96348e+007
57436 3.97766e+007
57602 3.97909e+007
57768 3.98535e+007
57934 3.98595e+007
58100 3.98659e+007
58266 3.98765e+007
58432 3.99147e+007
58598 3.9972e+007
58764 4.01581e+007
58930 4.02376e+007
59096 4.02437e+007
59262 4.04287e+007
59428 4.04732e+007
59594 4.04792e+007
59760 4.05264e+007
59926 4.05324e+007
60092 4.05384e+007
60258 4.06283e+007
60424 4.06343e+007
60590 4.06841e+007
60756 4.08377e+007
60922 4.09557e+007
61088 4.09617e+007
61254 4.10297e+007
61420 4.10901e+007
61586 4.12022e+007
61752 4.12238e+007
61918 4.12298e+007
62084 4.13089e+007
62250 4.13605e+007
62416 4.14251e+007
62582 4.14337e+007
62748 4.15331e+007
62914 4.15391e+007
63080 4.15829e+007
63246 4.15902e+007
63412 4.16219e+007
63578 4.16706e+007
63744 4.17984e+007
63910 4.19103e+007
64076 4.20657e+007
64242 4.21568e+007
64408 4.22327e+007
64574 4.2296e+007
64740 4.24022e+007
64906 4.24494e+007
65072 4.25558e+007
65238 4.26077e+007
65404 4.26569e+007
65570 4.27184e+007
65736 4.27647e+007
65902 4.28545e+007
66068 4.29079e+007
66234 4.29493e+007


==> experiments/results/time_enr_win_k50_our02_f.txt <==
t f
0 69.8843
166 113.352
332 146.358
498 179.724
664 223.952
830 252.528
996 252.973
1162 274.588
1328 335.847
1494 375.441
1660 400.716
1826 404
1992 404
2158 412.378
2324 425.798
2490 428.275
2656 444.847
2822 453.724
2988 453.8
3154 453.8
3320 453.8
3486 453.801
3652 454
3818 458.49
3984 475.517
4150 477.2
4316 478.516
4482 485
4648 485
4814 485
4980 485
5146 488.443
5312 513.6
5478 513.6
5644 522.569
5810 539.598
5976 548.2
6142 557.865
6308 574.792
6474 590.281
6640 592.2
6806 592.2
6972 592.2
7138 592.2
7304 592.2
7470 592.2
7636 592.2
7802 592.2
7968 597.346
8134 606.2
8300 606.2
8466 607.048
8632 627.666
8798 676.925
8964 708.089
9130 721.125
9296 729.506
9462 732.072
9628 734
9794 734
9960 734
10126 734.434
10292 749.127
10458 918.149
10624 1055.34
10790 1094.62
10956 1296.38
11122 1408.92
11288 1485.39
11454 1617.4
11620 1632
11786 1669.14
11952 1745.24
12118 1808.98
12284 1872.14
12450 1889.48
12616 1946.91
12782 2204.97
12948 2275.28
13114 2279.4
13280 2278.96
13446 2347.41
13612 2393.82
13778 2526.09
13944 2583.6
14110 2571.23
14276 2667.8
14442 2867.4
14608 2928.96
14774 2956.32
14940 3005.02
15106 3023.57
15272 3026
15438 3026
15604 3026
15770 3026
15936 3026
16102 3026
16268 3027.3
16434 3455
16600 4077.02
16766 4299.11
16932 4321.61
17098 4421.96
17264 4543.15
17430 4573.84
17596 4635.96
17762 4789.74
17928 5615.14
18094 5987.31
18260 6114.6
18426 6173.36
18592 6575.86
18758 7924.34
18924 9121.07
19090 9695.71
19256 9892.81
19422 10653.6
19588 11021.6
19754 11094.8
19920 11231.2
20086 11425.4
20252 11537.9
20418 11782.9
20584 12566.2
20750 12694.4
20916 12806.2
21082 13376.1
21248 13505.5
21414 13576.9
21580 13880.7
21746 14151.1
21912 14141.1
22078 14215.8
22244 14255.6
22410 14255.6
22576 14255.6
22742 14255.6
22908 14255.6
23074 14255.6
23240 14255.6
23406 14255.6
23572 14255.6
23738 14255.6
23904 14255.6
24070 14255.6
24236 14224.9
24402 14367.8
24568 14953.6
24734 15853.4
24900 15853.4
25066 15853.4
25232 15853.4
25398 15853.4
25564 15853.4
25730 15853.4
25896 15853.4
26062 15853.4
26228 15853.4
26394 15853.4
26560 15853.4
26726 15853.4
26892 15853.4
27058 15853.4
27224 15853.4
27390 15853.4
27556 15853.4
27722 15853.4
27888 15853.4
28054 15853.4
28220 15853.4
28386 15853.4
28552 15853.4
28718 15853.4
28884 15853.4
29050 15853.4
29216 15853.4
29382 15853.4
29548 15853.4
29714 15853.4
29880 15853.4
30046 15853.4
30212 15853.4
30378 15853.4
30544 15853.4
30710 15853.4
30876 15853.4
31042 15853.4
31208 15853.4
31374 15853.4
31540 15853.4
31706 15853.4
31872 15853.4
32038 15853.4
32204 15853.4
32370 15853.4
32536 15853.4
32702 15853.4
32868 15853.4
33034 15853.4
33200 15853.4
33366 15853.4
33532 15853.4
33698 15853.4
33864 15853.4
34030 15853.4
34196 15853.4
34362 15853.4
34528 15853.4
34694 15853.4
34860 15853.4
35026 15853.4
35192 15853.4
35358 15853.4
35524 15853.4
35690 15853.4
35856 15853.4
36022 15853.4
36188 15853.4
36354 15853.4
36520 15853.4
36686 15853.4
36852 15853.4
37018 15853.4
37184 15853.4
37350 15853.4
37516 15853.4
37682 15853.4
37848 15853.4
38014 15853.4
38180 15853.4
38346 15853.4
38512 15853.4
38678 15853.4
38844 15853.4
39010 15853.4
39176 15853.4
39342 15853.4
39508 15853.4
39674 15853.4
39840 15853.4
40006 15853.4
40172 15853.4
40338 15853.4
40504 15853.4
40670 15853.4
40836 15853.4
41002 15853.4
41168 15853.4
41334 15853.4
41500 15853.4
41666 15853.4
41832 15853.4
41998 15853.4
42164 15853.4
42330 15853.4
42496 15853.4
42662 15853.4
42828 15853.4
42994 15853.4
43160 15853.4
43326 15853.4
43492 15853.4
43658 15853.4
43824 15853.4
43990 15853.4
44156 15853.4
44322 15853.4
44488 15853.4
44654 15853.4
44820 15853.4
44986 15853.4
45152 15853.4
45318 15853.4
45484 15853.4
45650 15853.4
45816 15853.4
45982 15853.4
46148 15853.4
46314 15853.4
46480 15836.9
46646 15817.2
46812 15804.4
46978 15804.4
47144 15804.4
47310 15804.4
47476 15804.4
47642 15804.4
47808 15769.7
47974 15461.4
48140 15280.2
48306 15262.2
48472 15189.3
48638 15141.2
48804 13931.1
48970 13172.6
49136 13054.4
49302 12927.8
49468 12781.8
49634 12116.3
49800 11839.9
49966 11436.5
50132 11609.9
50298 11499.4
50464 10802.8
50630 10000.6
50796 10162.1
50962 9697.95
51128 9163.95
51294 9055.35
51460 8887.79
51626 7919.64
51792 6584.81
51958 5591.13
52124 5128.9
52290 4996.9
52456 4979.91
52622 4978.07
52788 4972
52954 4942.36
53120 4939.09
53286 4873.25
53452 4847.6
53618 4677.72
53784 4149.96
53950 4040.14
54116 4019.3
54282 4110.63
54448 3975.1
54614 2724.5
54780 1840.86
54946 1853.77
55112 1693.34
55278 1580.62
55444 1524.89
55610 1517.12
55776 1465.53
55942 1397.95
56108 1382.31
56274 1368.53
56440 1483.17
56606 1589.17
56772 1564.92
56938 1561
57104 1486.83
57270 1427
57436 1402.81
57602 1355.54
57768 1344.71
57934 1338.6
58100 1332.54
58266 1310.52
58432 1355.04
58598 1354.51
58764 1301.7
58930 1223.89
59096 1193.7
59262 1144.96
59428 1128.92
59594 1138.4
59760 1138.4
59926 1138.4
60092 1138.4
60258 1138.4
60424 1138.4
60590 1138.4
60756 1167.25
60922 1254.53
61088 1191.93
61254 1188.58
61420 1181.77
61586 1181.4
61752 1171.65
61918 1154
62084 1154
62250 1109.48
62416 1100.89
62582 1023.81
62748 971.617
62914 962.748
63080 897.871
63246 864.972
63412 870.8
63578 870.8
63744 840.745
63910 799.143
64076 738.966
64242 711.012
64408 711.051
64574 678.217
64740 654.713
64906 568.327
65072 502.418
65238 479.519
65404 455.533
65570 440.788
65736 455.676
65902 426.161
66068 373.01
66234 263.688


==> experiments/results/time_enr_win_k50_our02_f_ps.txt <==
t f
0 69.8843
166 113.352
332 146.358
498 179.724
664 223.952
830 252.528
996 252.973
1162 274.588
1328 335.847
1494 375.441
1660 400.716
1826 404
1992 404
2158 412.378
2324 425.798
2490 428.275
2656 444.847
2822 453.724
2988 453.8
3154 453.8
3320 453.8
3486 453.801
3652 454
3818 458.49
3984 475.517
4150 477.2
4316 478.516
4482 485
4648 485
4814 485
4980 485
5146 488.443
5312 513.6
5478 513.6
5644 522.569
5810 539.598
5976 548.2
6142 557.865
6308 574.792
6474 590.281
6640 592.2
6806 592.2
6972 592.2
7138 592.2
7304 592.2
7470 592.2
7636 592.2
7802 592.2
7968 597.346
8134 606.2
8300 606.2
8466 607.048
8632 627.666
8798 676.925
8964 708.089
9130 721.125
9296 729.506
9462 732.072
9628 734
9794 734
9960 734
10126 734.434
10292 749.127
10458 918.149
10624 1055.34
10790 1094.62
10956 1296.38
11122 1408.92
11288 1485.39
11454 1617.4
11620 1632
11786 1669.14
11952 1745.24
12118 1808.98
12284 1872.14
12450 1889.48
12616 1946.91
12782 2204.97
12948 2275.28
13114 2279.4
13280 2278.96
13446 2347.41
13612 2393.82
13778 2526.09
13944 2583.6
14110 2571.23
14276 2667.8
14442 2867.4
14608 2928.96
14774 2956.32
14940 3005.02
15106 3023.57
15272 3026
15438 3026
15604 3026
15770 3026
15936 3026
16102 3026
16268 3027.3
16434 3455
16600 4077.02
16766 4299.11
16932 4321.61
17098 4421.96
17264 4543.15
17430 4573.84
17596 4635.96
17762 4789.74
17928 5615.14
18094 5987.31
18260 6114.6
18426 6173.36
18592 6575.86
18758 7924.34
18924 9121.07
19090 9695.71
19256 9892.81
19422 10653.6
19588 11021.6
19754 11094.8
19920 11231.2
20086 11425.4
20252 11537.9
20418 11782.9
20584 12566.2
20750 12694.4
20916 12806.2
21082 13376.1
21248 13505.5
21414 13576.9
21580 13880.7
21746 14151.1
21912 14141.1
22078 14215.8
22244 14255.6
22410 14255.6
22576 14255.6
22742 14255.6
22908 14255.6
23074 14255.6
23240 14255.6
23406 14255.6
23572 14255.6
23738 14255.6
23904 14255.6
24070 14255.6
24236 14224.9
24402 14367.8
24568 14953.6
24734 15853.4
24900 15853.4
25066 15853.4
25232 15853.4
25398 15853.4
25564 15853.4
25730 15853.4
25896 15853.4
26062 15853.4
26228 15853.4
26394 15853.4
26560 15853.4
26726 15853.4
26892 15853.4
27058 15853.4
27224 15853.4
27390 15853.4
27556 15853.4
27722 15853.4
27888 15853.4
28054 15853.4
28220 15853.4
28386 15853.4
28552 15853.4
28718 15853.4
28884 15853.4
29050 15853.4
29216 15853.4
29382 15853.4
29548 15853.4
29714 15853.4
29880 15853.4
30046 15853.4
30212 15853.4
30378 15853.4
30544 15853.4
30710 15853.4
30876 15853.4
31042 15853.4
31208 15853.4
31374 15853.4
31540 15853.4
31706 15853.4
31872 15853.4
32038 15853.4
32204 15853.4
32370 15853.4
32536 15853.4
32702 15853.4
32868 15853.4
33034 15853.4
33200 15853.4
33366 15853.4
33532 15853.4
33698 15853.4
33864 15853.4
34030 15853.4
34196 15853.4
34362 15853.4
34528 15853.4
34694 15853.4
34860 15853.4
35026 15853.4
35192 15853.4
35358 15853.4
35524 15853.4
35690 15853.4
35856 15853.4
36022 15853.4
36188 15853.4
36354 15853.4
36520 15853.4
36686 15853.4
36852 15853.4
37018 15853.4
37184 15853.4
37350 15853.4
37516 15853.4
37682 15853.4
37848 15853.4
38014 15853.4
38180 15853.4
38346 15853.4
38512 15853.4
38678 15853.4
38844 15853.4
39010 15853.4
39176 15853.4
39342 15853.4
39508 15853.4
39674 15853.4
39840 15853.4
40006 15853.4
40172 15853.4
40338 15853.4
40504 15853.4
40670 15853.4
40836 15853.4
41002 15853.4
41168 15853.4
41334 15853.4
41500 15853.4
41666 15853.4
41832 15853.4
41998 15853.4
42164 15853.4
42330 15853.4
42496 15853.4
42662 15853.4
42828 15853.4
42994 15853.4
43160 15853.4
43326 15853.4
43492 15853.4
43658 15853.4
43824 15853.4
43990 15853.4
44156 15853.4
44322 15853.4
44488 15853.4
44654 15853.4
44820 15853.4
44986 15853.4
45152 15853.4
45318 15853.4
45484 15853.4
45650 15853.4
45816 15853.4
45982 15853.4
46148 15853.4
46314 15853.4
46480 15836.9
46646 15817.2
46812 15804.4
46978 15804.4
47144 15804.4
47310 15804.4
47476 15804.4
47642 15804.4
47808 15769.7
47974 15461.4
48140 15280.2
48306 15262.2
48472 15189.3
48638 15141.2
48804 13931.1
48970 13172.6
49136 13054.4
49302 12927.8
49468 12781.8
49634 12116.3
49800 11839.9
49966 11436.5
50132 11609.9
50298 11499.4
50464 10802.8
50630 10000.6
50796 10162.1
50962 9697.95
51128 9163.95
51294 9055.35
51460 8887.79
51626 7919.64
51792 6584.81
51958 5591.13
52124 5128.9
52290 4996.9
52456 4979.91
52622 4978.07
52788 4972
52954 4942.36
53120 4939.09
53286 4873.25
53452 4847.6
53618 4677.72
53784 4149.96
53950 4040.14
54116 4019.3
54282 4110.63
54448 3975.1
54614 2724.5
54780 1840.86
54946 1853.77
55112 1693.34
55278 1580.62
55444 1524.89
55610 1517.12
55776 1465.53
55942 1397.95
56108 1382.31
56274 1368.53
56440 1483.17
56606 1589.17
56772 1564.92
56938 1561
57104 1486.83
57270 1427
57436 1402.81
57602 1355.54
57768 1344.71
57934 1338.6
58100 1332.54
58266 1310.52
58432 1355.04
58598 1354.51
58764 1301.7
58930 1223.89
59096 1193.7
59262 1144.96
59428 1128.92
59594 1138.4
59760 1138.4
59926 1138.4
60092 1138.4
60258 1138.4
60424 1138.4
60590 1138.4
60756 1167.25
60922 1254.53
61088 1191.93
61254 1188.58
61420 1181.77
61586 1181.4
61752 1171.65
61918 1154
62084 1154
62250 1109.48
62416 1100.89
62582 1023.81
62748 971.617
62914 962.748
63080 897.871
63246 864.972
63412 870.8
63578 870.8
63744 840.745
63910 799.143
64076 738.966
64242 711.012
64408 711.051
64574 678.217
64740 654.713
64906 568.327
65072 502.418
65238 479.519
65404 455.533
65570 440.788
65736 455.676
65902 426.161
66068 373.01
66234 263.688


==> experiments/results/time_enr_win_k50_random_OC.txt <==
t OC
0 0
166 0
332 0
498 0
664 0
830 0
996 0
1162 0
1328 0
1494 0
1660 0
1826 0
1992 0
2158 0
2324 0
2490 0
2656 0
2822 0
2988 0
3154 0
3320 0
3486 0
3652 0
3818 0
3984 0
4150 0
4316 0
4482 0
4648 0
4814 0
4980 0
5146 0
5312 0
5478 0
5644 0
5810 0
5976 0
6142 0
6308 0
6474 0
6640 0
6806 0
6972 0
7138 0
7304 0
7470 0
7636 0
7802 0
7968 0
8134 0
8300 0
8466 0
8632 0
8798 0
8964 0
9130 0
9296 0
9462 0
9628 0
9794 0
9960 0
10126 0
10292 0
10458 0
10624 0
10790 0
10956 0
11122 0
11288 0
11454 0
11620 0
11786 0
11952 0
12118 0
12284 0
12450 0
12616 0
12782 0
12948 0
13114 0
13280 0
13446 0
13612 0
13778 0
13944 0
14110 0
14276 0
14442 0
14608 0
14774 0
14940 0
15106 0
15272 0
15438 0
15604 0
15770 0
15936 0
16102 0
16268 0
16434 0
16600 0
16766 0
16932 0
17098 0
17264 0
17430 0
17596 0
17762 0
17928 0
18094 0
18260 0
18426 0
18592 0
18758 0
18924 0
19090 0
19256 0
19422 0
19588 0
19754 0
19920 0
20086 0
20252 0
20418 0
20584 0
20750 0
20916 0
21082 0
21248 0
21414 0
21580 0
21746 0
21912 0
22078 0
22244 0
22410 0
22576 0
22742 0
22908 0
23074 0
23240 0
23406 0
23572 0
23738 0
23904 0
24070 0
24236 0
24402 0
24568 0
24734 0
24900 0
25066 0
25232 0
25398 0
25564 0
25730 0
25896 0
26062 0
26228 0
26394 0
26560 0
26726 0
26892 0
27058 0
27224 0
27390 0
27556 0
27722 0
27888 0
28054 0
28220 0
28386 0
28552 0
28718 0
28884 0
29050 0
29216 0
29382 0
29548 0
29714 0
29880 0
30046 0
30212 0
30378 0
30544 0
30710 0
30876 0
31042 0
31208 0
31374 0
31540 0
31706 0
31872 0
32038 0
32204 0
32370 0
32536 0
32702 0
32868 0
33034 0
33200 0
33366 0
33532 0
33698 0
33864 0
34030 0
34196 0
34362 0
34528 0
34694 0
34860 0
35026 0
35192 0
35358 0
35524 0
35690 0
35856 0
36022 0
36188 0
36354 0
36520 0
36686 0
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_k50_random_OC_ps.txt <==
t OC
0 0
166 0
332 0
498 0
664 0
830 0
996 0
1162 0
1328 0
1494 0
1660 0
1826 0
1992 0
2158 0
2324 0
2490 0
2656 0
2822 0
2988 0
3154 0
3320 0
3486 0
3652 0
3818 0
3984 0
4150 0
4316 0
4482 0
4648 0
4814 0
4980 0
5146 0
5312 0
5478 0
5644 0
5810 0
5976 0
6142 0
6308 0
6474 0
6640 0
6806 0
6972 0
7138 0
7304 0
7470 0
7636 0
7802 0
7968 0
8134 0
8300 0
8466 0
8632 0
8798 0
8964 0
9130 0
9296 0
9462 0
9628 0
9794 0
9960 0
10126 0
10292 0
10458 0
10624 0
10790 0
10956 0
11122 0
11288 0
11454 0
11620 0
11786 0
11952 0
12118 0
12284 0
12450 0
12616 0
12782 0
12948 0
13114 0
13280 0
13446 0
13612 0
13778 0
13944 0
14110 0
14276 0
14442 0
14608 0
14774 0
14940 0
15106 0
15272 0
15438 0
15604 0
15770 0
15936 0
16102 0
16268 0
16434 0
16600 0
16766 0
16932 0
17098 0
17264 0
17430 0
17596 0
17762 0
17928 0
18094 0
18260 0
18426 0
18592 0
18758 0
18924 0
19090 0
19256 0
19422 0
19588 0
19754 0
19920 0
20086 0
20252 0
20418 0
20584 0
20750 0
20916 0
21082 0
21248 0
21414 0
21580 0
21746 0
21912 0
22078 0
22244 0
22410 0
22576 0
22742 0
22908 0
23074 0
23240 0
23406 0
23572 0
23738 0
23904 0
24070 0
24236 0
24402 0
24568 0
24734 0
24900 0
25066 0
25232 0
25398 0
25564 0
25730 0
25896 0
26062 0
26228 0
26394 0
26560 0
26726 0
26892 0
27058 0
27224 0
27390 0
27556 0
27722 0
27888 0
28054 0
28220 0
28386 0
28552 0
28718 0
28884 0
29050 0
29216 0
29382 0
29548 0
29714 0
29880 0
30046 0
30212 0
30378 0
30544 0
30710 0
30876 0
31042 0
31208 0
31374 0
31540 0
31706 0
31872 0
32038 0
32204 0
32370 0
32536 0
32702 0
32868 0
33034 0
33200 0
33366 0
33532 0
33698 0
33864 0
34030 0
34196 0
34362 0
34528 0
34694 0
34860 0
35026 0
35192 0
35358 0
35524 0
35690 0
35856 0
36022 0
36188 0
36354 0
36520 0
36686 0
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_k50_random_f.txt <==
t f
0 65.6494
166 83.2398
332 85.4349
498 98.1855
664 105.93
830 108.66
996 124.778
1162 123.906
1328 127.792
1494 127.53
1660 129.947
1826 132.307
1992 129.251
2158 131.494
2324 131.595
2490 126.361
2656 126.013
2822 137.702
2988 144.176
3154 141.324
3320 143.011
3486 143.433
3652 141.884
3818 138.823
3984 137.71
4150 135.128
4316 129.754
4482 128.114
4648 126.673
4814 126.26
4980 122.928
5146 120.458
5312 119.773
5478 110.934
5644 109.549
5810 111.189
5976 111.563
6142 111.071
6308 112.702
6474 116.288
6640 116.208
6806 116.127
6972 120.167
7138 123.236
7304 123.664
7470 124.11
7636 124.858
7802 124.431
7968 124.261
8134 123.727
8300 123.096
8466 122.814
8632 123.475
8798 124.19
8964 123.761
9130 124.588
9296 128.525
9462 129.566
9628 133.18
9794 135.612
9960 137.06
10126 138.167
10292 139.473
10458 142.782
10624 145.099
10790 145.64
10956 146.563
11122 147.848
11288 146.608
11454 149.384
11620 151.471
11786 158.263
11952 160.434
12118 161.865
12284 162.804
12450 169.628
12616 172.998
12782 173
12948 173.977
13114 175.647
13280 176
13446 176.352
13612 180.034
13778 184.902
13944 183.558
14110 186.177
14276 185.853
14442 185.067
14608 184.606
14774 187.023
14940 192.743
15106 201.91
15272 205.202
15438 203.105
15604 203
15770 203.788
15936 206.872
16102 207.206
16268 207.872
16434 209.61
16600 210.228
16766 218.266
16932 221.619
17098 220.567
17264 221.173
17430 223.339
17596 224.484
17762 228.175
17928 230.583
18094 243.343
18260 249.386
18426 250.912
18592 254.8
18758 311.441
18924 314.629
19090 316.358
19256 334.4
19422 376.663
19588 462.005
19754 476.151
19920 495.873
20086 502.812
20252 512.6
20418 512.711
20584 519.663
20750 530.593
20916 532.349
21082 535.446
21248 535.6
21414 535.672
21580 535.975
21746 596.152
21912 608
22078 611.007
22244 594.607
22410 591.605
22576 591.4
22742 590.783
22908 589.565
23074 578.22
23240 578.728
23406 576.159
23572 578.894
23738 616.945
23904 630.108
24070 636.6
24236 639.053
24402 650.727
24568 653.21
24734 663.316
24900 668.566
25066 668.4
25232 668.4
25398 668.473
25564 666.342
25730 666.078
25896 668.789
26062 658.892
26228 651.763
26394 640.64
26560 640.822
26726 637.6
26892 637.36
27058 637.2
27224 632.218
27390 626.943
27556 627.8
27722 627.752
27888 627
28054 624.542
28220 620.398
28386 582.964
28552 578.173
28718 577.596
28884 542.77
29050 538.4
29216 535.039
29382 534.8
29548 534.354
29714 533.364
29880 533.4
30046 536.08
30212 540.488
30378 540.716
30544 619.345
30710 765.541
30876 766.687
31042 777.141
31208 779.098
31374 780.307
31540 781.371
31706 779.267
31872 783.504
32038 806.164
32204 802.277
32370 802.466
32536 801.8
32702 796.24
32868 786.824
33034 785.981
33200 785.493
33366 787.07
33532 787.246
33698 786.655
33864 786.257
34030 786.2
34196 787.312
34362 784.812
34528 783.752
34694 782.901
34860 783.923
35026 784.576
35192 784.61
35358 783.6
35524 780.248
35690 772.871
35856 773.298
36022 775.095
36188 775.346
36354 774.296
36520 774.576
36686 773.716
36852 783.146
37018 784.98
37184 784.8
37350 784.8
37516 786.282
37682 797.136
37848 799.68
38014 799.8
38180 802.878
38346 816.824
38512 817
38678 816.161
38844 817.802
39010 819.2
39176 820.692
39342 824.406
39508 824.027
39674 823.941
39840 821.694
40006 822.731
40172 824.494
40338 828.005
40504 832.398
40670 832.765
40836 833.135
41002 833.8
41168 843.373
41334 849.369
41500 843.239
41666 886.28
41832 893.655
41998 893.308
42164 892.6
42330 892.79
42496 890.388
42662 890.4
42828 890.325
42994 889.581
43160 888.98
43326 889.2
43492 887.682
43658 882
43824 882.329
43990 886.6
44156 886.523
44322 886
44488 886.188
44654 886.019
44820 884.699
44986 897.337
45152 906.8
45318 907.201
45484 902.743
45650 895.6
45816 895.6
45982 895.745
46148 895.622
46314 895.849
46480 895.8
46646 895.8
46812 896.819
46978 895.516
47144 895.4
47310 895.264
47476 894.854
47642 893.707
47808 891.87
47974 892.064
48140 927.093
48306 930.443
48472 940.772
48638 945.423
48804 928.667
48970 801.327
49136 703.101
49302 692.059
49468 617.816
49634 541.289
49800 537.351
49966 511.441
50132 503.523
50298 494.246
50464 486.876
50630 456.882
50796 435.224
50962 427.945
51128 386.007
51294 348.575
51460 345
51626 340.252
51792 329.902
51958 328.206
52124 328.008
52290 329.8
52456 329.571
52622 324.254
52788 325.334
52954 327.083
53120 320.633
53286 317.663
53452 317.112
53618 308.957
53784 290.186
53950 278.834
54116 271.047
54282 248.012
54448 236.502
54614 234.19
54780 219.363
54946 217.429
55112 216.7
55278 213.225
55444 213.728
55610 215.447
55776 212.581
55942 210.587
56108 210.067
56274 206.057
56440 202.243
56606 201.23
56772 198.202
56938 196.446
57104 196.528
57270 194.513
57436 192.488
57602 187.786
57768 188.851
57934 192.36
58100 193.259
58266 194.819
58432 193.102
58598 191.167
58764 189.651
58930 180.195
59096 179.225
59262 196.719
59428 191.29
59594 190.351
59760 191.476
59926 191.923
60092 189.092
60258 187.818
60424 186.639
60590 186.38
60756 184.14
60922 186.616
61088 187.345
61254 186.455
61420 182.853
61586 179.89
61752 176.389
61918 174.139
62084 172.854
62250 171.165
62416 180.573
62582 178.234
62748 174.66
62914 176.905
63080 174.318
63246 173.159
63412 175.58
63578 177.416
63744 177.329
63910 172.433
64076 174.541
64242 174.483
64408 182.416
64574 186.694
64740 178.667
64906 151.296
65072 147.247
65238 146.57
65404 143.954
65570 154.852
65736 165.142
65902 154.314
66068 127.72
66234 112.788


==> experiments/results/time_enr_win_k50_random_f_ps.txt <==
t f
0 65.6494
166 83.2398
332 85.4349
498 98.1855
664 105.93
830 108.66
996 124.778
1162 123.906
1328 127.792
1494 127.53
1660 129.947
1826 132.307
1992 129.251
2158 131.494
2324 131.595
2490 126.361
2656 126.013
2822 137.702
2988 144.176
3154 141.324
3320 143.011
3486 143.433
3652 141.884
3818 138.823
3984 137.71
4150 135.128
4316 129.754
4482 128.114
4648 126.673
4814 126.26
4980 122.928
5146 120.458
5312 119.773
5478 110.934
5644 109.549
5810 111.189
5976 111.563
6142 111.071
6308 112.702
6474 116.288
6640 116.208
6806 116.127
6972 120.167
7138 123.236
7304 123.664
7470 124.11
7636 124.858
7802 124.431
7968 124.261
8134 123.727
8300 123.096
8466 122.814
8632 123.475
8798 124.19
8964 123.761
9130 124.588
9296 128.525
9462 129.566
9628 133.18
9794 135.612
9960 137.06
10126 138.167
10292 139.473
10458 142.782
10624 145.099
10790 145.64
10956 146.563
11122 147.848
11288 146.608
11454 149.384
11620 151.471
11786 158.263
11952 160.434
12118 161.865
12284 162.804
12450 169.628
12616 172.998
12782 173
12948 173.977
13114 175.647
13280 176
13446 176.352
13612 180.034
13778 184.902
13944 183.558
14110 186.177
14276 185.853
14442 185.067
14608 184.606
14774 187.023
14940 192.743
15106 201.91
15272 205.202
15438 203.105
15604 203
15770 203.788
15936 206.872
16102 207.206
16268 207.872
16434 209.61
16600 210.228
16766 218.266
16932 221.619
17098 220.567
17264 221.173
17430 223.339
17596 224.484
17762 228.175
17928 230.583
18094 243.343
18260 249.386
18426 250.912
18592 254.8
18758 311.441
18924 314.629
19090 316.358
19256 334.4
19422 376.663
19588 462.005
19754 476.151
19920 495.873
20086 502.812
20252 512.6
20418 512.711
20584 519.663
20750 530.593
20916 532.349
21082 535.446
21248 535.6
21414 535.672
21580 535.975
21746 596.152
21912 608
22078 611.007
22244 594.607
22410 591.605
22576 591.4
22742 590.783
22908 589.565
23074 578.22
23240 578.728
23406 576.159
23572 578.894
23738 616.945
23904 630.108
24070 636.6
24236 639.053
24402 650.727
24568 653.21
24734 663.316
24900 668.566
25066 668.4
25232 668.4
25398 668.473
25564 666.342
25730 666.078
25896 668.789
26062 658.892
26228 651.763
26394 640.64
26560 640.822
26726 637.6
26892 637.36
27058 637.2
27224 632.218
27390 626.943
27556 627.8
27722 627.752
27888 627
28054 624.542
28220 620.398
28386 582.964
28552 578.173
28718 577.596
28884 542.77
29050 538.4
29216 535.039
29382 534.8
29548 534.354
29714 533.364
29880 533.4
30046 536.08
30212 540.488
30378 540.716
30544 619.345
30710 765.541
30876 766.687
31042 777.141
31208 779.098
31374 780.307
31540 781.371
31706 779.267
31872 783.504
32038 806.164
32204 802.277
32370 802.466
32536 801.8
32702 796.24
32868 786.824
33034 785.981
33200 785.493
33366 787.07
33532 787.246
33698 786.655
33864 786.257
34030 786.2
34196 787.312
34362 784.812
34528 783.752
34694 782.901
34860 783.923
35026 784.576
35192 784.61
35358 783.6
35524 780.248
35690 772.871
35856 773.298
36022 775.095
36188 775.346
36354 774.296
36520 774.576
36686 773.716
36852 783.146
37018 784.98
37184 784.8
37350 784.8
37516 786.282
37682 797.136
37848 799.68
38014 799.8
38180 802.878
38346 816.824
38512 817
38678 816.161
38844 817.802
39010 819.2
39176 820.692
39342 824.406
39508 824.027
39674 823.941
39840 821.694
40006 822.731
40172 824.494
40338 828.005
40504 832.398
40670 832.765
40836 833.135
41002 833.8
41168 843.373
41334 849.369
41500 843.239
41666 886.28
41832 893.655
41998 893.308
42164 892.6
42330 892.79
42496 890.388
42662 890.4
42828 890.325
42994 889.581
43160 888.98
43326 889.2
43492 887.682
43658 882
43824 882.329
43990 886.6
44156 886.523
44322 886
44488 886.188
44654 886.019
44820 884.699
44986 897.337
45152 906.8
45318 907.201
45484 902.743
45650 895.6
45816 895.6
45982 895.745
46148 895.622
46314 895.849
46480 895.8
46646 895.8
46812 896.819
46978 895.516
47144 895.4
47310 895.264
47476 894.854
47642 893.707
47808 891.87
47974 892.064
48140 927.093
48306 930.443
48472 940.772
48638 945.423
48804 928.667
48970 801.327
49136 703.101
49302 692.059
49468 617.816
49634 541.289
49800 537.351
49966 511.441
50132 503.523
50298 494.246
50464 486.876
50630 456.882
50796 435.224
50962 427.945
51128 386.007
51294 348.575
51460 345
51626 340.252
51792 329.902
51958 328.206
52124 328.008
52290 329.8
52456 329.571
52622 324.254
52788 325.334
52954 327.083
53120 320.633
53286 317.663
53452 317.112
53618 308.957
53784 290.186
53950 278.834
54116 271.047
54282 248.012
54448 236.502
54614 234.19
54780 219.363
54946 217.429
55112 216.7
55278 213.225
55444 213.728
55610 215.447
55776 212.581
55942 210.587
56108 210.067
56274 206.057
56440 202.243
56606 201.23
56772 198.202
56938 196.446
57104 196.528
57270 194.513
57436 192.488
57602 187.786
57768 188.851
57934 192.36
58100 193.259
58266 194.819
58432 193.102
58598 191.167
58764 189.651
58930 180.195
59096 179.225
59262 196.719
59428 191.29
59594 190.351
59760 191.476
59926 191.923
60092 189.092
60258 187.818
60424 186.639
60590 186.38
60756 184.14
60922 186.616
61088 187.345
61254 186.455
61420 182.853
61586 179.89
61752 176.389
61918 174.139
62084 172.854
62250 171.165
62416 180.573
62582 178.234
62748 174.66
62914 176.905
63080 174.318
63246 173.159
63412 175.58
63578 177.416
63744 177.329
63910 172.433
64076 174.541
64242 174.483
64408 182.416
64574 186.694
64740 178.667
64906 151.296
65072 147.247
65238 146.57
65404 143.954
65570 154.852
65736 165.142
65902 154.314
66068 127.72
66234 112.788


==> experiments/results/time_enr_win_k50_sieve_OC.txt <==
t OC
0 32.506
166 26
332 23.7651
498 21
664 20.8675
830 20
996 20
1162 20
1328 20
1494 19.6446
1660 19
1826 19
1992 19
2158 18.4217
2324 18
2490 18
2656 18
2822 18
2988 18
3154 18
3320 18
3486 18
3652 18
3818 18
3984 18
4150 18
4316 18
4482 18
4648 18
4814 18
4980 18
5146 18
5312 18
5478 18
5644 18
5810 18
5976 18
6142 17.6747
6308 17
6474 17
6640 17
6806 17
6972 17
7138 17
7304 17
7470 17
7636 17
7802 17
7968 17
8134 17
8300 17
8466 17
8632 17
8798 16.259
8964 16
9130 16
9296 16
9462 16
9628 16
9794 16
9960 16
10126 16
10292 16
10458 16
10624 15.3072
10790 15
10956 15
11122 15
11288 14.7892
11454 14
11620 14
11786 14
11952 14
12118 14
12284 13.6446
12450 13
12616 13
12782 13
12948 13
13114 13
13280 13
13446 12.1084
13612 12
13778 12
13944 12
14110 12
14276 11.9096
14442 11
14608 11
14774 11
14940 11
15106 11
15272 11
15438 11
15604 11
15770 11
15936 11
16102 11
16268 11
16434 11
16600 10.8012
16766 10
16932 10
17098 10
17264 10
17430 10
17596 10
17762 10
17928 9.14458
18094 9
18260 9
18426 9
18592 8.72289
18758 8
18924 8
19090 7.5241
19256 7
19422 7
19588 7
19754 7
19920 7
20086 7
20252 7
20418 6.75904
20584 6
20750 6
20916 6
21082 6
21248 6
21414 6
21580 6
21746 6
21912 6
22078 6
22244 6
22410 6
22576 6
22742 6
22908 6
23074 6
23240 6
23406 6
23572 6
23738 6
23904 6
24070 6
24236 6
24402 6
24568 6
24734 6
24900 6
25066 6
25232 6
25398 6
25564 6
25730 6
25896 6
26062 6
26228 6
26394 6
26560 6
26726 6
26892 6
27058 6
27224 6
27390 6
27556 6
27722 6
27888 6
28054 6
28220 6
28386 6
28552 6
28718 6
28884 6
29050 6
29216 6
29382 6
29548 6
29714 6
29880 618.705
30046 2080.52
30212 1608.28
30378 2895.53
30544 3200.3
30710 2334.65
30876 4249.93
31042 3255.15
31208 2329.19
31374 2673.81
31540 2299.1
31706 3146.3
31872 3135.51
32038 3761.8
32204 4478.93
32370 2649.7
32536 2820.81
32702 3527.11
32868 4850.41
33034 3337.11
33200 3058.52
33366 2867.63
33532 4850.82
33698 4107.64
33864 15182
34030 17085.4
34196 14962.1
34362 13411.8
34528 11280.9
34694 9140.73
34860 6273.93
35026 4112.95
35192 4066.23
35358 1113
35524 1252.58
35690 2125.37
35856 3094.87
36022 2142.34
36188 2938.5
36354 3250.11
36520 1747.11
36686 2004.56
36852 2794.42
37018 2902.06
37184 2493.96
37350 2364.38
37516 2358.2
37682 2514.59
37848 2914.23
38014 3363.4
38180 4932.37
38346 3178.16
38512 2682.49
38678 3409.72
38844 3099.54
39010 2133.25
39176 2298.72
39342 2154.27
39508 2760.49
39674 3224.19
39840 2609.15
40006 2665.04
40172 2447.83
40338 2594.55
40504 2530.38
40670 2684.37
40836 2897.23
41002 2883.78
41168 2125.79
41334 2374.14
41500 3256.44
41666 2513.49
41832 2737.01
41998 2504.62
42164 2593.99
42330 2361.64
42496 2855.84
42662 3317.78
42828 2383.22
42994 2219.38
43160 2320.12
43326 2421.88
43492 2314.25
43658 4135.55
43824 3276.63
43990 2130.04
44156 2043.27
44322 3588.94
44488 2145.9
44654 2209.25
44820 2672.18
44986 2368.46
45152 2283.65
45318 3123.51
45484 2330.66
45650 2521.05
45816 2657.43
45982 2259.04
46148 1923.62
46314 3350.02
46480 4014.16
46646 2963.79
46812 3172.97
46978 2404.99
47144 3473.36
47310 2618.41
47476 2948.73
47642 2847.9
47808 4175.48
47974 3063.2
48140 3299.87
48306 2021.31
48472 3325.73
48638 5606.66
48804 14362.8
48970 6124.58
49136 6972.38
49302 5699.55
49468 5628.36
49634 7382.69
49800 6101.48
49966 7350.01
50132 5859.58
50298 6580.24
50464 11139.3
50630 6803.55
50796 6088.07
50962 10660
51128 5786.9
51294 6911.7
51460 5771.97
51626 11693.6
51792 12722.2
51958 9559.86
52124 4061.95
52290 4123.3
52456 3068.88
52622 2836.43
52788 2314.39
52954 2546.69
53120 3254.14
53286 2667.85
53452 2245.7
53618 4318.1
53784 7509.54
53950 6189.91
54116 5467.06
54282 7505.02
54448 4559.72
54614 7219.86
54780 11143.2
54946 3083.37
55112 6389.34
55278 4213.31
55444 3948.69
55610 2548.93
55776 3443.45
55942 3478.54
56108 2326.58
56274 3593.58
56440 3504.9
56606 2907.79
56772 2167.34
56938 2229.64
57104 5744.87
57270 2203.57
57436 3595.27
57602 3894.11
57768 3654.91
57934 2765.24
58100 2593.95
58266 2992.28
58432 3409.76
58598 3240.28
58764 2815.04
58930 5002.61
59096 2869.26
59262 3490.96
59428 3210.28
59594 2782.23
59760 2177.49
59926 2604.78
60092 2829.64
60258 2273.23
60424 2457.73
60590 2004.1
60756 3268.45
60922 4589.63
61088 3284.49
61254 2982.21
61420 2715.04
61586 2514.38
61752 3369.51
61918 2557.43
62084 2695.33
62250 3215.55
62416 4726.77
62582 2924.46
62748 3107.12
62914 3018.11
63080 4723.15
63246 4082.34
63412 3899.72
63578 2284.99
63744 2952.49
63910 2312.4
64076 3138.6
64242 3376.38
64408 3067.59
64574 3137.27
64740 3500.12
64906 3044.42
65072 3373.78
65238 2640.55
65404 2796.46
65570 2595.63
65736 2419.73
65902 2786.09
66068 2321.22
66234 3117.25


==> experiments/results/time_enr_win_k50_sieve_OC_ps.txt <==
t OC
0 5396
166 9712
332 13657
498 17143
664 20607
830 23927
996 27247
1162 30567
1328 33887
1494 37148
1660 40302
1826 43456
1992 46610
2158 49668
2324 52656
2490 55644
2656 58632
2822 61620
2988 64608
3154 67596
3320 70584
3486 73572
3652 76560
3818 79548
3984 82536
4150 85524
4316 88512
4482 91500
4648 94488
4814 97476
4980 100464
5146 103452
5312 106440
5478 109428
5644 112416
5810 115404
5976 118392
6142 121326
6308 124148
6474 126970
6640 129792
6806 132614
6972 135436
7138 138258
7304 141080
7470 143902
7636 146724
7802 149546
7968 152368
8134 155190
8300 158012
8466 160834
8632 163656
8798 166355
8964 169011
9130 171667
9296 174323
9462 176979
9628 179635
9794 182291
9960 184947
10126 187603
10292 190259
10458 192915
10624 195456
10790 197946
10956 200436
11122 202926
11288 205381
11454 207705
11620 210029
11786 212353
11952 214677
12118 217001
12284 219266
12450 221424
12616 223582
12782 225740
12948 227898
13114 230056
13280 232214
13446 234224
13612 236216
13778 238208
13944 240200
14110 242192
14276 244169
14442 245995
14608 247821
14774 249647
14940 251473
15106 253299
15272 255125
15438 256951
15604 258777
15770 260603
15936 262429
16102 264255
16268 266081
16434 267907
16600 269700
16766 271360
16932 273020
17098 274680
17264 276340
17430 278000
17596 279660
17762 281320
17928 282838
18094 284332
18260 285826
18426 287320
18592 288768
18758 290096
18924 291424
19090 292673
19256 293835
19422 294997
19588 296159
19754 297321
19920 298483
20086 299645
20252 300807
20418 301929
20584 302925
20750 303921
20916 304917
21082 305913
21248 306909
21414 307905
21580 308901
21746 309897
21912 310893
22078 311889
22244 312885
22410 313881
22576 314877
22742 315873
22908 316869
23074 317865
23240 318861
23406 319857
23572 320853
23738 321849
23904 322845
24070 323841
24236 324837
24402 325833
24568 326829
24734 327825
24900 328821
25066 329817
25232 330813
25398 331809
25564 332805
25730 333801
25896 334797
26062 335793
26228 336789
26394 337785
26560 338781
26726 339777
26892 340773
27058 341769
27224 342765
27390 343761
27556 344757
27722 345753
27888 346749
28054 347745
28220 348741
28386 349737
28552 350733
28718 351729
28884 352725
29050 353721
29216 354717
29382 355713
29548 356709
29714 357705
29880 460410
30046 805777
30212 1.07275e+006
30378 1.55341e+006
30544 2.08466e+006
30710 2.47221e+006
30876 3.1777e+006
31042 3.71805e+006
31208 4.1047e+006
31374 4.54855e+006
31540 4.9302e+006
31706 5.45249e+006
31872 5.97298e+006
32038 6.59744e+006
32204 7.34094e+006
32370 7.78079e+006
32536 8.24905e+006
32702 8.83455e+006
32868 9.63972e+006
33034 1.01937e+007
33200 1.07014e+007
33366 1.11774e+007
33532 1.19827e+007
33698 1.26645e+007
33864 1.51847e+007
34030 1.80209e+007
34196 2.05046e+007
34362 2.2731e+007
34528 2.46036e+007
34694 2.6121e+007
34860 2.71624e+007
35026 2.78452e+007
35192 2.85202e+007
35358 2.87049e+007
35524 2.89129e+007
35690 2.92657e+007
35856 2.97794e+007
36022 3.0135e+007
36188 3.06228e+007
36354 3.11624e+007
36520 3.14524e+007
36686 3.17851e+007
36852 3.2249e+007
37018 3.27308e+007
37184 3.31447e+007
37350 3.35372e+007
37516 3.39287e+007
37682 3.43461e+007
37848 3.48299e+007
38014 3.53882e+007
38180 3.6207e+007
38346 3.67346e+007
38512 3.71798e+007
38678 3.77459e+007
38844 3.82604e+007
39010 3.86145e+007
39176 3.89961e+007
39342 3.93537e+007
39508 3.98119e+007
39674 4.03472e+007
39840 4.07803e+007
40006 4.12227e+007
40172 4.1629e+007
40338 4.20597e+007
40504 4.24798e+007
40670 4.29254e+007
40836 4.34063e+007
41002 4.3885e+007
41168 4.42379e+007
41334 4.4632e+007
41500 4.51726e+007
41666 4.55898e+007
41832 4.60441e+007
41998 4.64599e+007
42164 4.68905e+007
42330 4.72825e+007
42496 4.77566e+007
42662 4.83074e+007
42828 4.8703e+007
42994 4.90714e+007
43160 4.94565e+007
43326 4.98586e+007
43492 5.02427e+007
43658 5.09292e+007
43824 5.14732e+007
43990 5.18267e+007
44156 5.21659e+007
44322 5.27617e+007
44488 5.31179e+007
44654 5.34846e+007
44820 5.39282e+007
44986 5.43214e+007
45152 5.47005e+007
45318 5.5219e+007
45484 5.56059e+007
45650 5.60244e+007
45816 5.64655e+007
45982 5.68405e+007
46148 5.71598e+007
46314 5.77159e+007
46480 5.83823e+007
46646 5.88743e+007
46812 5.9401e+007
46978 5.98002e+007
47144 6.03768e+007
47310 6.08114e+007
47476 6.13009e+007
47642 6.17737e+007
47808 6.24668e+007
47974 6.29753e+007
48140 6.35231e+007
48306 6.38586e+007
48472 6.44107e+007
48638 6.53414e+007
48804 6.77256e+007
48970 6.87423e+007
49136 6.98997e+007
49302 7.08458e+007
49468 7.17801e+007
49634 7.30057e+007
49800 7.40185e+007
49966 7.52386e+007
50132 7.62113e+007
50298 7.73036e+007
50464 7.91528e+007
50630 8.02821e+007
50796 8.12928e+007
50962 8.30623e+007
51128 8.40229e+007
51294 8.51703e+007
51460 8.61284e+007
51626 8.80696e+007
51792 9.01815e+007
51958 9.17684e+007
52124 9.24427e+007
52290 9.31271e+007
52456 9.36366e+007
52622 9.41074e+007
52788 9.44916e+007
52954 9.49144e+007
53120 9.54546e+007
53286 9.58974e+007
53452 9.62702e+007
53618 9.6987e+007
53784 9.82336e+007
53950 9.92611e+007
54116 1.00169e+008
54282 1.01414e+008
54448 1.02171e+008
54614 1.0337e+008
54780 1.0522e+008
54946 1.05731e+008
55112 1.06792e+008
55278 1.07492e+008
55444 1.08147e+008
55610 1.0857e+008
55776 1.09142e+008
55942 1.09719e+008
56108 1.10105e+008
56274 1.10702e+008
56440 1.11284e+008
56606 1.11766e+008
56772 1.12126e+008
56938 1.12496e+008
57104 1.1345e+008
57270 1.13816e+008
57436 1.14413e+008
57602 1.15059e+008
57768 1.15666e+008
57934 1.16125e+008
58100 1.16555e+008
58266 1.17052e+008
58432 1.17618e+008
58598 1.18156e+008
58764 1.18623e+008
58930 1.19454e+008
59096 1.1993e+008
59262 1.2051e+008
59428 1.21042e+008
59594 1.21504e+008
59760 1.21866e+008
59926 1.22298e+008
60092 1.22768e+008
60258 1.23145e+008
60424 1.23553e+008
60590 1.23886e+008
60756 1.24428e+008
60922 1.2519e+008
61088 1.25736e+008
61254 1.26231e+008
61420 1.26681e+008
61586 1.27099e+008
61752 1.27658e+008
61918 1.28083e+008
62084 1.2853e+008
62250 1.29064e+008
62416 1.29848e+008
62582 1.30334e+008
62748 1.3085e+008
62914 1.31351e+008
63080 1.32135e+008
63246 1.32812e+008
63412 1.3346e+008
63578 1.33839e+008
63744 1.34329e+008
63910 1.34713e+008
64076 1.35234e+008
64242 1.35794e+008
64408 1.36304e+008
64574 1.36824e+008
64740 1.37405e+008
64906 1.37911e+008
65072 1.38471e+008
65238 1.38909e+008
65404 1.39373e+008
65570 1.39804e+008
65736 1.40206e+008
65902 1.40668e+008
66068 1.41054e+008
66234 1.41571e+008


==> experiments/results/time_enr_win_k50_sieve_f.txt <==
t f
0 69.3614
166 112.446
332 142.735
498 173.602
664 221.855
830 246
996 246.753
1162 274.988
1328 334.235
1494 370.711
1660 378
1826 378
1992 386.127
2158 417.958
2324 427
2490 427
2656 427
2822 427
2988 427
3154 427
3320 427
3486 427.06
3652 437
3818 448.223
3984 474.476
4150 477
4316 478.518
4482 486
4648 486
4814 486
4980 486
5146 490.145
5312 516
5478 516
5644 524.024
5810 540.398
5976 549
6142 558.819
6308 568
6474 568
6640 568
6806 568
6972 568
7138 568
7304 568
7470 568
7636 568
7802 568.614
7968 591.301
8134 618
8300 618
8466 619.06
8632 642.663
8798 688.434
8964 693
9130 693
9296 693
9462 693
9628 693
9794 693
9960 693
10126 700.994
10292 769.157
10458 956.651
10624 1072.64
10790 1082
10956 1293.57
11122 1420.99
11288 1498.08
11454 1599
11620 1599
11786 1671.58
11952 1774.44
12118 1819.46
12284 1901.45
12450 1934
12616 1980.46
12782 2223.13
12948 2283.03
13114 2288
13280 2288
13446 2361.98
13612 2367
13778 2510.13
13944 2579
14110 2618.85
14276 2744.33
14442 3000
14608 3000
14774 3000
14940 3000
15106 3000
15272 3000
15438 3000
15604 3000
15770 3000
15936 3000
16102 3000
16268 3000
16434 3503.34
16600 4152.35
16766 4411
16932 4411
17098 4411
17264 4617.34
17430 4718.83
17596 4780.98
17762 5033.74
17928 5497.88
18094 5690.83
18260 5928.34
18426 6266.75
18592 6860.28
18758 7840.24
18924 9380.55
19090 10122.3
19256 10263
19422 10293
19588 10859
19754 11267.9
19920 11601.2
20086 12016.4
20252 12134
20418 12294
20584 12782
20750 12782
20916 12782
21082 12841.4
21248 12955
21414 12955
21580 13732
21746 14626
21912 14626
22078 14626
22244 14626
22410 14626
22576 14626
22742 14626
22908 14626
23074 14626
23240 14626
23406 14626
23572 14626
23738 14626
23904 14626
24070 14626
24236 14626
24402 14851
24568 15455.7
24734 16374
24900 16374
25066 16374
25232 16374
25398 16374
25564 16374
25730 16374
25896 16374
26062 16374
26228 16374
26394 16374
26560 16374
26726 16374
26892 16374
27058 16374
27224 16374
27390 16374
27556 16374
27722 16374
27888 16374
28054 16374
28220 16374
28386 16374
28552 16374
28718 16374
28884 16374
29050 16374
29216 16374
29382 16374
29548 16374
29714 16374
29880 16374
30046 16374
30212 16374
30378 16374
30544 16374
30710 16374
30876 16374
31042 16374
31208 16374
31374 16374
31540 16374
31706 16374
31872 16374
32038 16374
32204 16374
32370 16374
32536 16374
32702 16374
32868 16374
33034 16374
33200 16374
33366 16374
33532 16374
33698 16374
33864 16374
34030 16374
34196 16374
34362 16374
34528 16374
34694 16374
34860 16374
35026 16374
35192 16374
35358 16374
35524 16374
35690 16374
35856 16374
36022 16374
36188 16374
36354 16374
36520 16374
36686 16374
36852 16374
37018 16374
37184 16374
37350 16374
37516 16374
37682 16374
37848 16374
38014 16374
38180 16374
38346 16374
38512 16374
38678 16374
38844 16374
39010 16374
39176 16374
39342 16374
39508 16374
39674 16374
39840 16374
40006 16374
40172 16374
40338 16374
40504 16374
40670 16374
40836 16374
41002 16374
41168 16374
41334 16374
41500 16374
41666 16374
41832 16374
41998 16374
42164 16374
42330 16374
42496 16374
42662 16374
42828 16374
42994 16374
43160 16374
43326 16374
43492 16374
43658 16374
43824 16374
43990 16374
44156 16374
44322 16396.4
44488 16434
44654 16434
44820 16434
44986 16434
45152 16434
45318 16434
45484 16434
45650 16411.6
45816 16361
45982 16361
46148 16361
46314 16358.5
46480 16261
46646 16231.3
46812 16166
46978 16166
47144 16173.7
47310 16040
47476 16040
47642 16035.6
47808 15982
47974 15792.7
48140 15557.2
48306 15346
48472 15370.8
48638 15842.9
48804 15419.2
48970 15017.9
49136 14947.7
49302 14803.6
49468 14639.7
49634 13942.6
49800 13576.2
49966 13329.6
50132 13420.9
50298 12955.8
50464 12199.7
50630 11183.5
50796 11266.5
50962 10982.9
51128 10219.7
51294 9861.63
51460 9711.89
51626 8723.67
51792 7613.12
51958 7063.06
52124 6739
52290 6609.14
52456 6536.19
52622 6509.66
52788 6504.13
52954 6545.06
53120 6543.87
53286 6493.38
53452 6454.3
53618 6250.42
53784 5572.12
53950 5412.34
54116 5370.04
54282 5173.73
54448 4682.9
54614 3322.05
54780 2352.66
54946 2239.78
55112 2030.11
55278 1707.39
55444 1691.51
55610 1692
55776 1657.96
55942 1737.92
56108 1791.01
56274 1781.08
56440 1808.7
56606 1808.82
56772 1834
56938 1834
57104 1752.75
57270 1684
57436 1668.11
57602 1622.89
57768 1636.45
57934 1632
58100 1625.51
58266 1597.65
58432 1509.87
58598 1435.28
58764 1419.59
58930 1487.7
59096 1531.11
59262 1514.37
59428 1465.16
59594 1447
59760 1447
59926 1450.09
60092 1425.25
60258 1400.41
60424 1394
60590 1394
60756 1369.61
60922 1272.2
61088 1215.54
61254 1201.4
61420 1195.14
61586 1194.2
61752 1192.19
61918 1188
62084 1198.53
62250 1205.38
62416 1265.11
62582 1261.4
62748 1195.44
62914 1194.19
63080 1131.14
63246 1079.34
63412 1054
63578 1054
63744 1017.57
63910 974.349
64076 877.434
64242 854.102
64408 898.53
64574 872.759
64740 787.108
64906 720.114
65072 625.789
65238 569.512
65404 593.777
65570 582.584
65736 554.247
65902 525.295
66068 404.904
66234 317.783


==> experiments/results/time_enr_win_k50_sieve_f_ps.txt <==
t f
0 69.3614
166 112.446
332 142.735
498 173.602
664 221.855
830 246
996 246.753
1162 274.988
1328 334.235
1494 370.711
1660 378
1826 378
1992 386.127
2158 417.958
2324 427
2490 427
2656 427
2822 427
2988 427
3154 427
3320 427
3486 427.06
3652 437
3818 448.223
3984 474.476
4150 477
4316 478.518
4482 486
4648 486
4814 486
4980 486
5146 490.145
5312 516
5478 516
5644 524.024
5810 540.398
5976 549
6142 558.819
6308 568
6474 568
6640 568
6806 568
6972 568
7138 568
7304 568
7470 568
7636 568
7802 568.614
7968 591.301
8134 618
8300 618
8466 619.06
8632 642.663
8798 688.434
8964 693
9130 693
9296 693
9462 693
9628 693
9794 693
9960 693
10126 700.994
10292 769.157
10458 956.651
10624 1072.64
10790 1082
10956 1293.57
11122 1420.99
11288 1498.08
11454 1599
11620 1599
11786 1671.58
11952 1774.44
12118 1819.46
12284 1901.45
12450 1934
12616 1980.46
12782 2223.13
12948 2283.03
13114 2288
13280 2288
13446 2361.98
13612 2367
13778 2510.13
13944 2579
14110 2618.85
14276 2744.33
14442 3000
14608 3000
14774 3000
14940 3000
15106 3000
15272 3000
15438 3000
15604 3000
15770 3000
15936 3000
16102 3000
16268 3000
16434 3503.34
16600 4152.35
16766 4411
16932 4411
17098 4411
17264 4617.34
17430 4718.83
17596 4780.98
17762 5033.74
17928 5497.88
18094 5690.83
18260 5928.34
18426 6266.75
18592 6860.28
18758 7840.24
18924 9380.55
19090 10122.3
19256 10263
19422 10293
19588 10859
19754 11267.9
19920 11601.2
20086 12016.4
20252 12134
20418 12294
20584 12782
20750 12782
20916 12782
21082 12841.4
21248 12955
21414 12955
21580 13732
21746 14626
21912 14626
22078 14626
22244 14626
22410 14626
22576 14626
22742 14626
22908 14626
23074 14626
23240 14626
23406 14626
23572 14626
23738 14626
23904 14626
24070 14626
24236 14626
24402 14851
24568 15455.7
24734 16374
24900 16374
25066 16374
25232 16374
25398 16374
25564 16374
25730 16374
25896 16374
26062 16374
26228 16374
26394 16374
26560 16374
26726 16374
26892 16374
27058 16374
27224 16374
27390 16374
27556 16374
27722 16374
27888 16374
28054 16374
28220 16374
28386 16374
28552 16374
28718 16374
28884 16374
29050 16374
29216 16374
29382 16374
29548 16374
29714 16374
29880 16374
30046 16374
30212 16374
30378 16374
30544 16374
30710 16374
30876 16374
31042 16374
31208 16374
31374 16374
31540 16374
31706 16374
31872 16374
32038 16374
32204 16374
32370 16374
32536 16374
32702 16374
32868 16374
33034 16374
33200 16374
33366 16374
33532 16374
33698 16374
33864 16374
34030 16374
34196 16374
34362 16374
34528 16374
34694 16374
34860 16374
35026 16374
35192 16374
35358 16374
35524 16374
35690 16374
35856 16374
36022 16374
36188 16374
36354 16374
36520 16374
36686 16374
36852 16374
37018 16374
37184 16374
37350 16374
37516 16374
37682 16374
37848 16374
38014 16374
38180 16374
38346 16374
38512 16374
38678 16374
38844 16374
39010 16374
39176 16374
39342 16374
39508 16374
39674 16374
39840 16374
40006 16374
40172 16374
40338 16374
40504 16374
40670 16374
40836 16374
41002 16374
41168 16374
41334 16374
41500 16374
41666 16374
41832 16374
41998 16374
42164 16374
42330 16374
42496 16374
42662 16374
42828 16374
42994 16374
43160 16374
43326 16374
43492 16374
43658 16374
43824 16374
43990 16374
44156 16374
44322 16396.4
44488 16434
44654 16434
44820 16434
44986 16434
45152 16434
45318 16434
45484 16434
45650 16411.6
45816 16361
45982 16361
46148 16361
46314 16358.5
46480 16261
46646 16231.3
46812 16166
46978 16166
47144 16173.7
47310 16040
47476 16040
47642 16035.6
47808 15982
47974 15792.7
48140 15557.2
48306 15346
48472 15370.8
48638 15842.9
48804 15419.2
48970 15017.9
49136 14947.7
49302 14803.6
49468 14639.7
49634 13942.6
49800 13576.2
49966 13329.6
50132 13420.9
50298 12955.8
50464 12199.7
50630 11183.5
50796 11266.5
50962 10982.9
51128 10219.7
51294 9861.63
51460 9711.89
51626 8723.67
51792 7613.12
51958 7063.06
52124 6739
52290 6609.14
52456 6536.19
52622 6509.66
52788 6504.13
52954 6545.06
53120 6543.87
53286 6493.38
53452 6454.3
53618 6250.42
53784 5572.12
53950 5412.34
54116 5370.04
54282 5173.73
54448 4682.9
54614 3322.05
54780 2352.66
54946 2239.78
55112 2030.11
55278 1707.39
55444 1691.51
55610 1692
55776 1657.96
55942 1737.92
56108 1791.01
56274 1781.08
56440 1808.7
56606 1808.82
56772 1834
56938 1834
57104 1752.75
57270 1684
57436 1668.11
57602 1622.89
57768 1636.45
57934 1632
58100 1625.51
58266 1597.65
58432 1509.87
58598 1435.28
58764 1419.59
58930 1487.7
59096 1531.11
59262 1514.37
59428 1465.16
59594 1447
59760 1447
59926 1450.09
60092 1425.25
60258 1400.41
60424 1394
60590 1394
60756 1369.61
60922 1272.2
61088 1215.54
61254 1201.4
61420 1195.14
61586 1194.2
61752 1192.19
61918 1188
62084 1198.53
62250 1205.38
62416 1265.11
62582 1261.4
62748 1195.44
62914 1194.19
63080 1131.14
63246 1079.34
63412 1054
63578 1054
63744 1017.57
63910 974.349
64076 877.434
64242 854.102
64408 898.53
64574 872.759
64740 787.108
64906 720.114
65072 625.789
65238 569.512
65404 593.777
65570 582.584
65736 554.247
65902 525.295
66068 404.904
66234 317.783


==> experiments/results/time_enr_win_k70_cnz01_OC.txt <==
t OC
0 1406.01
166 1850.41
332 1694.41
498 1657.28
664 1863.99
830 1684.63
996 1665.25
1162 1837.42
1328 1644.43
1494 2017.04
1660 1882.98
1826 1885.93
1992 1776.04
2158 1874.83
2324 1999.62
2490 1891.07
2656 1892.12
2822 1888.33
2988 1757.18
3154 1819.97
3320 1826.11
3486 1768.95
3652 2054.4
3818 1873.62
3984 1761.34
4150 1910.49
4316 1915.61
4482 1730.21
4648 1965.96
4814 1965.82
4980 2024.57
5146 1711.62
5312 2205.99
5478 2264.7
5644 2064.97
5810 1880.09
5976 2039.39
6142 1843.67
6308 1970.62
6474 1883.19
6640 2129.64
6806 1832.57
6972 1834.54
7138 1997.15
7304 1907.64
7470 1953.33
7636 1873.17
7802 1820.57
7968 1843.78
8134 2046.67
8300 2471.48
8466 2148.11
8632 1776.49
8798 1662.05
8964 1910.34
9130 1843.83
9296 1912.91
9462 1822.98
9628 1891.61
9794 1447.48
9960 1789.53
10126 1832.13
10292 1812.08
10458 1664.1
10624 1910.23
10790 1783.27
10956 1679.37
11122 1945.08
11288 1829.34
11454 1759.92
11620 2025.92
11786 1760.7
11952 1992.11
12118 1882.86
12284 1940.6
12450 1705.91
12616 1893.97
12782 1850.87
12948 1939.64
13114 2083.98
13280 2002.96
13446 1950.8
13612 1669.63
13778 1763.03
13944 1983.58
14110 1986.39
14276 1611.16
14442 1951.28
14608 1786.84
14774 1724.86
14940 1793.93
15106 1823.86
15272 1734.33
15438 1827.39
15604 1737.13
15770 1601.62
15936 1966.52
16102 1865.08
16268 1881.79
16434 1407.39
16600 1752.79
16766 1630.97
16932 1876.14
17098 1674.63
17264 1581.6
17430 1712.96
17596 1860.53
17762 1595.9
17928 1503.91
18094 1689.35
18260 1726.66
18426 1599.37
18592 1507.3
18758 1416.48
18924 1486.22
19090 1447.77
19256 1605.46
19422 1448.7
19588 1367.31
19754 1511.28
19920 1563.99
20086 1545.66
20252 1552.84
20418 1516.69
20584 1602.63
20750 1687.94
20916 1562.11
21082 1652.37
21248 1648.69
21414 1881.89
21580 1352.17
21746 1572.9
21912 1681.75
22078 1859.76
22244 1946.55
22410 1949.33
22576 2093.99
22742 2204.34
22908 2018.31
23074 2111.95
23240 1973.22
23406 2168.51
23572 1893.98
23738 1728.42
23904 1917.32
24070 1886.01
24236 1941.98
24402 1842.8
24568 1718.39
24734 1803.58
24900 2162.27
25066 2005.12
25232 2068.78
25398 2229.41
25564 2405.25
25730 2369.15
25896 2217.83
26062 2349.62
26228 2244.38
26394 2331.8
26560 2205.31
26726 2326.66
26892 2299.28
27058 2174.05
27224 2449.78
27390 2322.2
27556 2269.37
27722 2164.12
27888 2252.8
28054 2503.34
28220 2222.99
28386 2198.3
28552 2211.33
28718 2385.3
28884 2168.58
29050 2451.57
29216 2223.61
29382 2259.65
29548 2438.13
29714 2394.31
29880 2353.98
30046 2312.6
30212 2363.19
30378 2357.25
30544 2477.2
30710 2223.49
30876 2123.11
31042 2236.09
31208 2352.37
31374 2202.1
31540 2470.22
31706 2383.32
31872 2465.34
32038 2410.88
32204 2298.58
32370 2288.79
32536 2335.61
32702 2281.35
32868 2634.2
33034 2209.71
33200 2184.31
33366 2685.27
33532 2552.2
33698 2235.66
33864 2249.28
34030 2153.73
34196 2310.92
34362 2502.39
34528 2075.11
34694 2258.54
34860 2036.01
35026 2409.64
35192 2596.61
35358 2399.82
35524 2605.47
35690 2477.25
35856 2385.7
36022 2404.37
36188 2412.87
36354 2322.51
36520 2390.23
36686 79.3012
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_k70_cnz01_OC_ps.txt <==
t OC
0 233398
166 540566
332 821838
498 1.09695e+006
664 1.40637e+006
830 1.68602e+006
996 1.96245e+006
1162 2.26746e+006
1328 2.54044e+006
1494 2.87527e+006
1660 3.18784e+006
1826 3.5009e+006
1992 3.79573e+006
2158 4.10695e+006
2324 4.43889e+006
2490 4.7528e+006
2656 5.0669e+006
2822 5.38036e+006
2988 5.67205e+006
3154 5.97416e+006
3320 6.2773e+006
3486 6.57094e+006
3652 6.91197e+006
3818 7.223e+006
3984 7.51538e+006
4150 7.83252e+006
4316 8.15051e+006
4482 8.43772e+006
4648 8.76407e+006
4814 9.0904e+006
4980 9.42648e+006
5146 9.71061e+006
5312 1.00768e+007
5478 1.04527e+007
5644 1.07955e+007
5810 1.11076e+007
5976 1.14462e+007
6142 1.17522e+007
6308 1.20793e+007
6474 1.23919e+007
6640 1.27455e+007
6806 1.30497e+007
6972 1.33542e+007
7138 1.36857e+007
7304 1.40024e+007
7470 1.43267e+007
7636 1.46376e+007
7802 1.49398e+007
7968 1.52459e+007
8134 1.55856e+007
8300 1.59959e+007
8466 1.63525e+007
8632 1.66474e+007
8798 1.69233e+007
8964 1.72404e+007
9130 1.75465e+007
9296 1.7864e+007
9462 1.81666e+007
9628 1.84806e+007
9794 1.87209e+007
9960 1.9018e+007
10126 1.93221e+007
10292 1.96229e+007
10458 1.98992e+007
10624 2.02163e+007
10790 2.05123e+007
10956 2.07911e+007
11122 2.11139e+007
11288 2.14176e+007
11454 2.17098e+007
11620 2.20461e+007
11786 2.23383e+007
11952 2.2669e+007
12118 2.29816e+007
12284 2.33037e+007
12450 2.35869e+007
12616 2.39013e+007
12782 2.42085e+007
12948 2.45305e+007
13114 2.48765e+007
13280 2.5209e+007
13446 2.55328e+007
13612 2.58099e+007
13778 2.61026e+007
13944 2.64319e+007
14110 2.67616e+007
14276 2.70291e+007
14442 2.7353e+007
14608 2.76496e+007
14774 2.79359e+007
14940 2.82337e+007
15106 2.85365e+007
15272 2.88244e+007
15438 2.91277e+007
15604 2.94161e+007
15770 2.9682e+007
15936 3.00084e+007
16102 3.0318e+007
16268 3.06304e+007
16434 3.0864e+007
16600 3.1155e+007
16766 3.14257e+007
16932 3.17372e+007
17098 3.20151e+007
17264 3.22777e+007
17430 3.2562e+007
17596 3.28709e+007
17762 3.31358e+007
17928 3.33855e+007
18094 3.36659e+007
18260 3.39525e+007
18426 3.4218e+007
18592 3.44682e+007
18758 3.47034e+007
18924 3.49501e+007
19090 3.51904e+007
19256 3.54569e+007
19422 3.56974e+007
19588 3.59244e+007
19754 3.61752e+007
19920 3.64349e+007
20086 3.66914e+007
20252 3.69492e+007
20418 3.7201e+007
20584 3.7467e+007
20750 3.77472e+007
20916 3.80065e+007
21082 3.82808e+007
21248 3.85545e+007
21414 3.88669e+007
21580 3.90914e+007
21746 3.93525e+007
21912 3.96316e+007
22078 3.99404e+007
22244 4.02635e+007
22410 4.05871e+007
22576 4.09347e+007
22742 4.13006e+007
22908 4.16356e+007
23074 4.19862e+007
23240 4.23138e+007
23406 4.26737e+007
23572 4.29881e+007
23738 4.32751e+007
23904 4.35933e+007
24070 4.39064e+007
24236 4.42288e+007
24402 4.45347e+007
24568 4.48199e+007
24734 4.51193e+007
24900 4.54783e+007
25066 4.58111e+007
25232 4.61545e+007
25398 4.65246e+007
25564 4.69239e+007
25730 4.73172e+007
25896 4.76853e+007
26062 4.80754e+007
26228 4.84479e+007
26394 4.8835e+007
26560 4.92011e+007
26726 4.95873e+007
26892 4.9969e+007
27058 5.03299e+007
27224 5.07365e+007
27390 5.1122e+007
27556 5.14988e+007
27722 5.1858e+007
27888 5.2232e+007
28054 5.26475e+007
28220 5.30165e+007
28386 5.33814e+007
28552 5.37485e+007
28718 5.41445e+007
28884 5.45045e+007
29050 5.49114e+007
29216 5.52806e+007
29382 5.56557e+007
29548 5.60604e+007
29714 5.64578e+007
29880 5.68486e+007
30046 5.72325e+007
30212 5.76248e+007
30378 5.80161e+007
30544 5.84273e+007
30710 5.87964e+007
30876 5.91488e+007
31042 5.952e+007
31208 5.99105e+007
31374 6.02761e+007
31540 6.06861e+007
31706 6.10818e+007
31872 6.1491e+007
32038 6.18912e+007
32204 6.22728e+007
32370 6.26527e+007
32536 6.30404e+007
32702 6.34191e+007
32868 6.38564e+007
33034 6.42232e+007
33200 6.45858e+007
33366 6.50316e+007
33532 6.54552e+007
33698 6.58264e+007
33864 6.61997e+007
34030 6.65573e+007
34196 6.69409e+007
34362 6.73563e+007
34528 6.77007e+007
34694 6.80756e+007
34860 6.84136e+007
35026 6.88136e+007
35192 6.92447e+007
35358 6.9643e+007
35524 7.00755e+007
35690 7.04868e+007
35856 7.08828e+007
36022 7.12819e+007
36188 7.16825e+007
36354 7.2068e+007
36520 7.24648e+007
36686 7.24779e+007
36852 7.24779e+007
37018 7.24779e+007
37184 7.24779e+007
37350 7.24779e+007
37516 7.24779e+007
37682 7.24779e+007
37848 7.24779e+007
38014 7.24779e+007
38180 7.24779e+007
38346 7.24779e+007
38512 7.24779e+007
38678 7.24779e+007
38844 7.24779e+007
39010 7.24779e+007
39176 7.24779e+007
39342 7.24779e+007
39508 7.24779e+007
39674 7.24779e+007
39840 7.24779e+007
40006 7.24779e+007
40172 7.24779e+007
40338 7.24779e+007
40504 7.24779e+007
40670 7.24779e+007
40836 7.24779e+007
41002 7.24779e+007
41168 7.24779e+007
41334 7.24779e+007
41500 7.24779e+007
41666 7.24779e+007
41832 7.24779e+007
41998 7.24779e+007
42164 7.24779e+007
42330 7.24779e+007
42496 7.24779e+007
42662 7.24779e+007
42828 7.24779e+007
42994 7.24779e+007
43160 7.24779e+007
43326 7.24779e+007
43492 7.24779e+007
43658 7.24779e+007
43824 7.24779e+007
43990 7.24779e+007
44156 7.24779e+007
44322 7.24779e+007
44488 7.24779e+007
44654 7.24779e+007
44820 7.24779e+007
44986 7.24779e+007
45152 7.24779e+007
45318 7.24779e+007
45484 7.24779e+007
45650 7.24779e+007
45816 7.24779e+007
45982 7.24779e+007
46148 7.24779e+007
46314 7.24779e+007
46480 7.24779e+007
46646 7.24779e+007
46812 7.24779e+007
46978 7.24779e+007
47144 7.24779e+007
47310 7.24779e+007
47476 7.24779e+007
47642 7.24779e+007
47808 7.24779e+007
47974 7.24779e+007
48140 7.24779e+007
48306 7.24779e+007
48472 7.24779e+007
48638 7.24779e+007
48804 7.24779e+007
48970 7.24779e+007
49136 7.24779e+007
49302 7.24779e+007
49468 7.24779e+007
49634 7.24779e+007
49800 7.24779e+007
49966 7.24779e+007
50132 7.24779e+007
50298 7.24779e+007
50464 7.24779e+007
50630 7.24779e+007
50796 7.24779e+007
50962 7.24779e+007
51128 7.24779e+007
51294 7.24779e+007
51460 7.24779e+007
51626 7.24779e+007
51792 7.24779e+007
51958 7.24779e+007
52124 7.24779e+007
52290 7.24779e+007
52456 7.24779e+007
52622 7.24779e+007
52788 7.24779e+007
52954 7.24779e+007
53120 7.24779e+007
53286 7.24779e+007
53452 7.24779e+007
53618 7.24779e+007
53784 7.24779e+007
53950 7.24779e+007
54116 7.24779e+007
54282 7.24779e+007
54448 7.24779e+007
54614 7.24779e+007
54780 7.24779e+007
54946 7.24779e+007
55112 7.24779e+007
55278 7.24779e+007
55444 7.24779e+007
55610 7.24779e+007
55776 7.24779e+007
55942 7.24779e+007
56108 7.24779e+007
56274 7.24779e+007
56440 7.24779e+007
56606 7.24779e+007
56772 7.24779e+007
56938 7.24779e+007
57104 7.24779e+007
57270 7.24779e+007
57436 7.24779e+007
57602 7.24779e+007
57768 7.24779e+007
57934 7.24779e+007
58100 7.24779e+007
58266 7.24779e+007
58432 7.24779e+007
58598 7.24779e+007
58764 7.24779e+007
58930 7.24779e+007
59096 7.24779e+007
59262 7.24779e+007
59428 7.24779e+007
59594 7.24779e+007
59760 7.24779e+007
59926 7.24779e+007
60092 7.24779e+007
60258 7.24779e+007
60424 7.24779e+007
60590 7.24779e+007
60756 7.24779e+007
60922 7.24779e+007
61088 7.24779e+007
61254 7.24779e+007
61420 7.24779e+007
61586 7.24779e+007
61752 7.24779e+007
61918 7.24779e+007
62084 7.24779e+007
62250 7.24779e+007
62416 7.24779e+007
62582 7.24779e+007
62748 7.24779e+007
62914 7.24779e+007
63080 7.24779e+007
63246 7.24779e+007
63412 7.24779e+007
63578 7.24779e+007
63744 7.24779e+007
63910 7.24779e+007
64076 7.24779e+007
64242 7.24779e+007
64408 7.24779e+007
64574 7.24779e+007
64740 7.24779e+007
64906 7.24779e+007
65072 7.24779e+007
65238 7.24779e+007
65404 7.24779e+007
65570 7.24779e+007
65736 7.24779e+007
65902 7.24779e+007
66068 7.24779e+007
66234 7.24779e+007


==> experiments/results/time_enr_win_k70_cnz01_f.txt <==
t f
0 82.5843
166 114.578
332 160.145
498 229.06
664 264
830 282.151
996 337.054
1162 346.723
1328 411.205
1494 445.542
1660 449
1826 449
1992 449
2158 449
2324 449
2490 449
2656 464.367
2822 515.331
2988 548.337
3154 560.476
3320 599.349
3486 622.512
3652 625
3818 625
3984 625
4150 625
4316 625
4482 625
4648 625
4814 625
4980 625
5146 625
5312 625
5478 625
5644 625
5810 625
5976 625
6142 625
6308 625
6474 635.247
6640 646.06
6806 680.687
6972 721.06
7138 747
7304 759.813
7470 778.265
7636 780
7802 780
7968 780
8134 780
8300 780
8466 780
8632 780
8798 780
8964 780
9130 780
9296 781.518
9462 796.795
9628 865.313
9794 967.476
9960 1018.17
10126 1028
10292 1028
10458 1067.22
10624 1193.75
10790 1371.49
10956 1464.71
11122 1571.99
11288 1647.03
11454 1893.23
11620 2057.61
11786 2067
11952 2067
12118 2067
12284 2067
12450 2116.13
12616 2299.38
12782 2624.49
12948 2712.03
13114 2717
13280 2723.42
13446 2772.64
13612 2783.18
13778 3030.76
13944 3100
14110 3139.85
14276 3264.02
14442 3328
14608 3328
14774 3328
14940 3328
15106 3328
15272 3328
15438 3347.23
15604 3375.61
15770 3502.84
15936 3536
16102 3548.47
16268 3613.44
16434 4237.19
16600 4348.33
16766 4510.41
16932 4572
17098 4747.48
17264 5154.17
17430 5330.24
17596 5413.64
17762 5645
17928 6413.09
18094 6577
18260 6703.16
18426 7023.78
18592 7641.04
18758 8798.36
18924 10161.5
19090 10844.7
19256 11080.8
19422 11788.1
19588 12233.3
19754 12620.4
19920 13085.9
20086 13605.1
20252 13957.6
20418 14013
20584 14013
20750 14013
20916 14016.4
21082 14394.1
21248 14543.2
21414 14671
21580 15417.2
21746 16254
21912 16254
22078 16254
22244 16254
22410 16254
22576 16254
22742 16254
22908 16254
23074 16254
23240 16254
23406 16254
23572 16254
23738 16366.7
23904 16421
24070 16421
24236 16421
24402 16637.3
24568 17238.3
24734 18303.2
24900 18317
25066 18317
25232 18317
25398 18317
25564 18317
25730 18317
25896 18317
26062 18317
26228 18317
26394 18317
26560 18317
26726 18317
26892 18317
27058 18317
27224 18317
27390 18317
27556 18317
27722 18317
27888 18317
28054 18317
28220 18317
28386 18317
28552 18317
28718 18317
28884 18317
29050 18317
29216 18317
29382 18317
29548 18317
29714 18317
29880 18305.6
30046 18276
30212 18276
30378 18276
30544 18276
30710 18276
30876 18276
31042 18276
31208 18276
31374 18276
31540 18276
31706 18276
31872 18276
32038 18276
32204 18276
32370 18276
32536 18276
32702 18276
32868 18276
33034 18276
33200 18276
33366 18276
33532 18276
33698 18276
33864 18276
34030 18276
34196 18276
34362 18276
34528 18276
34694 18276
34860 18276
35026 18276
35192 18276
35358 18276
35524 18276
35690 18276
35856 18276
36022 18276
36188 18276
36354 18276
36520 18276
36686 18276
36852 18276
37018 18276
37184 18276
37350 18276
37516 18276
37682 18276
37848 18276
38014 18276
38180 18276
38346 18276
38512 18276
38678 18276
38844 18276
39010 18276
39176 18276
39342 18276
39508 18276
39674 18276
39840 18276
40006 18276
40172 18276
40338 18276
40504 18276
40670 18276
40836 18276
41002 18276
41168 18276
41334 18276
41500 18276
41666 18276
41832 18276
41998 18276
42164 18276
42330 18276
42496 18276
42662 18276
42828 18276
42994 18276
43160 18276
43326 18276
43492 18276
43658 18276
43824 18276
43990 18276
44156 18276
44322 18276
44488 18276
44654 18276
44820 18276
44986 18276
45152 18276
45318 18276
45484 18276
45650 18276
45816 18276
45982 18276
46148 18276
46314 18276
46480 18276
46646 18276
46812 18276
46978 18276
47144 18276
47310 18276
47476 18276
47642 18276
47808 18276
47974 18276
48140 18276
48306 18276
48472 18276
48638 18276
48804 17083.9
48970 15822
49136 15197
49302 15197
49468 15197
49634 15197
49800 15197
49966 14277.8
50132 13841.3
50298 13629
50464 12886.1
50630 12195
50796 12195
50962 11572
51128 10748.4
51294 10466
51460 10311.2
51626 9017.51
51792 7773
51958 7219.2
52124 7202
52290 6769.09
52456 6685
52622 6685
52788 6685
52954 6685
53120 6685
53286 6685
53452 6685
53618 6345.16
53784 5843
53950 5826.1
54116 5792
54282 5669.99
54448 5052.16
54614 3568.66
54780 2621.19
54946 2559
55112 2461.62
55278 2294
55444 2185.27
55610 1933
55776 1933
55942 1933
56108 1933
56274 1933
56440 1933
56606 1933
56772 1933
56938 1933
57104 1933
57270 1933
57436 1933
57602 1922.88
57768 1893
57934 1893
58100 1893
58266 1893
58432 1893
58598 1893
58764 1893
58930 1749.58
59096 1637
59262 1637
59428 1637
59594 1637
59760 1637
59926 1637
60092 1637
60258 1637
60424 1637
60590 1637
60756 1625.43
60922 1613
61088 1613
61254 1613
61420 1613
61586 1613
61752 1389.23
61918 1367
62084 1367
62250 1367
62416 1367
62582 1321.67
62748 1192
62914 1192
63080 1179.75
63246 1085
63412 1085
63578 1085
63744 1085
63910 1085
64076 1083.22
64242 1026
64408 1026
64574 955.247
64740 863.759
64906 775
65072 747.916
65238 637
65404 637
65570 637
65736 635.337
65902 582.259
66068 448.157
66234 336.837


==> experiments/results/time_enr_win_k70_cnz01_f_ps.txt <==
t f
0 82.5843
166 114.578
332 160.145
498 229.06
664 264
830 282.151
996 337.054
1162 346.723
1328 411.205
1494 445.542
1660 449
1826 449
1992 449
2158 449
2324 449
2490 449
2656 464.367
2822 515.331
2988 548.337
3154 560.476
3320 599.349
3486 622.512
3652 625
3818 625
3984 625
4150 625
4316 625
4482 625
4648 625
4814 625
4980 625
5146 625
5312 625
5478 625
5644 625
5810 625
5976 625
6142 625
6308 625
6474 635.247
6640 646.06
6806 680.687
6972 721.06
7138 747
7304 759.813
7470 778.265
7636 780
7802 780
7968 780
8134 780
8300 780
8466 780
8632 780
8798 780
8964 780
9130 780
9296 781.518
9462 796.795
9628 865.313
9794 967.476
9960 1018.17
10126 1028
10292 1028
10458 1067.22
10624 1193.75
10790 1371.49
10956 1464.71
11122 1571.99
11288 1647.03
11454 1893.23
11620 2057.61
11786 2067
11952 2067
12118 2067
12284 2067
12450 2116.13
12616 2299.38
12782 2624.49
12948 2712.03
13114 2717
13280 2723.42
13446 2772.64
13612 2783.18
13778 3030.76
13944 3100
14110 3139.85
14276 3264.02
14442 3328
14608 3328
14774 3328
14940 3328
15106 3328
15272 3328
15438 3347.23
15604 3375.61
15770 3502.84
15936 3536
16102 3548.47
16268 3613.44
16434 4237.19
16600 4348.33
16766 4510.41
16932 4572
17098 4747.48
17264 5154.17
17430 5330.24
17596 5413.64
17762 5645
17928 6413.09
18094 6577
18260 6703.16
18426 7023.78
18592 7641.04
18758 8798.36
18924 10161.5
19090 10844.7
19256 11080.8
19422 11788.1
19588 12233.3
19754 12620.4
19920 13085.9
20086 13605.1
20252 13957.6
20418 14013
20584 14013
20750 14013
20916 14016.4
21082 14394.1
21248 14543.2
21414 14671
21580 15417.2
21746 16254
21912 16254
22078 16254
22244 16254
22410 16254
22576 16254
22742 16254
22908 16254
23074 16254
23240 16254
23406 16254
23572 16254
23738 16366.7
23904 16421
24070 16421
24236 16421
24402 16637.3
24568 17238.3
24734 18303.2
24900 18317
25066 18317
25232 18317
25398 18317
25564 18317
25730 18317
25896 18317
26062 18317
26228 18317
26394 18317
26560 18317
26726 18317
26892 18317
27058 18317
27224 18317
27390 18317
27556 18317
27722 18317
27888 18317
28054 18317
28220 18317
28386 18317
28552 18317
28718 18317
28884 18317
29050 18317
29216 18317
29382 18317
29548 18317
29714 18317
29880 18305.6
30046 18276
30212 18276
30378 18276
30544 18276
30710 18276
30876 18276
31042 18276
31208 18276
31374 18276
31540 18276
31706 18276
31872 18276
32038 18276
32204 18276
32370 18276
32536 18276
32702 18276
32868 18276
33034 18276
33200 18276
33366 18276
33532 18276
33698 18276
33864 18276
34030 18276
34196 18276
34362 18276
34528 18276
34694 18276
34860 18276
35026 18276
35192 18276
35358 18276
35524 18276
35690 18276
35856 18276
36022 18276
36188 18276
36354 18276
36520 18276
36686 18276
36852 18276
37018 18276
37184 18276
37350 18276
37516 18276
37682 18276
37848 18276
38014 18276
38180 18276
38346 18276
38512 18276
38678 18276
38844 18276
39010 18276
39176 18276
39342 18276
39508 18276
39674 18276
39840 18276
40006 18276
40172 18276
40338 18276
40504 18276
40670 18276
40836 18276
41002 18276
41168 18276
41334 18276
41500 18276
41666 18276
41832 18276
41998 18276
42164 18276
42330 18276
42496 18276
42662 18276
42828 18276
42994 18276
43160 18276
43326 18276
43492 18276
43658 18276
43824 18276
43990 18276
44156 18276
44322 18276
44488 18276
44654 18276
44820 18276
44986 18276
45152 18276
45318 18276
45484 18276
45650 18276
45816 18276
45982 18276
46148 18276
46314 18276
46480 18276
46646 18276
46812 18276
46978 18276
47144 18276
47310 18276
47476 18276
47642 18276
47808 18276
47974 18276
48140 18276
48306 18276
48472 18276
48638 18276
48804 17083.9
48970 15822
49136 15197
49302 15197
49468 15197
49634 15197
49800 15197
49966 14277.8
50132 13841.3
50298 13629
50464 12886.1
50630 12195
50796 12195
50962 11572
51128 10748.4
51294 10466
51460 10311.2
51626 9017.51
51792 7773
51958 7219.2
52124 7202
52290 6769.09
52456 6685
52622 6685
52788 6685
52954 6685
53120 6685
53286 6685
53452 6685
53618 6345.16
53784 5843
53950 5826.1
54116 5792
54282 5669.99
54448 5052.16
54614 3568.66
54780 2621.19
54946 2559
55112 2461.62
55278 2294
55444 2185.27
55610 1933
55776 1933
55942 1933
56108 1933
56274 1933
56440 1933
56606 1933
56772 1933
56938 1933
57104 1933
57270 1933
57436 1933
57602 1922.88
57768 1893
57934 1893
58100 1893
58266 1893
58432 1893
58598 1893
58764 1893
58930 1749.58
59096 1637
59262 1637
59428 1637
59594 1637
59760 1637
59926 1637
60092 1637
60258 1637
60424 1637
60590 1637
60756 1625.43
60922 1613
61088 1613
61254 1613
61420 1613
61586 1613
61752 1389.23
61918 1367
62084 1367
62250 1367
62416 1367
62582 1321.67
62748 1192
62914 1192
63080 1179.75
63246 1085
63412 1085
63578 1085
63744 1085
63910 1085
64076 1083.22
64242 1026
64408 1026
64574 955.247
64740 863.759
64906 775
65072 747.916
65238 637
65404 637
65570 637
65736 635.337
65902 582.259
66068 448.157
66234 336.837


==> experiments/results/time_enr_win_k70_cnz02_OC.txt <==
t OC
0 962.91
166 1191.03
332 1135.46
498 1114.48
664 1256.49
830 1124.99
996 1118.05
1162 1238.08
1328 1101.6
1494 1275.48
1660 1205.58
1826 1291.8
1992 1213.13
2158 1248.1
2324 1449.48
2490 1283.85
2656 1268.43
2822 1269.5
2988 1245.39
3154 1301.93
3320 1248.92
3486 1214.81
3652 1366.49
3818 1260.16
3984 1251.93
4150 1358.92
4316 1360.83
4482 1262.57
4648 1324.1
4814 1276.9
4980 1332.65
5146 1185.85
5312 1476.8
5478 1500.2
5644 1356.31
5810 1277.23
5976 1352.7
6142 1239.33
6308 1324.62
6474 1292.64
6640 1400.3
6806 1226.39
6972 1234.9
7138 1360.51
7304 1297.4
7470 1302.44
7636 1262.46
7802 1314.26
7968 1270.65
8134 1381.3
8300 1627.3
8466 1363.88
8632 1176.55
8798 1148.46
8964 1278.45
9130 1256.73
9296 1283.02
9462 1234.79
9628 1281.11
9794 1001.18
9960 1230.02
10126 1217.04
10292 1247.2
10458 1148.61
10624 1267.36
10790 1162.19
10956 1118.34
11122 1346.58
11288 1220.4
11454 1176.03
11620 1349.81
11786 1201.51
11952 1334.11
12118 1279.54
12284 1301.56
12450 1141.37
12616 1272.83
12782 1254.52
12948 1299.08
13114 1397.58
13280 1319.08
13446 1308.45
13612 1129.48
13778 1214.23
13944 1357.55
14110 1328.77
14276 1084.86
14442 1324.45
14608 1212.46
14774 1175.49
14940 1212.01
15106 1238.13
15272 1163.05
15438 1224.75
15604 1148.05
15770 1095.37
15936 1317.63
16102 1257.7
16268 1256.23
16434 999.464
16600 1208.81
16766 1107.63
16932 1278.1
17098 1113.65
17264 1118.83
17430 1184.81
17596 1236.9
17762 1088.31
17928 1046.8
18094 1123.1
18260 1173.56
18426 1105.87
18592 1032.86
18758 995.102
18924 1032.15
19090 996.373
19256 1098.86
19422 1000.92
19588 971.09
19754 1031.49
19920 1079.68
20086 1086.91
20252 1071.92
20418 1032.36
20584 1118.41
20750 1151.17
20916 1048.66
21082 1143.54
21248 1121.61
21414 1283.04
21580 912.982
21746 1086.31
21912 1155.64
22078 1266.75
22244 1324.61
22410 1323.12
22576 1410.86
22742 1500.77
22908 1386.17
23074 1462.71
23240 1375.69
23406 1478.46
23572 1280.25
23738 1172.66
23904 1297.41
24070 1276.32
24236 1301.76
24402 1249.48
24568 1166.86
24734 1233.6
24900 1413.04
25066 1301.08
25232 1360.33
25398 1463.09
25564 1598.56
25730 1609.21
25896 1514.82
26062 1541.42
26228 1479.05
26394 1497.04
26560 1458.95
26726 1531.09
26892 1510.04
27058 1436.48
27224 1616.02
27390 1486.2
27556 1515.09
27722 1426.31
27888 1508.76
28054 1622.45
28220 1490.4
28386 1441.27
28552 1449.36
28718 1553.46
28884 1458.28
29050 1564.12
29216 1448.54
29382 1483.22
29548 1594.04
29714 1587.46
29880 1538.33
30046 1522.05
30212 1541.27
30378 1566.81
30544 1624.78
30710 1452.92
30876 1370.81
31042 1472.81
31208 1539.08
31374 1435.72
31540 1582.1
31706 1521.9
31872 1605.2
32038 1532.43
32204 1505.63
32370 1502.37
32536 1579.55
32702 1506.4
32868 1689.11
33034 1450.92
33200 1411.45
33366 1746.13
33532 1620.62
33698 1461.67
33864 1474.02
34030 1410.36
34196 1491.43
34362 1639.15
34528 1386.42
34694 1512.19
34860 1362.58
35026 1573.83
35192 1657.7
35358 1585.13
35524 1679.63
35690 1597.09
35856 1580.65
36022 1613.31
36188 1611.73
36354 1534.94
36520 1575.87
36686 58.247
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_k70_cnz02_OC_ps.txt <==
t OC
0 159843
166 357554
332 546041
498 731044
664 939622
830 1.12637e+006
996 1.31197e+006
1162 1.51749e+006
1328 1.70035e+006
1494 1.91208e+006
1660 2.11221e+006
1826 2.32665e+006
1992 2.52803e+006
2158 2.73521e+006
2324 2.97583e+006
2490 3.18894e+006
2656 3.3995e+006
2822 3.61024e+006
2988 3.81698e+006
3154 4.0331e+006
3320 4.24042e+006
3486 4.44208e+006
3652 4.66891e+006
3818 4.8781e+006
3984 5.08592e+006
4150 5.3115e+006
4316 5.5374e+006
4482 5.74698e+006
4648 5.96678e+006
4814 6.17875e+006
4980 6.39997e+006
5146 6.59682e+006
5312 6.84197e+006
5478 7.091e+006
5644 7.31615e+006
5810 7.52817e+006
5976 7.75272e+006
6142 7.95845e+006
6308 8.17834e+006
6474 8.39292e+006
6640 8.62536e+006
6806 8.82894e+006
6972 9.03394e+006
7138 9.25978e+006
7304 9.47515e+006
7470 9.69136e+006
7636 9.90093e+006
7802 1.01191e+007
7968 1.033e+007
8134 1.05593e+007
8300 1.08294e+007
8466 1.10559e+007
8632 1.12512e+007
8798 1.14418e+007
8964 1.1654e+007
9130 1.18626e+007
9296 1.20756e+007
9462 1.22806e+007
9628 1.24933e+007
9794 1.26595e+007
9960 1.28636e+007
10126 1.30657e+007
10292 1.32727e+007
10458 1.34634e+007
10624 1.36738e+007
10790 1.38667e+007
10956 1.40523e+007
11122 1.42759e+007
11288 1.44784e+007
11454 1.46737e+007
11620 1.48977e+007
11786 1.50972e+007
11952 1.53186e+007
12118 1.5531e+007
12284 1.57471e+007
12450 1.59366e+007
12616 1.61479e+007
12782 1.63561e+007
12948 1.65718e+007
13114 1.68038e+007
13280 1.70227e+007
13446 1.72399e+007
13612 1.74274e+007
13778 1.7629e+007
13944 1.78543e+007
14110 1.80749e+007
14276 1.8255e+007
14442 1.84749e+007
14608 1.86761e+007
14774 1.88713e+007
14940 1.90725e+007
15106 1.9278e+007
15272 1.9471e+007
15438 1.96744e+007
15604 1.98649e+007
15770 2.00468e+007
15936 2.02655e+007
16102 2.04743e+007
16268 2.06828e+007
16434 2.08487e+007
16600 2.10494e+007
16766 2.12332e+007
16932 2.14454e+007
17098 2.16303e+007
17264 2.1816e+007
17430 2.20127e+007
17596 2.2218e+007
17762 2.23987e+007
17928 2.25724e+007
18094 2.27589e+007
18260 2.29537e+007
18426 2.31373e+007
18592 2.33087e+007
18758 2.34739e+007
18924 2.36452e+007
19090 2.38106e+007
19256 2.3993e+007
19422 2.41592e+007
19588 2.43204e+007
19754 2.44916e+007
19920 2.46708e+007
20086 2.48513e+007
20252 2.50292e+007
20418 2.52006e+007
20584 2.53862e+007
20750 2.55773e+007
20916 2.57514e+007
21082 2.59412e+007
21248 2.61274e+007
21414 2.63404e+007
21580 2.6492e+007
21746 2.66723e+007
21912 2.68641e+007
22078 2.70744e+007
22244 2.72943e+007
22410 2.75139e+007
22576 2.77481e+007
22742 2.79973e+007
22908 2.82274e+007
23074 2.84702e+007
23240 2.86985e+007
23406 2.8944e+007
23572 2.91565e+007
23738 2.93512e+007
23904 2.95665e+007
24070 2.97784e+007
24236 2.99945e+007
24402 3.02019e+007
24568 3.03956e+007
24734 3.06004e+007
24900 3.08349e+007
25066 3.10509e+007
25232 3.12767e+007
25398 3.15196e+007
25564 3.1785e+007
25730 3.20521e+007
25896 3.23036e+007
26062 3.25594e+007
26228 3.2805e+007
26394 3.30535e+007
26560 3.32956e+007
26726 3.35498e+007
26892 3.38005e+007
27058 3.40389e+007
27224 3.43072e+007
27390 3.45539e+007
27556 3.48054e+007
27722 3.50422e+007
27888 3.52926e+007
28054 3.5562e+007
28220 3.58094e+007
28386 3.60486e+007
28552 3.62892e+007
28718 3.65471e+007
28884 3.67892e+007
29050 3.70488e+007
29216 3.72893e+007
29382 3.75355e+007
29548 3.78001e+007
29714 3.80636e+007
29880 3.8319e+007
30046 3.85716e+007
30212 3.88275e+007
30378 3.90876e+007
30544 3.93573e+007
30710 3.95985e+007
30876 3.9826e+007
31042 4.00705e+007
31208 4.0326e+007
31374 4.05643e+007
31540 4.08269e+007
31706 4.10796e+007
31872 4.1346e+007
32038 4.16004e+007
32204 4.18504e+007
32370 4.20998e+007
32536 4.2362e+007
32702 4.2612e+007
32868 4.28924e+007
33034 4.31333e+007
33200 4.33676e+007
33366 4.36574e+007
33532 4.39264e+007
33698 4.41691e+007
33864 4.44138e+007
34030 4.46479e+007
34196 4.48955e+007
34362 4.51676e+007
34528 4.53977e+007
34694 4.56487e+007
34860 4.58749e+007
35026 4.61362e+007
35192 4.64114e+007
35358 4.66745e+007
35524 4.69533e+007
35690 4.72184e+007
35856 4.74808e+007
36022 4.77486e+007
36188 4.80162e+007
36354 4.8271e+007
36520 4.85326e+007
36686 4.85422e+007
36852 4.85422e+007
37018 4.85422e+007
37184 4.85422e+007
37350 4.85422e+007
37516 4.85422e+007
37682 4.85422e+007
37848 4.85422e+007
38014 4.85422e+007
38180 4.85422e+007
38346 4.85422e+007
38512 4.85422e+007
38678 4.85422e+007
38844 4.85422e+007
39010 4.85422e+007
39176 4.85422e+007
39342 4.85422e+007
39508 4.85422e+007
39674 4.85422e+007
39840 4.85422e+007
40006 4.85422e+007
40172 4.85422e+007
40338 4.85422e+007
40504 4.85422e+007
40670 4.85422e+007
40836 4.85422e+007
41002 4.85422e+007
41168 4.85422e+007
41334 4.85422e+007
41500 4.85422e+007
41666 4.85422e+007
41832 4.85422e+007
41998 4.85422e+007
42164 4.85422e+007
42330 4.85422e+007
42496 4.85422e+007
42662 4.85422e+007
42828 4.85422e+007
42994 4.85422e+007
43160 4.85422e+007
43326 4.85422e+007
43492 4.85422e+007
43658 4.85422e+007
43824 4.85422e+007
43990 4.85422e+007
44156 4.85422e+007
44322 4.85422e+007
44488 4.85422e+007
44654 4.85422e+007
44820 4.85422e+007
44986 4.85422e+007
45152 4.85422e+007
45318 4.85422e+007
45484 4.85422e+007
45650 4.85422e+007
45816 4.85422e+007
45982 4.85422e+007
46148 4.85422e+007
46314 4.85422e+007
46480 4.85422e+007
46646 4.85422e+007
46812 4.85422e+007
46978 4.85422e+007
47144 4.85422e+007
47310 4.85422e+007
47476 4.85422e+007
47642 4.85422e+007
47808 4.85422e+007
47974 4.85422e+007
48140 4.85422e+007
48306 4.85422e+007
48472 4.85422e+007
48638 4.85422e+007
48804 4.85422e+007
48970 4.85422e+007
49136 4.85422e+007
49302 4.85422e+007
49468 4.85422e+007
49634 4.85422e+007
49800 4.85422e+007
49966 4.85422e+007
50132 4.85422e+007
50298 4.85422e+007
50464 4.85422e+007
50630 4.85422e+007
50796 4.85422e+007
50962 4.85422e+007
51128 4.85422e+007
51294 4.85422e+007
51460 4.85422e+007
51626 4.85422e+007
51792 4.85422e+007
51958 4.85422e+007
52124 4.85422e+007
52290 4.85422e+007
52456 4.85422e+007
52622 4.85422e+007
52788 4.85422e+007
52954 4.85422e+007
53120 4.85422e+007
53286 4.85422e+007
53452 4.85422e+007
53618 4.85422e+007
53784 4.85422e+007
53950 4.85422e+007
54116 4.85422e+007
54282 4.85422e+007
54448 4.85422e+007
54614 4.85422e+007
54780 4.85422e+007
54946 4.85422e+007
55112 4.85422e+007
55278 4.85422e+007
55444 4.85422e+007
55610 4.85422e+007
55776 4.85422e+007
55942 4.85422e+007
56108 4.85422e+007
56274 4.85422e+007
56440 4.85422e+007
56606 4.85422e+007
56772 4.85422e+007
56938 4.85422e+007
57104 4.85422e+007
57270 4.85422e+007
57436 4.85422e+007
57602 4.85422e+007
57768 4.85422e+007
57934 4.85422e+007
58100 4.85422e+007
58266 4.85422e+007
58432 4.85422e+007
58598 4.85422e+007
58764 4.85422e+007
58930 4.85422e+007
59096 4.85422e+007
59262 4.85422e+007
59428 4.85422e+007
59594 4.85422e+007
59760 4.85422e+007
59926 4.85422e+007
60092 4.85422e+007
60258 4.85422e+007
60424 4.85422e+007
60590 4.85422e+007
60756 4.85422e+007
60922 4.85422e+007
61088 4.85422e+007
61254 4.85422e+007
61420 4.85422e+007
61586 4.85422e+007
61752 4.85422e+007
61918 4.85422e+007
62084 4.85422e+007
62250 4.85422e+007
62416 4.85422e+007
62582 4.85422e+007
62748 4.85422e+007
62914 4.85422e+007
63080 4.85422e+007
63246 4.85422e+007
63412 4.85422e+007
63578 4.85422e+007
63744 4.85422e+007
63910 4.85422e+007
64076 4.85422e+007
64242 4.85422e+007
64408 4.85422e+007
64574 4.85422e+007
64740 4.85422e+007
64906 4.85422e+007
65072 4.85422e+007
65238 4.85422e+007
65404 4.85422e+007
65570 4.85422e+007
65736 4.85422e+007
65902 4.85422e+007
66068 4.85422e+007
66234 4.85422e+007


==> experiments/results/time_enr_win_k70_cnz02_f.txt <==
t f
0 82.5843
166 114.578
332 160.145
498 229.06
664 264
830 282.151
996 337.054
1162 346.723
1328 411.205
1494 445.542
1660 449
1826 449
1992 449
2158 449
2324 449
2490 449
2656 464.367
2822 515.331
2988 548.337
3154 560.476
3320 599.349
3486 622.512
3652 625
3818 625
3984 625
4150 625
4316 625
4482 625
4648 625
4814 625
4980 625
5146 625
5312 625
5478 625
5644 625
5810 625
5976 625
6142 625
6308 625
6474 635.247
6640 646.06
6806 680.687
6972 721.06
7138 747
7304 759.813
7470 778.265
7636 780
7802 780
7968 780
8134 780
8300 780
8466 780
8632 780
8798 780
8964 780
9130 780
9296 781.518
9462 796.795
9628 865.313
9794 967.476
9960 1018.17
10126 1028
10292 1028
10458 1067.22
10624 1193.75
10790 1371.49
10956 1464.71
11122 1571.99
11288 1647.03
11454 1893.23
11620 2057.61
11786 2067
11952 2067
12118 2067
12284 2067
12450 2116.13
12616 2299.38
12782 2624.49
12948 2712.03
13114 2717
13280 2723.42
13446 2772.64
13612 2783.18
13778 3030.76
13944 3100
14110 3139.85
14276 3264.02
14442 3328
14608 3328
14774 3328
14940 3328
15106 3328
15272 3328
15438 3347.23
15604 3375.61
15770 3502.84
15936 3536
16102 3548.47
16268 3613.44
16434 4237.19
16600 4348.33
16766 4510.41
16932 4572
17098 4747.48
17264 5154.17
17430 5330.24
17596 5413.64
17762 5645
17928 6413.09
18094 6577
18260 6703.16
18426 7023.78
18592 7641.04
18758 8798.36
18924 10161.5
19090 10844.7
19256 11080.8
19422 11788.1
19588 12233.3
19754 12620.4
19920 13085.9
20086 13605.1
20252 13957.6
20418 14013
20584 14013
20750 14013
20916 14016.4
21082 14394.1
21248 14543.2
21414 14671
21580 15417.2
21746 16254
21912 16254
22078 16254
22244 16254
22410 16254
22576 16254
22742 16254
22908 16254
23074 16254
23240 16254
23406 16254
23572 16254
23738 16366.7
23904 16421
24070 16421
24236 16421
24402 16637.3
24568 17238.3
24734 18303.2
24900 18317
25066 18317
25232 18317
25398 18317
25564 18317
25730 18317
25896 18317
26062 18317
26228 18317
26394 18317
26560 18317
26726 18317
26892 18317
27058 18317
27224 18317
27390 18317
27556 18317
27722 18317
27888 18317
28054 18317
28220 18317
28386 18317
28552 18317
28718 18317
28884 18317
29050 18317
29216 18317
29382 18317
29548 18317
29714 18317
29880 17845.9
30046 16617
30212 16617
30378 16617
30544 16617
30710 16617
30876 16617
31042 16617
31208 16617
31374 16617
31540 16617
31706 16617
31872 16617
32038 16617
32204 16617
32370 16617
32536 16617
32702 16617
32868 16617
33034 16617
33200 16617
33366 16617
33532 16617
33698 16617
33864 16617
34030 16617
34196 16617
34362 16617
34528 16617
34694 16617
34860 16617
35026 16617
35192 16617
35358 16617
35524 16617
35690 16617
35856 16617
36022 16617
36188 16617
36354 16617
36520 16617
36686 16617
36852 16617
37018 16617
37184 16617
37350 16617
37516 16617
37682 16617
37848 16617
38014 16617
38180 16617
38346 16617
38512 16617
38678 16617
38844 16617
39010 16617
39176 16617
39342 16617
39508 16617
39674 16617
39840 16617
40006 16617
40172 16617
40338 16617
40504 16617
40670 16617
40836 16617
41002 16617
41168 16617
41334 16617
41500 16617
41666 16617
41832 16617
41998 16617
42164 16617
42330 16617
42496 16617
42662 16617
42828 16617
42994 16617
43160 16617
43326 16617
43492 16617
43658 16617
43824 16617
43990 16617
44156 16617
44322 16617
44488 16617
44654 16617
44820 16617
44986 16617
45152 16617
45318 16617
45484 16617
45650 16617
45816 16617
45982 16617
46148 16617
46314 16617
46480 16617
46646 16617
46812 16617
46978 16617
47144 16617
47310 16617
47476 16617
47642 16617
47808 16617
47974 16617
48140 16617
48306 16617
48472 16617
48638 16617
48804 16617
48970 16617
49136 16617
49302 15557.6
49468 14548
49634 14548
49800 14548
49966 14370.8
50132 13629
50298 13629
50464 12375.8
50630 11210
50796 11210
50962 11210
51128 10394.1
51294 9895
51460 9895
51626 8597.23
51792 8043.57
51958 7411
52124 7411
52290 6528.83
52456 6365
52622 6365
52788 6365
52954 6365
53120 6365
53286 6365
53452 6365
53618 6365
53784 5350.04
53950 5211
54116 5211
54282 5211
54448 4941.65
54614 3454.87
54780 2482.49
54946 2336
55112 2336
55278 2003.37
55444 1872
55610 1872
55776 1872
55942 1872
56108 1872
56274 1872
56440 1872
56606 1872
56772 1872
56938 1872
57104 1872
57270 1872
57436 1872
57602 1872
57768 1872
57934 1872
58100 1872
58266 1678.91
58432 1631
58598 1631
58764 1631
58930 1631
59096 1631
59262 1631
59428 1631
59594 1631
59760 1631
59926 1631
60092 1631
60258 1386.08
60424 1367
60590 1367
60756 1367
60922 1367
61088 1367
61254 1367
61420 1367
61586 1367
61752 1367
61918 1367
62084 1367
62250 1367
62416 1367
62582 1294.99
62748 1089
62914 1089
63080 1089
63246 1089
63412 1089
63578 1089
63744 1089
63910 1089
64076 1083.58
64242 1057.86
64408 809
64574 809
64740 809
64906 783.952
65072 717.446
65238 656
65404 656
65570 656
65736 656
65902 570.018
66068 420.88
66234 330.542


==> experiments/results/time_enr_win_k70_cnz02_f_ps.txt <==
t f
0 82.5843
166 114.578
332 160.145
498 229.06
664 264
830 282.151
996 337.054
1162 346.723
1328 411.205
1494 445.542
1660 449
1826 449
1992 449
2158 449
2324 449
2490 449
2656 464.367
2822 515.331
2988 548.337
3154 560.476
3320 599.349
3486 622.512
3652 625
3818 625
3984 625
4150 625
4316 625
4482 625
4648 625
4814 625
4980 625
5146 625
5312 625
5478 625
5644 625
5810 625
5976 625
6142 625
6308 625
6474 635.247
6640 646.06
6806 680.687
6972 721.06
7138 747
7304 759.813
7470 778.265
7636 780
7802 780
7968 780
8134 780
8300 780
8466 780
8632 780
8798 780
8964 780
9130 780
9296 781.518
9462 796.795
9628 865.313
9794 967.476
9960 1018.17
10126 1028
10292 1028
10458 1067.22
10624 1193.75
10790 1371.49
10956 1464.71
11122 1571.99
11288 1647.03
11454 1893.23
11620 2057.61
11786 2067
11952 2067
12118 2067
12284 2067
12450 2116.13
12616 2299.38
12782 2624.49
12948 2712.03
13114 2717
13280 2723.42
13446 2772.64
13612 2783.18
13778 3030.76
13944 3100
14110 3139.85
14276 3264.02
14442 3328
14608 3328
14774 3328
14940 3328
15106 3328
15272 3328
15438 3347.23
15604 3375.61
15770 3502.84
15936 3536
16102 3548.47
16268 3613.44
16434 4237.19
16600 4348.33
16766 4510.41
16932 4572
17098 4747.48
17264 5154.17
17430 5330.24
17596 5413.64
17762 5645
17928 6413.09
18094 6577
18260 6703.16
18426 7023.78
18592 7641.04
18758 8798.36
18924 10161.5
19090 10844.7
19256 11080.8
19422 11788.1
19588 12233.3
19754 12620.4
19920 13085.9
20086 13605.1
20252 13957.6
20418 14013
20584 14013
20750 14013
20916 14016.4
21082 14394.1
21248 14543.2
21414 14671
21580 15417.2
21746 16254
21912 16254
22078 16254
22244 16254
22410 16254
22576 16254
22742 16254
22908 16254
23074 16254
23240 16254
23406 16254
23572 16254
23738 16366.7
23904 16421
24070 16421
24236 16421
24402 16637.3
24568 17238.3
24734 18303.2
24900 18317
25066 18317
25232 18317
25398 18317
25564 18317
25730 18317
25896 18317
26062 18317
26228 18317
26394 18317
26560 18317
26726 18317
26892 18317
27058 18317
27224 18317
27390 18317
27556 18317
27722 18317
27888 18317
28054 18317
28220 18317
28386 18317
28552 18317
28718 18317
28884 18317
29050 18317
29216 18317
29382 18317
29548 18317
29714 18317
29880 17845.9
30046 16617
30212 16617
30378 16617
30544 16617
30710 16617
30876 16617
31042 16617
31208 16617
31374 16617
31540 16617
31706 16617
31872 16617
32038 16617
32204 16617
32370 16617
32536 16617
32702 16617
32868 16617
33034 16617
33200 16617
33366 16617
33532 16617
33698 16617
33864 16617
34030 16617
34196 16617
34362 16617
34528 16617
34694 16617
34860 16617
35026 16617
35192 16617
35358 16617
35524 16617
35690 16617
35856 16617
36022 16617
36188 16617
36354 16617
36520 16617
36686 16617
36852 16617
37018 16617
37184 16617
37350 16617
37516 16617
37682 16617
37848 16617
38014 16617
38180 16617
38346 16617
38512 16617
38678 16617
38844 16617
39010 16617
39176 16617
39342 16617
39508 16617
39674 16617
39840 16617
40006 16617
40172 16617
40338 16617
40504 16617
40670 16617
40836 16617
41002 16617
41168 16617
41334 16617
41500 16617
41666 16617
41832 16617
41998 16617
42164 16617
42330 16617
42496 16617
42662 16617
42828 16617
42994 16617
43160 16617
43326 16617
43492 16617
43658 16617
43824 16617
43990 16617
44156 16617
44322 16617
44488 16617
44654 16617
44820 16617
44986 16617
45152 16617
45318 16617
45484 16617
45650 16617
45816 16617
45982 16617
46148 16617
46314 16617
46480 16617
46646 16617
46812 16617
46978 16617
47144 16617
47310 16617
47476 16617
47642 16617
47808 16617
47974 16617
48140 16617
48306 16617
48472 16617
48638 16617
48804 16617
48970 16617
49136 16617
49302 15557.6
49468 14548
49634 14548
49800 14548
49966 14370.8
50132 13629
50298 13629
50464 12375.8
50630 11210
50796 11210
50962 11210
51128 10394.1
51294 9895
51460 9895
51626 8597.23
51792 8043.57
51958 7411
52124 7411
52290 6528.83
52456 6365
52622 6365
52788 6365
52954 6365
53120 6365
53286 6365
53452 6365
53618 6365
53784 5350.04
53950 5211
54116 5211
54282 5211
54448 4941.65
54614 3454.87
54780 2482.49
54946 2336
55112 2336
55278 2003.37
55444 1872
55610 1872
55776 1872
55942 1872
56108 1872
56274 1872
56440 1872
56606 1872
56772 1872
56938 1872
57104 1872
57270 1872
57436 1872
57602 1872
57768 1872
57934 1872
58100 1872
58266 1678.91
58432 1631
58598 1631
58764 1631
58930 1631
59096 1631
59262 1631
59428 1631
59594 1631
59760 1631
59926 1631
60092 1631
60258 1386.08
60424 1367
60590 1367
60756 1367
60922 1367
61088 1367
61254 1367
61420 1367
61586 1367
61752 1367
61918 1367
62084 1367
62250 1367
62416 1367
62582 1294.99
62748 1089
62914 1089
63080 1089
63246 1089
63412 1089
63578 1089
63744 1089
63910 1089
64076 1083.58
64242 1057.86
64408 809
64574 809
64740 809
64906 783.952
65072 717.446
65238 656
65404 656
65570 656
65736 656
65902 570.018
66068 420.88
66234 330.542


==> experiments/results/time_enr_win_k70_our00_OC.txt <==
t OC
0 1030.93
166 130.195
332 329.648
498 209.053
664 104.227
830 142.958
996 121.637
1162 89.3506
1328 125.431
1494 81.7627
1660 83.9976
1826 90.206
1992 90.4892
2158 79.8398
2324 92.8542
2490 79.9458
2656 80.8783
2822 85.7964
2988 79.6398
3154 80.6048
3320 93.241
3486 96.7301
3652 79
3818 81.6217
3984 80.7145
4150 79
4316 79.1181
4482 79
4648 79
4814 79
4980 79.847
5146 85.6048
5312 79
5478 79
5644 80.8253
5810 79.2217
5976 79
6142 79.7205
6308 91.253
6474 85.0506
6640 79.0422
6806 85.3482
6972 103.019
7138 79.0422
7304 79.2301
7470 85.9217
7636 81.1241
7802 80.4831
7968 82.6217
8134 79
8300 79
8466 79.0422
8632 88.2096
8798 95.5482
8964 82.7157
9130 79.2482
9296 82.5145
9462 80.5349
9628 82.7229
9794 112.74
9960 87.0434
10126 81.7831
10292 91.3313
10458 101.635
10624 89.5578
10790 113.987
10956 98.7072
11122 84.9169
11288 101.742
11454 133.527
11620 87.9193
11786 93.3663
11952 84.4157
12118 94.0735
12284 87.7181
12450 100.778
12616 106.087
12782 94.5651
12948 87.7795
13114 83.0867
13280 85.5494
13446 102.824
13612 102.164
13778 120.564
13944 84.7771
14110 94.8711
14276 101.6
14442 85.0205
14608 89.3614
14774 107.765
14940 86.8434
15106 87.7458
15272 92.5133
15438 87.9
15604 106.981
15770 89.0373
15936 86.4651
16102 86.0639
16268 110.012
16434 132.547
16600 95.8313
16766 105.406
16932 93.8892
17098 93.9024
17264 114.686
17430 117.822
17596 92.6687
17762 96.5446
17928 148.576
18094 107.829
18260 95.4831
18426 126.86
18592 127.098
18758 180.212
18924 149.011
19090 126.39
19256 133.499
19422 117.725
19588 112.476
19754 123.143
19920 103.542
20086 133.781
20252 104.578
20418 112.748
20584 107.387
20750 104.324
20916 103.988
21082 95.3554
21248 111.971
21414 90.1084
21580 106.2
21746 93.0325
21912 99.2602
22078 102.261
22244 90.3036
22410 90.0241
22576 90
22742 90
22908 90
23074 90
23240 90
23406 90
23572 91.106
23738 90.4422
23904 90
24070 90.1024
24236 93.2578
24402 98.2
24568 93.3325
24734 91.7157
24900 90
25066 90
25232 90
25398 90
25564 90
25730 90
25896 90
26062 90
26228 90
26394 90
26560 90
26726 90
26892 90
27058 90
27224 90
27390 90
27556 90
27722 90
27888 90
28054 90
28220 90
28386 90
28552 90
28718 90
28884 90
29050 90
29216 90
29382 90
29548 90
29714 90
29880 267317
30046 2789.34
30212 112.928
30378 124.39
30544 3734.45
30710 147.124
30876 3721.75
31042 236.94
31208 206.882
31374 204.117
31540 312.177
31706 229.108
31872 262.359
32038 545.635
32204 466.66
32370 312.861
32536 909.331
32702 302.19
32868 234.739
33034 321.464
33200 600.266
33366 838.422
33532 1042.31
33698 448.665
33864 226.489
34030 534.859
34196 593.507
34362 1248.56
34528 935.312
34694 433.277
34860 870.142
35026 823.536
35192 721.013
35358 508.631
35524 257.176
35690 391.01
35856 375.659
36022 285.083
36188 1317.73
36354 957.447
36520 973.53
36686 92.4651
36852 45.0711
37018 45.053
37184 45.059
37350 45.0699
37516 45.053
37682 45.088
37848 45.059
38014 45.0699
38180 45.041
38346 45.0337
38512 45.0542
38678 45.0687
38844 45.0747
39010 45.0651
39176 45.0663
39342 45.053
39508 45.0795
39674 45.088
39840 45.0675
40006 45.0795
40172 45.0458
40338 45.0783
40504 45.0614
40670 45.0711
40836 45.1024
41002 45.0711
41168 45.0434
41334 45.0735
41500 45.0795
41666 45.0663
41832 45.0639
41998 45.0651
42164 45.0747
42330 45.0723
42496 45.106
42662 45.0964
42828 45.0723
42994 45.0675
43160 45.053
43326 45.0723
43492 45.1
43658 45.0952
43824 45.088
43990 45.0771
44156 45.0627
44322 45.141
44488 45.0807
44654 45.0867
44820 45.1253
44986 45.094
45152 45.0699
45318 45.0976
45484 45.0735
45650 45.0964
45816 45.1217
45982 45.0771
46148 45.0675
46314 45.1807
46480 45.2373
46646 46.253
46812 45.1084
46978 45.0892
47144 112.675
47310 45.1024
47476 45.1108
47642 77.1036
47808 130.324
47974 46.7458
48140 45.494
48306 45.1024
48472 46.9518
48638 117.151
48804 91.3518
48970 74.9
49136 50.0663
49302 56.8506
49468 63.906
49634 65.9253
49800 55.6181
49966 60.3096
50132 113.648
50298 46.6133
50464 181.187
50630 568.094
50796 115.789
50962 204.769
51128 243.801
51294 219.617
51460 555.027
51626 469.051
51792 1523.26
51958 411.288
52124 99.6217
52290 280.189
52456 46.1337
52622 570.818
52788 117.889
52954 505.755
53120 45.9795
53286 46.5819
53452 45.0928
53618 1104.08
53784 878.114
53950 370.771
54116 1693.42
54282 952.135
54448 523.548
54614 1072.02
54780 1267.75
54946 228.363
55112 783.537
55278 937.547
55444 618.99
55610 52.4277
55776 503.375
55942 705.683
56108 37.0675
56274 197.058
56440 126.372
56606 69.3145
56772 544.899
56938 37.0904
57104 1009.82
57270 314.455
57436 261.075
57602 674.414
57768 39.1916
57934 225.48
58100 495.023
58266 487.641
58432 224.657
58598 837.783
58764 679.601
58930 1160.23
59096 308.88
59262 206.605
59428 66.5566
59594 48.0928
59760 37.0699
59926 557.222
60092 801.758
60258 164.508
60424 37.0843
60590 37.0687
60756 133.363
60922 308.824
61088 70.6241
61254 90.0843
61420 220.292
61586 481.446
61752 909.91
61918 1062.29
62084 612.925
62250 610.378
62416 467.46
62582 188.842
62748 1471.32
62914 53.5084
63080 1221.69
63246 109.758
63412 360.984
63578 235.245
63744 1051.45
63910 404.918
64076 1154.98
64242 687.078
64408 174.024
64574 704.188
64740 1038.54
64906 519.696
65072 658.533
65238 662.263
65404 412.553
65570 371.067
65736 527.893
65902 710.1
66068 504.051
66234 402.02


==> experiments/results/time_enr_win_k70_our00_OC_ps.txt <==
t OC
0 171134
166 192747
332 247468
498 282171
664 299473
830 323204
996 343395
1162 358228
1328 379049
1494 392622
1660 406565
1826 421540
1992 436561
2158 449814
2324 465228
2490 478499
2656 491925
2822 506167
2988 519387
3154 532768
3320 548246
3486 564303
3652 577417
3818 590966
3984 604365
4150 617479
4316 630612
4482 643726
4648 656840
4814 669954
4980 683209
5146 697419
5312 710533
5478 723647
5644 737064
5810 750215
5976 763329
6142 776563
6308 791711
6474 805829
6640 818950
6806 833118
6972 850219
7138 863340
7304 876492
7470 890755
7636 904222
7802 917582
7968 931297
8134 944411
8300 957525
8466 970646
8632 985289
8798 1.00115e+006
8964 1.01488e+006
9130 1.02804e+006
9296 1.04173e+006
9462 1.0551e+006
9628 1.06883e+006
9794 1.08755e+006
9960 1.102e+006
10126 1.11557e+006
10292 1.13074e+006
10458 1.14761e+006
10624 1.16247e+006
10790 1.1814e+006
10956 1.19778e+006
11122 1.21188e+006
11288 1.22877e+006
11454 1.25093e+006
11620 1.26553e+006
11786 1.28102e+006
11952 1.29504e+006
12118 1.31065e+006
12284 1.32522e+006
12450 1.34194e+006
12616 1.35955e+006
12782 1.37525e+006
12948 1.38982e+006
13114 1.40362e+006
13280 1.41782e+006
13446 1.43489e+006
13612 1.45185e+006
13778 1.47186e+006
13944 1.48593e+006
14110 1.50168e+006
14276 1.51855e+006
14442 1.53266e+006
14608 1.54749e+006
14774 1.56538e+006
14940 1.5798e+006
15106 1.59436e+006
15272 1.60972e+006
15438 1.62431e+006
15604 1.64207e+006
15770 1.65685e+006
15936 1.67121e+006
16102 1.68549e+006
16268 1.70375e+006
16434 1.72576e+006
16600 1.74166e+006
16766 1.75916e+006
16932 1.77475e+006
17098 1.79034e+006
17264 1.80937e+006
17430 1.82893e+006
17596 1.84431e+006
17762 1.86034e+006
17928 1.885e+006
18094 1.9029e+006
18260 1.91875e+006
18426 1.93981e+006
18592 1.96091e+006
18758 1.99083e+006
18924 2.01556e+006
19090 2.03654e+006
19256 2.0587e+006
19422 2.07825e+006
19588 2.09692e+006
19754 2.11736e+006
19920 2.13455e+006
20086 2.15675e+006
20252 2.17411e+006
20418 2.19283e+006
20584 2.21066e+006
20750 2.22798e+006
20916 2.24524e+006
21082 2.26107e+006
21248 2.27965e+006
21414 2.29461e+006
21580 2.31224e+006
21746 2.32768e+006
21912 2.34416e+006
22078 2.36114e+006
22244 2.37613e+006
22410 2.39107e+006
22576 2.40601e+006
22742 2.42095e+006
22908 2.43589e+006
23074 2.45083e+006
23240 2.46577e+006
23406 2.48071e+006
23572 2.49583e+006
23738 2.51085e+006
23904 2.52579e+006
24070 2.54074e+006
24236 2.55623e+006
24402 2.57253e+006
24568 2.58802e+006
24734 2.60324e+006
24900 2.61818e+006
25066 2.63312e+006
25232 2.64806e+006
25398 2.663e+006
25564 2.67794e+006
25730 2.69288e+006
25896 2.70782e+006
26062 2.72276e+006
26228 2.7377e+006
26394 2.75264e+006
26560 2.76758e+006
26726 2.78252e+006
26892 2.79746e+006
27058 2.8124e+006
27224 2.82734e+006
27390 2.84228e+006
27556 2.85722e+006
27722 2.87216e+006
27888 2.8871e+006
28054 2.90204e+006
28220 2.91698e+006
28386 2.93192e+006
28552 2.94686e+006
28718 2.9618e+006
28884 2.97674e+006
29050 2.99168e+006
29216 3.00662e+006
29382 3.02156e+006
29548 3.0365e+006
29714 3.05144e+006
29880 4.74261e+007
30046 4.78892e+007
30212 4.79079e+007
30378 4.79286e+007
30544 4.85485e+007
30710 4.85729e+007
30876 4.91907e+007
31042 4.923e+007
31208 4.92644e+007
31374 4.92983e+007
31540 4.93501e+007
31706 4.93881e+007
31872 4.94317e+007
32038 4.95223e+007
32204 4.95997e+007
32370 4.96517e+007
32536 4.98026e+007
32702 4.98528e+007
32868 4.98917e+007
33034 4.99451e+007
33200 5.00447e+007
33366 5.01839e+007
33532 5.03569e+007
33698 5.04314e+007
33864 5.0469e+007
34030 5.05578e+007
34196 5.06563e+007
34362 5.08636e+007
34528 5.10188e+007
34694 5.10908e+007
34860 5.12352e+007
35026 5.13719e+007
35192 5.14916e+007
35358 5.1576e+007
35524 5.16187e+007
35690 5.16836e+007
35856 5.1746e+007
36022 5.17933e+007
36188 5.20121e+007
36354 5.2171e+007
36520 5.23326e+007
36686 5.2348e+007
36852 5.23554e+007
37018 5.23629e+007
37184 5.23704e+007
37350 5.23779e+007
37516 5.23854e+007
37682 5.23928e+007
37848 5.24003e+007
38014 5.24078e+007
38180 5.24153e+007
38346 5.24228e+007
38512 5.24302e+007
38678 5.24377e+007
38844 5.24452e+007
39010 5.24527e+007
39176 5.24602e+007
39342 5.24676e+007
39508 5.24751e+007
39674 5.24826e+007
39840 5.24901e+007
40006 5.24976e+007
40172 5.2505e+007
40338 5.25125e+007
40504 5.252e+007
40670 5.25275e+007
40836 5.2535e+007
41002 5.25425e+007
41168 5.25499e+007
41334 5.25574e+007
41500 5.25649e+007
41666 5.25724e+007
41832 5.25799e+007
41998 5.25873e+007
42164 5.25948e+007
42330 5.26023e+007
42496 5.26098e+007
42662 5.26173e+007
42828 5.26248e+007
42994 5.26322e+007
43160 5.26397e+007
43326 5.26472e+007
43492 5.26547e+007
43658 5.26622e+007
43824 5.26697e+007
43990 5.26772e+007
44156 5.26846e+007
44322 5.26921e+007
44488 5.26996e+007
44654 5.27071e+007
44820 5.27146e+007
44986 5.27221e+007
45152 5.27295e+007
45318 5.2737e+007
45484 5.27445e+007
45650 5.2752e+007
45816 5.27595e+007
45982 5.2767e+007
46148 5.27745e+007
46314 5.2782e+007
46480 5.27895e+007
46646 5.27971e+007
46812 5.28046e+007
46978 5.28121e+007
47144 5.28308e+007
47310 5.28383e+007
47476 5.28458e+007
47642 5.28586e+007
47808 5.28802e+007
47974 5.2888e+007
48140 5.28955e+007
48306 5.2903e+007
48472 5.29108e+007
48638 5.29303e+007
48804 5.29454e+007
48970 5.29579e+007
49136 5.29662e+007
49302 5.29756e+007
49468 5.29862e+007
49634 5.29972e+007
49800 5.30064e+007
49966 5.30164e+007
50132 5.30353e+007
50298 5.3043e+007
50464 5.30731e+007
50630 5.31674e+007
50796 5.31866e+007
50962 5.32206e+007
51128 5.32611e+007
51294 5.32975e+007
51460 5.33897e+007
51626 5.34675e+007
51792 5.37204e+007
51958 5.37887e+007
52124 5.38052e+007
52290 5.38517e+007
52456 5.38594e+007
52622 5.39541e+007
52788 5.39737e+007
52954 5.40577e+007
53120 5.40653e+007
53286 5.4073e+007
53452 5.40805e+007
53618 5.42638e+007
53784 5.44096e+007
53950 5.44711e+007
54116 5.47522e+007
54282 5.49103e+007
54448 5.49972e+007
54614 5.51751e+007
54780 5.53856e+007
54946 5.54235e+007
55112 5.55535e+007
55278 5.57092e+007
55444 5.58119e+007
55610 5.58206e+007
55776 5.59042e+007
55942 5.60213e+007
56108 5.60275e+007
56274 5.60602e+007
56440 5.60812e+007
56606 5.60927e+007
56772 5.61831e+007
56938 5.61893e+007
57104 5.63569e+007
57270 5.64091e+007
57436 5.64525e+007
57602 5.65644e+007
57768 5.65709e+007
57934 5.66084e+007
58100 5.66905e+007
58266 5.67715e+007
58432 5.68088e+007
58598 5.69478e+007
58764 5.70607e+007
58930 5.72533e+007
59096 5.73045e+007
59262 5.73388e+007
59428 5.73499e+007
59594 5.73579e+007
59760 5.7364e+007
59926 5.74565e+007
60092 5.75896e+007
60258 5.76169e+007
60424 5.76231e+007
60590 5.76292e+007
60756 5.76514e+007
60922 5.77026e+007
61088 5.77143e+007
61254 5.77293e+007
61420 5.77659e+007
61586 5.78458e+007
61752 5.79968e+007
61918 5.81732e+007
62084 5.82749e+007
62250 5.83762e+007
62416 5.84538e+007
62582 5.84852e+007
62748 5.87294e+007
62914 5.87383e+007
63080 5.89411e+007
63246 5.89593e+007
63412 5.90192e+007
63578 5.90583e+007
63744 5.92328e+007
63910 5.93001e+007
64076 5.94918e+007
64242 5.96058e+007
64408 5.96347e+007
64574 5.97516e+007
64740 5.9924e+007
64906 6.00103e+007
65072 6.01196e+007
65238 6.02295e+007
65404 6.0298e+007
65570 6.03596e+007
65736 6.04473e+007
65902 6.05651e+007
66068 6.06488e+007
66234 6.07155e+007


==> experiments/results/time_enr_win_k70_our00_f.txt <==
t f
0 84.9964
166 118.614
332 162.325
498 234.18
664 276.6
830 288.693
996 381.693
1162 390.8
1328 421.794
1494 459.54
1660 475.439
1826 476.6
1992 476.6
2158 476.6
2324 476.6
2490 476.6
2656 477.727
2822 508.087
2988 535.227
3154 547.358
3320 596.571
3486 639.119
3652 658.6
3818 658.6
3984 658.6
4150 658.6
4316 658.6
4482 658.6
4648 658.6
4814 658.6
4980 658.6
5146 658.6
5312 658.6
5478 658.6
5644 658.6
5810 658.6
5976 658.6
6142 658.6
6308 658.6
6474 658.6
6640 658.6
6806 670.923
6972 705.459
7138 727.8
7304 740.613
7470 762.255
7636 777.267
7802 810.26
7968 828.957
8134 836.6
8300 836.6
8466 836.6
8632 836.6
8798 836.6
8964 836.6
9130 836.6
9296 836.6
9462 836.6
9628 846.645
9794 945.37
9960 1008.4
10126 1065.73
10292 1074.02
10458 1082
10624 1180.58
10790 1359.42
10956 1640.72
11122 1647.8
11288 1670.28
11454 1874.61
11620 2021.4
11786 2065.6
11952 2065.6
12118 2065.6
12284 2065.6
12450 2112.72
12616 2302.11
12782 2620.32
12948 2705.81
13114 2714.2
13280 2720.22
13446 2759.05
13612 2780
13778 3036.47
13944 3119.61
14110 3156.42
14276 3246.81
14442 3291
14608 3291
14774 3291
14940 3291.32
15106 3292.46
15272 3306.22
15438 3351.43
15604 3332.68
15770 3430.47
15936 3444.01
16102 3477.82
16268 3553
16434 4221.01
16600 4573.4
16766 4573.4
16932 4573.4
17098 4658.36
17264 5006
17430 5181.87
17596 5272.73
17762 5502.52
17928 6235.9
18094 6663.05
18260 6872.41
18426 7091.2
18592 7395.99
18758 8815.36
18924 10106.8
19090 10507.6
19256 10819.8
19422 11823.2
19588 12301
19754 12392.4
19920 12556.2
20086 13024.3
20252 13384.3
20418 13626
20584 14692.9
20750 14886.3
20916 15015.7
21082 15236.6
21248 15240
21414 15240
21580 15373
21746 15733.5
21912 15615.5
22078 15603.7
22244 15627.9
22410 15643.2
22576 15643.2
22742 15643.2
22908 15643.2
23074 15643.2
23240 15643.2
23406 15643.2
23572 15640.7
23738 15767
23904 15849.4
24070 15823.6
24236 15826.2
24402 16172.6
24568 16774.6
24734 17856.5
24900 17897.4
25066 17897.4
25232 17897.4
25398 17897.4
25564 17897.4
25730 17897.4
25896 17897.4
26062 17897.4
26228 17897.4
26394 17897.4
26560 17897.4
26726 17897.4
26892 17897.4
27058 17897.4
27224 17897.4
27390 17897.4
27556 17897.4
27722 17897.4
27888 17897.4
28054 17897.4
28220 17897.4
28386 17897.4
28552 17897.4
28718 17897.4
28884 17897.4
29050 17897.4
29216 17897.4
29382 17897.4
29548 17897.4
29714 17897.4
29880 17897.4
30046 17897.4
30212 17897.4
30378 17897.4
30544 17897.4
30710 17897.4
30876 17897.4
31042 17897.4
31208 17897.4
31374 17897.4
31540 17897.4
31706 17897.4
31872 17897.4
32038 17897.4
32204 17897.4
32370 17897.4
32536 17897.4
32702 17897.4
32868 17897.4
33034 17897.4
33200 17897.4
33366 17897.4
33532 17897.4
33698 17897.4
33864 17897.4
34030 17897.4
34196 17897.4
34362 17897.4
34528 17897.4
34694 17897.4
34860 17897.4
35026 17897.4
35192 17897.4
35358 17897.4
35524 17897.4
35690 17897.4
35856 17897.4
36022 17897.4
36188 17897.4
36354 17897.4
36520 17897.4
36686 17897.4
36852 17897.4
37018 17897.4
37184 17897.4
37350 17897.4
37516 17897.4
37682 17897.4
37848 17897.4
38014 17897.4
38180 17897.4
38346 17897.4
38512 17897.4
38678 17897.4
38844 17897.4
39010 17897.4
39176 17897.4
39342 17897.4
39508 17897.4
39674 17897.4
39840 17897.4
40006 17897.4
40172 17897.4
40338 17897.4
40504 17897.4
40670 17897.4
40836 17897.4
41002 17897.4
41168 17897.4
41334 17897.4
41500 17897.4
41666 17897.4
41832 17897.4
41998 17897.4
42164 17897.4
42330 17897.4
42496 17897.4
42662 17897.4
42828 17897.4
42994 17897.4
43160 17897.4
43326 17897.4
43492 17897.4
43658 17897.4
43824 17897.4
43990 17897.4
44156 17897.4
44322 17895.6
44488 17892.6
44654 17892.6
44820 17892.6
44986 17892.6
45152 17892.6
45318 17892.6
45484 17892.6
45650 17888.4
45816 17879
45982 17879
46148 17879
46314 17877.9
46480 17827.5
46646 17762.4
46812 17724.6
46978 17724.6
47144 17689.5
47310 17657.8
47476 17657.8
47642 17656.1
47808 17614.6
47974 17305.6
48140 17124
48306 17065.6
48472 16992.3
48638 16819.2
48804 15580
48970 14698.5
49136 14204.3
49302 13969
49468 13992.2
49634 14514.3
49800 14519.1
49966 13953.2
50132 13337.9
50298 12864.9
50464 11864.3
50630 10849.5
50796 10724.6
50962 10083.4
51128 9309.82
51294 9324.66
51460 9178.19
51626 8564.08
51792 7710.88
51958 6700.99
52124 6165.41
52290 6163.69
52456 6149.05
52622 6140.73
52788 6129.8
52954 6228.2
53120 6210.22
53286 6132.06
53452 6108.47
53618 5916.87
53784 5424.6
53950 5182.51
54116 4906.81
54282 4701.73
54448 4418.33
54614 3304.74
54780 2310.75
54946 2248.4
55112 2181.39
55278 1991.97
55444 1929.13
55610 1902.8
55776 1878.26
55942 1856.48
56108 1830.3
56274 1795.84
56440 1814.77
56606 1824.7
56772 1836.6
56938 1836.6
57104 1783.7
57270 1728.8
57436 1710.03
57602 1715.33
57768 1699.02
57934 1686.8
58100 1728.03
58266 1709.64
58432 1704.57
58598 1655.15
58764 1581.98
58930 1526.98
59096 1524.46
59262 1523.08
59428 1472
59594 1459.91
59760 1467.8
59926 1466.16
60092 1449.93
60258 1436.1
60424 1433.4
60590 1433.4
60756 1406.38
60922 1419.04
61088 1352.03
61254 1354.5
61420 1347.46
61586 1342.8
61752 1334.51
61918 1325.67
62084 1323.72
62250 1329.6
62416 1293.58
62582 1211.57
62748 1146.81
62914 1140.35
63080 1136.11
63246 1091.6
63412 1081.6
63578 1078.98
63744 1046.41
63910 1070.89
64076 1023.88
64242 936.552
64408 904.381
64574 862.135
64740 827.612
64906 703.049
65072 611.543
65238 611.057
65404 600.88
65570 569.367
65736 540.341
65902 495.365
66068 455.314
66234 316.958


==> experiments/results/time_enr_win_k70_our00_f_ps.txt <==
t f
0 84.9964
166 118.614
332 162.325
498 234.18
664 276.6
830 288.693
996 381.693
1162 390.8
1328 421.794
1494 459.54
1660 475.439
1826 476.6
1992 476.6
2158 476.6
2324 476.6
2490 476.6
2656 477.727
2822 508.087
2988 535.227
3154 547.358
3320 596.571
3486 639.119
3652 658.6
3818 658.6
3984 658.6
4150 658.6
4316 658.6
4482 658.6
4648 658.6
4814 658.6
4980 658.6
5146 658.6
5312 658.6
5478 658.6
5644 658.6
5810 658.6
5976 658.6
6142 658.6
6308 658.6
6474 658.6
6640 658.6
6806 670.923
6972 705.459
7138 727.8
7304 740.613
7470 762.255
7636 777.267
7802 810.26
7968 828.957
8134 836.6
8300 836.6
8466 836.6
8632 836.6
8798 836.6
8964 836.6
9130 836.6
9296 836.6
9462 836.6
9628 846.645
9794 945.37
9960 1008.4
10126 1065.73
10292 1074.02
10458 1082
10624 1180.58
10790 1359.42
10956 1640.72
11122 1647.8
11288 1670.28
11454 1874.61
11620 2021.4
11786 2065.6
11952 2065.6
12118 2065.6
12284 2065.6
12450 2112.72
12616 2302.11
12782 2620.32
12948 2705.81
13114 2714.2
13280 2720.22
13446 2759.05
13612 2780
13778 3036.47
13944 3119.61
14110 3156.42
14276 3246.81
14442 3291
14608 3291
14774 3291
14940 3291.32
15106 3292.46
15272 3306.22
15438 3351.43
15604 3332.68
15770 3430.47
15936 3444.01
16102 3477.82
16268 3553
16434 4221.01
16600 4573.4
16766 4573.4
16932 4573.4
17098 4658.36
17264 5006
17430 5181.87
17596 5272.73
17762 5502.52
17928 6235.9
18094 6663.05
18260 6872.41
18426 7091.2
18592 7395.99
18758 8815.36
18924 10106.8
19090 10507.6
19256 10819.8
19422 11823.2
19588 12301
19754 12392.4
19920 12556.2
20086 13024.3
20252 13384.3
20418 13626
20584 14692.9
20750 14886.3
20916 15015.7
21082 15236.6
21248 15240
21414 15240
21580 15373
21746 15733.5
21912 15615.5
22078 15603.7
22244 15627.9
22410 15643.2
22576 15643.2
22742 15643.2
22908 15643.2
23074 15643.2
23240 15643.2
23406 15643.2
23572 15640.7
23738 15767
23904 15849.4
24070 15823.6
24236 15826.2
24402 16172.6
24568 16774.6
24734 17856.5
24900 17897.4
25066 17897.4
25232 17897.4
25398 17897.4
25564 17897.4
25730 17897.4
25896 17897.4
26062 17897.4
26228 17897.4
26394 17897.4
26560 17897.4
26726 17897.4
26892 17897.4
27058 17897.4
27224 17897.4
27390 17897.4
27556 17897.4
27722 17897.4
27888 17897.4
28054 17897.4
28220 17897.4
28386 17897.4
28552 17897.4
28718 17897.4
28884 17897.4
29050 17897.4
29216 17897.4
29382 17897.4
29548 17897.4
29714 17897.4
29880 17897.4
30046 17897.4
30212 17897.4
30378 17897.4
30544 17897.4
30710 17897.4
30876 17897.4
31042 17897.4
31208 17897.4
31374 17897.4
31540 17897.4
31706 17897.4
31872 17897.4
32038 17897.4
32204 17897.4
32370 17897.4
32536 17897.4
32702 17897.4
32868 17897.4
33034 17897.4
33200 17897.4
33366 17897.4
33532 17897.4
33698 17897.4
33864 17897.4
34030 17897.4
34196 17897.4
34362 17897.4
34528 17897.4
34694 17897.4
34860 17897.4
35026 17897.4
35192 17897.4
35358 17897.4
35524 17897.4
35690 17897.4
35856 17897.4
36022 17897.4
36188 17897.4
36354 17897.4
36520 17897.4
36686 17897.4
36852 17897.4
37018 17897.4
37184 17897.4
37350 17897.4
37516 17897.4
37682 17897.4
37848 17897.4
38014 17897.4
38180 17897.4
38346 17897.4
38512 17897.4
38678 17897.4
38844 17897.4
39010 17897.4
39176 17897.4
39342 17897.4
39508 17897.4
39674 17897.4
39840 17897.4
40006 17897.4
40172 17897.4
40338 17897.4
40504 17897.4
40670 17897.4
40836 17897.4
41002 17897.4
41168 17897.4
41334 17897.4
41500 17897.4
41666 17897.4
41832 17897.4
41998 17897.4
42164 17897.4
42330 17897.4
42496 17897.4
42662 17897.4
42828 17897.4
42994 17897.4
43160 17897.4
43326 17897.4
43492 17897.4
43658 17897.4
43824 17897.4
43990 17897.4
44156 17897.4
44322 17895.6
44488 17892.6
44654 17892.6
44820 17892.6
44986 17892.6
45152 17892.6
45318 17892.6
45484 17892.6
45650 17888.4
45816 17879
45982 17879
46148 17879
46314 17877.9
46480 17827.5
46646 17762.4
46812 17724.6
46978 17724.6
47144 17689.5
47310 17657.8
47476 17657.8
47642 17656.1
47808 17614.6
47974 17305.6
48140 17124
48306 17065.6
48472 16992.3
48638 16819.2
48804 15580
48970 14698.5
49136 14204.3
49302 13969
49468 13992.2
49634 14514.3
49800 14519.1
49966 13953.2
50132 13337.9
50298 12864.9
50464 11864.3
50630 10849.5
50796 10724.6
50962 10083.4
51128 9309.82
51294 9324.66
51460 9178.19
51626 8564.08
51792 7710.88
51958 6700.99
52124 6165.41
52290 6163.69
52456 6149.05
52622 6140.73
52788 6129.8
52954 6228.2
53120 6210.22
53286 6132.06
53452 6108.47
53618 5916.87
53784 5424.6
53950 5182.51
54116 4906.81
54282 4701.73
54448 4418.33
54614 3304.74
54780 2310.75
54946 2248.4
55112 2181.39
55278 1991.97
55444 1929.13
55610 1902.8
55776 1878.26
55942 1856.48
56108 1830.3
56274 1795.84
56440 1814.77
56606 1824.7
56772 1836.6
56938 1836.6
57104 1783.7
57270 1728.8
57436 1710.03
57602 1715.33
57768 1699.02
57934 1686.8
58100 1728.03
58266 1709.64
58432 1704.57
58598 1655.15
58764 1581.98
58930 1526.98
59096 1524.46
59262 1523.08
59428 1472
59594 1459.91
59760 1467.8
59926 1466.16
60092 1449.93
60258 1436.1
60424 1433.4
60590 1433.4
60756 1406.38
60922 1419.04
61088 1352.03
61254 1354.5
61420 1347.46
61586 1342.8
61752 1334.51
61918 1325.67
62084 1323.72
62250 1329.6
62416 1293.58
62582 1211.57
62748 1146.81
62914 1140.35
63080 1136.11
63246 1091.6
63412 1081.6
63578 1078.98
63744 1046.41
63910 1070.89
64076 1023.88
64242 936.552
64408 904.381
64574 862.135
64740 827.612
64906 703.049
65072 611.543
65238 611.057
65404 600.88
65570 569.367
65736 540.341
65902 495.365
66068 455.314
66234 316.958


==> experiments/results/time_enr_win_k70_our02_OC.txt <==
t OC
0 1030.93
166 130.195
332 329.648
498 209.053
664 104.227
830 142.958
996 121.637
1162 89.3506
1328 125.431
1494 81.7627
1660 83.9976
1826 90.206
1992 90.4892
2158 79.8398
2324 92.8542
2490 79.9458
2656 80.8783
2822 85.7964
2988 79.6398
3154 80.6048
3320 93.241
3486 96.7301
3652 79
3818 81.6217
3984 80.7145
4150 79
4316 79.1181
4482 79
4648 79
4814 79
4980 79.847
5146 85.6048
5312 79
5478 79
5644 80.8253
5810 79.2217
5976 79
6142 79.7205
6308 91.253
6474 85.0506
6640 79.0422
6806 85.3482
6972 103.019
7138 79.0422
7304 79.2301
7470 85.9217
7636 81.1241
7802 80.4831
7968 82.6217
8134 79
8300 79
8466 79.0422
8632 88.2096
8798 95.5482
8964 82.7157
9130 79.2482
9296 82.5145
9462 80.5349
9628 82.7229
9794 112.74
9960 87.0434
10126 81.7831
10292 91.3313
10458 101.635
10624 89.5578
10790 113.987
10956 98.7072
11122 84.9169
11288 101.742
11454 133.527
11620 87.9193
11786 93.3663
11952 84.4157
12118 94.0735
12284 87.7181
12450 100.778
12616 106.087
12782 94.5651
12948 87.7795
13114 83.0867
13280 85.5494
13446 102.824
13612 102.164
13778 120.564
13944 84.7771
14110 94.8711
14276 101.6
14442 85.0205
14608 89.3614
14774 107.765
14940 86.8434
15106 87.7458
15272 92.5133
15438 87.9
15604 106.981
15770 89.0373
15936 86.4651
16102 86.0639
16268 110.012
16434 132.547
16600 95.8313
16766 105.406
16932 93.8892
17098 93.9024
17264 114.686
17430 117.822
17596 92.6687
17762 96.5446
17928 148.576
18094 107.829
18260 95.4831
18426 126.86
18592 127.098
18758 180.212
18924 149.011
19090 126.39
19256 133.499
19422 117.725
19588 112.476
19754 123.143
19920 103.542
20086 133.781
20252 104.578
20418 112.748
20584 107.387
20750 104.324
20916 103.988
21082 95.3554
21248 111.971
21414 90.1084
21580 106.2
21746 93.0325
21912 99.2602
22078 102.261
22244 90.3036
22410 90.0241
22576 90
22742 90
22908 90
23074 90
23240 90
23406 90
23572 91.106
23738 90.4422
23904 90
24070 90.1024
24236 93.2578
24402 98.2
24568 93.3325
24734 91.7157
24900 90
25066 90
25232 90
25398 90
25564 90
25730 90
25896 90
26062 90
26228 90
26394 90
26560 90
26726 90
26892 90
27058 90
27224 90
27390 90
27556 90
27722 90
27888 90
28054 90
28220 90
28386 90
28552 90
28718 90
28884 90
29050 90
29216 90
29382 90
29548 90
29714 90
29880 267317
30046 2789.34
30212 112.928
30378 124.39
30544 3734.45
30710 147.124
30876 3721.75
31042 236.94
31208 206.882
31374 204.117
31540 312.177
31706 229.108
31872 262.359
32038 545.635
32204 466.66
32370 312.861
32536 909.331
32702 302.19
32868 234.739
33034 321.464
33200 600.266
33366 838.422
33532 1042.31
33698 448.665
33864 226.489
34030 534.859
34196 593.507
34362 1248.56
34528 935.312
34694 433.277
34860 870.142
35026 823.536
35192 721.013
35358 508.631
35524 257.176
35690 391.01
35856 375.659
36022 285.083
36188 1317.73
36354 957.447
36520 973.53
36686 92.4651
36852 45.0711
37018 45.053
37184 45.059
37350 45.0699
37516 45.053
37682 45.088
37848 45.059
38014 45.0699
38180 45.041
38346 45.0337
38512 45.0542
38678 45.0687
38844 45.0747
39010 45.0651
39176 45.0663
39342 45.053
39508 45.0795
39674 45.088
39840 45.0675
40006 45.0795
40172 45.0458
40338 45.0783
40504 45.0614
40670 45.0711
40836 45.1024
41002 45.0711
41168 45.0434
41334 45.0735
41500 45.0795
41666 45.0663
41832 45.0639
41998 45.0651
42164 45.0747
42330 45.0723
42496 45.106
42662 45.0964
42828 45.0723
42994 45.0675
43160 45.053
43326 45.0723
43492 45.1
43658 45.0952
43824 45.088
43990 45.0771
44156 45.0627
44322 45.141
44488 45.0807
44654 45.0867
44820 45.1253
44986 45.094
45152 45.0699
45318 45.0976
45484 45.0735
45650 45.0964
45816 45.1217
45982 45.0771
46148 45.0675
46314 45.1807
46480 45.2373
46646 45.1554
46812 45.1084
46978 45.0892
47144 45.2205
47310 45.1072
47476 77.3867
47642 75.0229
47808 140.618
47974 46.8446
48140 63.4566
48306 45.1048
48472 46.4217
48638 83.3181
48804 96.2096
48970 81.8157
49136 67.7096
49302 48.5181
49468 49.5482
49634 62.4928
49800 47.1349
49966 61.912
50132 51.4313
50298 46.5205
50464 55.3386
50630 49.5398
50796 46.3771
50962 420.772
51128 123.576
51294 168.614
51460 249.113
51626 340.477
51792 350.683
51958 438.508
52124 172.023
52290 1364.48
52456 45.712
52622 45.141
52788 45.0904
52954 45.4892
53120 45.1301
53286 116.18
53452 256.678
53618 1203.94
53784 920.642
53950 737.289
54116 780.47
54282 644.553
54448 224.772
54614 812.493
54780 212.02
54946 110.994
55112 181.07
55278 425.205
55444 546.487
55610 1393.94
55776 551.794
55942 484.157
56108 37.0687
56274 117.07
56440 731.712
56606 147.92
56772 37.0855
56938 539.629
57104 136.376
57270 37.0892
57436 104.62
57602 497.142
57768 59.3566
57934 37.059
58100 840.767
58266 46.3
58432 60.306
58598 375.693
58764 360.54
58930 576.771
59096 41.3277
59262 1325.48
59428 91.2289
59594 103.425
59760 37.0675
59926 37.1084
60092 453.04
60258 161.346
60424 348.565
60590 740.313
60756 282.867
60922 408.288
61088 153.251
61254 204.073
61420 524.763
61586 273.695
61752 64.1578
61918 37.094
62084 289.139
62250 634.963
62416 900.152
62582 318.013
62748 811.443
62914 293.384
63080 1096.87
63246 274.592
63412 178.257
63578 37.094
63744 635.142
63910 308.558
64076 802.141
64242 655.572
64408 299.639
64574 824.299
64740 476.875
64906 527.052
65072 298.657
65238 1127.55
65404 503.849
65570 260.967
65736 574.681
65902 700.688
66068 354.982
66234 331.57


==> experiments/results/time_enr_win_k70_our02_OC_ps.txt <==
t OC
0 171134
166 192747
332 247468
498 282171
664 299473
830 323204
996 343395
1162 358228
1328 379049
1494 392622
1660 406565
1826 421540
1992 436561
2158 449814
2324 465228
2490 478499
2656 491925
2822 506167
2988 519387
3154 532768
3320 548246
3486 564303
3652 577417
3818 590966
3984 604365
4150 617479
4316 630612
4482 643726
4648 656840
4814 669954
4980 683209
5146 697419
5312 710533
5478 723647
5644 737064
5810 750215
5976 763329
6142 776563
6308 791711
6474 805829
6640 818950
6806 833118
6972 850219
7138 863340
7304 876492
7470 890755
7636 904222
7802 917582
7968 931297
8134 944411
8300 957525
8466 970646
8632 985289
8798 1.00115e+006
8964 1.01488e+006
9130 1.02804e+006
9296 1.04173e+006
9462 1.0551e+006
9628 1.06883e+006
9794 1.08755e+006
9960 1.102e+006
10126 1.11557e+006
10292 1.13074e+006
10458 1.14761e+006
10624 1.16247e+006
10790 1.1814e+006
10956 1.19778e+006
11122 1.21188e+006
11288 1.22877e+006
11454 1.25093e+006
11620 1.26553e+006
11786 1.28102e+006
11952 1.29504e+006
12118 1.31065e+006
12284 1.32522e+006
12450 1.34194e+006
12616 1.35955e+006
12782 1.37525e+006
12948 1.38982e+006
13114 1.40362e+006
13280 1.41782e+006
13446 1.43489e+006
13612 1.45185e+006
13778 1.47186e+006
13944 1.48593e+006
14110 1.50168e+006
14276 1.51855e+006
14442 1.53266e+006
14608 1.54749e+006
14774 1.56538e+006
14940 1.5798e+006
15106 1.59436e+006
15272 1.60972e+006
15438 1.62431e+006
15604 1.64207e+006
15770 1.65685e+006
15936 1.67121e+006
16102 1.68549e+006
16268 1.70375e+006
16434 1.72576e+006
16600 1.74166e+006
16766 1.75916e+006
16932 1.77475e+006
17098 1.79034e+006
17264 1.80937e+006
17430 1.82893e+006
17596 1.84431e+006
17762 1.86034e+006
17928 1.885e+006
18094 1.9029e+006
18260 1.91875e+006
18426 1.93981e+006
18592 1.96091e+006
18758 1.99083e+006
18924 2.01556e+006
19090 2.03654e+006
19256 2.0587e+006
19422 2.07825e+006
19588 2.09692e+006
19754 2.11736e+006
19920 2.13455e+006
20086 2.15675e+006
20252 2.17411e+006
20418 2.19283e+006
20584 2.21066e+006
20750 2.22798e+006
20916 2.24524e+006
21082 2.26107e+006
21248 2.27965e+006
21414 2.29461e+006
21580 2.31224e+006
21746 2.32768e+006
21912 2.34416e+006
22078 2.36114e+006
22244 2.37613e+006
22410 2.39107e+006
22576 2.40601e+006
22742 2.42095e+006
22908 2.43589e+006
23074 2.45083e+006
23240 2.46577e+006
23406 2.48071e+006
23572 2.49583e+006
23738 2.51085e+006
23904 2.52579e+006
24070 2.54074e+006
24236 2.55623e+006
24402 2.57253e+006
24568 2.58802e+006
24734 2.60324e+006
24900 2.61818e+006
25066 2.63312e+006
25232 2.64806e+006
25398 2.663e+006
25564 2.67794e+006
25730 2.69288e+006
25896 2.70782e+006
26062 2.72276e+006
26228 2.7377e+006
26394 2.75264e+006
26560 2.76758e+006
26726 2.78252e+006
26892 2.79746e+006
27058 2.8124e+006
27224 2.82734e+006
27390 2.84228e+006
27556 2.85722e+006
27722 2.87216e+006
27888 2.8871e+006
28054 2.90204e+006
28220 2.91698e+006
28386 2.93192e+006
28552 2.94686e+006
28718 2.9618e+006
28884 2.97674e+006
29050 2.99168e+006
29216 3.00662e+006
29382 3.02156e+006
29548 3.0365e+006
29714 3.05144e+006
29880 4.74261e+007
30046 4.78892e+007
30212 4.79079e+007
30378 4.79286e+007
30544 4.85485e+007
30710 4.85729e+007
30876 4.91907e+007
31042 4.923e+007
31208 4.92644e+007
31374 4.92983e+007
31540 4.93501e+007
31706 4.93881e+007
31872 4.94317e+007
32038 4.95223e+007
32204 4.95997e+007
32370 4.96517e+007
32536 4.98026e+007
32702 4.98528e+007
32868 4.98917e+007
33034 4.99451e+007
33200 5.00447e+007
33366 5.01839e+007
33532 5.03569e+007
33698 5.04314e+007
33864 5.0469e+007
34030 5.05578e+007
34196 5.06563e+007
34362 5.08636e+007
34528 5.10188e+007
34694 5.10908e+007
34860 5.12352e+007
35026 5.13719e+007
35192 5.14916e+007
35358 5.1576e+007
35524 5.16187e+007
35690 5.16836e+007
35856 5.1746e+007
36022 5.17933e+007
36188 5.20121e+007
36354 5.2171e+007
36520 5.23326e+007
36686 5.2348e+007
36852 5.23554e+007
37018 5.23629e+007
37184 5.23704e+007
37350 5.23779e+007
37516 5.23854e+007
37682 5.23928e+007
37848 5.24003e+007
38014 5.24078e+007
38180 5.24153e+007
38346 5.24228e+007
38512 5.24302e+007
38678 5.24377e+007
38844 5.24452e+007
39010 5.24527e+007
39176 5.24602e+007
39342 5.24676e+007
39508 5.24751e+007
39674 5.24826e+007
39840 5.24901e+007
40006 5.24976e+007
40172 5.2505e+007
40338 5.25125e+007
40504 5.252e+007
40670 5.25275e+007
40836 5.2535e+007
41002 5.25425e+007
41168 5.25499e+007
41334 5.25574e+007
41500 5.25649e+007
41666 5.25724e+007
41832 5.25799e+007
41998 5.25873e+007
42164 5.25948e+007
42330 5.26023e+007
42496 5.26098e+007
42662 5.26173e+007
42828 5.26248e+007
42994 5.26322e+007
43160 5.26397e+007
43326 5.26472e+007
43492 5.26547e+007
43658 5.26622e+007
43824 5.26697e+007
43990 5.26772e+007
44156 5.26846e+007
44322 5.26921e+007
44488 5.26996e+007
44654 5.27071e+007
44820 5.27146e+007
44986 5.27221e+007
45152 5.27295e+007
45318 5.2737e+007
45484 5.27445e+007
45650 5.2752e+007
45816 5.27595e+007
45982 5.2767e+007
46148 5.27745e+007
46314 5.2782e+007
46480 5.27895e+007
46646 5.2797e+007
46812 5.28045e+007
46978 5.28119e+007
47144 5.28194e+007
47310 5.28269e+007
47476 5.28398e+007
47642 5.28522e+007
47808 5.28756e+007
47974 5.28833e+007
48140 5.28939e+007
48306 5.29014e+007
48472 5.29091e+007
48638 5.29229e+007
48804 5.29389e+007
48970 5.29525e+007
49136 5.29637e+007
49302 5.29718e+007
49468 5.298e+007
49634 5.29904e+007
49800 5.29982e+007
49966 5.30085e+007
50132 5.3017e+007
50298 5.30247e+007
50464 5.30339e+007
50630 5.30421e+007
50796 5.30498e+007
50962 5.31197e+007
51128 5.31402e+007
51294 5.31682e+007
51460 5.32095e+007
51626 5.3266e+007
51792 5.33243e+007
51958 5.33971e+007
52124 5.34256e+007
52290 5.36521e+007
52456 5.36597e+007
52622 5.36672e+007
52788 5.36747e+007
52954 5.36822e+007
53120 5.36897e+007
53286 5.3709e+007
53452 5.37516e+007
53618 5.39515e+007
53784 5.41043e+007
53950 5.42267e+007
54116 5.43562e+007
54282 5.44632e+007
54448 5.45006e+007
54614 5.46354e+007
54780 5.46706e+007
54946 5.4689e+007
55112 5.47191e+007
55278 5.47897e+007
55444 5.48804e+007
55610 5.51118e+007
55776 5.52034e+007
55942 5.52838e+007
56108 5.52899e+007
56274 5.53094e+007
56440 5.54308e+007
56606 5.54554e+007
56772 5.54615e+007
56938 5.55511e+007
57104 5.55737e+007
57270 5.55799e+007
57436 5.55973e+007
57602 5.56798e+007
57768 5.56896e+007
57934 5.56958e+007
58100 5.58354e+007
58266 5.58431e+007
58432 5.58531e+007
58598 5.59154e+007
58764 5.59753e+007
58930 5.6071e+007
59096 5.60779e+007
59262 5.62979e+007
59428 5.63131e+007
59594 5.63302e+007
59760 5.63364e+007
59926 5.63425e+007
60092 5.64177e+007
60258 5.64445e+007
60424 5.65024e+007
60590 5.66253e+007
60756 5.66722e+007
60922 5.674e+007
61088 5.67654e+007
61254 5.67993e+007
61420 5.68864e+007
61586 5.69319e+007
61752 5.69425e+007
61918 5.69487e+007
62084 5.69967e+007
62250 5.71021e+007
62416 5.72515e+007
62582 5.73043e+007
62748 5.7439e+007
62914 5.74877e+007
63080 5.76698e+007
63246 5.77154e+007
63412 5.77449e+007
63578 5.77511e+007
63744 5.78565e+007
63910 5.79078e+007
64076 5.80409e+007
64242 5.81497e+007
64408 5.81995e+007
64574 5.83363e+007
64740 5.84155e+007
64906 5.8503e+007
65072 5.85525e+007
65238 5.87397e+007
65404 5.88234e+007
65570 5.88667e+007
65736 5.89621e+007
65902 5.90784e+007
66068 5.91373e+007
66234 5.91924e+007


==> experiments/results/time_enr_win_k70_our02_f.txt <==
t f
0 84.9964
166 118.614
332 162.325
498 234.18
664 276.6
830 288.693
996 381.693
1162 390.8
1328 421.794
1494 459.54
1660 475.439
1826 476.6
1992 476.6
2158 476.6
2324 476.6
2490 476.6
2656 477.727
2822 508.087
2988 535.227
3154 547.358
3320 596.571
3486 639.119
3652 658.6
3818 658.6
3984 658.6
4150 658.6
4316 658.6
4482 658.6
4648 658.6
4814 658.6
4980 658.6
5146 658.6
5312 658.6
5478 658.6
5644 658.6
5810 658.6
5976 658.6
6142 658.6
6308 658.6
6474 658.6
6640 658.6
6806 670.923
6972 705.459
7138 727.8
7304 740.613
7470 762.255
7636 777.267
7802 810.26
7968 828.957
8134 836.6
8300 836.6
8466 836.6
8632 836.6
8798 836.6
8964 836.6
9130 836.6
9296 836.6
9462 836.6
9628 846.645
9794 945.37
9960 1008.4
10126 1065.73
10292 1074.02
10458 1082
10624 1180.58
10790 1359.42
10956 1640.72
11122 1647.8
11288 1670.28
11454 1874.61
11620 2021.4
11786 2065.6
11952 2065.6
12118 2065.6
12284 2065.6
12450 2112.72
12616 2302.11
12782 2620.32
12948 2705.81
13114 2714.2
13280 2720.22
13446 2759.05
13612 2780
13778 3036.47
13944 3119.61
14110 3156.42
14276 3246.81
14442 3291
14608 3291
14774 3291
14940 3291.32
15106 3292.46
15272 3306.22
15438 3351.43
15604 3332.68
15770 3430.47
15936 3444.01
16102 3477.82
16268 3553
16434 4221.01
16600 4573.4
16766 4573.4
16932 4573.4
17098 4658.36
17264 5006
17430 5181.87
17596 5272.73
17762 5502.52
17928 6235.9
18094 6663.05
18260 6872.41
18426 7091.2
18592 7395.99
18758 8815.36
18924 10106.8
19090 10507.6
19256 10819.8
19422 11823.2
19588 12301
19754 12392.4
19920 12556.2
20086 13024.3
20252 13384.3
20418 13626
20584 14692.9
20750 14886.3
20916 15015.7
21082 15236.6
21248 15240
21414 15240
21580 15373
21746 15733.5
21912 15615.5
22078 15603.7
22244 15627.9
22410 15643.2
22576 15643.2
22742 15643.2
22908 15643.2
23074 15643.2
23240 15643.2
23406 15643.2
23572 15640.7
23738 15767
23904 15849.4
24070 15823.6
24236 15826.2
24402 16172.6
24568 16774.6
24734 17856.5
24900 17897.4
25066 17897.4
25232 17897.4
25398 17897.4
25564 17897.4
25730 17897.4
25896 17897.4
26062 17897.4
26228 17897.4
26394 17897.4
26560 17897.4
26726 17897.4
26892 17897.4
27058 17897.4
27224 17897.4
27390 17897.4
27556 17897.4
27722 17897.4
27888 17897.4
28054 17897.4
28220 17897.4
28386 17897.4
28552 17897.4
28718 17897.4
28884 17897.4
29050 17897.4
29216 17897.4
29382 17897.4
29548 17897.4
29714 17897.4
29880 17897.4
30046 17897.4
30212 17897.4
30378 17897.4
30544 17897.4
30710 17897.4
30876 17897.4
31042 17897.4
31208 17897.4
31374 17897.4
31540 17897.4
31706 17897.4
31872 17897.4
32038 17897.4
32204 17897.4
32370 17897.4
32536 17897.4
32702 17897.4
32868 17897.4
33034 17897.4
33200 17897.4
33366 17897.4
33532 17897.4
33698 17897.4
33864 17897.4
34030 17897.4
34196 17897.4
34362 17897.4
34528 17897.4
34694 17897.4
34860 17897.4
35026 17897.4
35192 17897.4
35358 17897.4
35524 17897.4
35690 17897.4
35856 17897.4
36022 17897.4
36188 17897.4
36354 17897.4
36520 17897.4
36686 17897.4
36852 17897.4
37018 17897.4
37184 17897.4
37350 17897.4
37516 17897.4
37682 17897.4
37848 17897.4
38014 17897.4
38180 17897.4
38346 17897.4
38512 17897.4
38678 17897.4
38844 17897.4
39010 17897.4
39176 17897.4
39342 17897.4
39508 17897.4
39674 17897.4
39840 17897.4
40006 17897.4
40172 17897.4
40338 17897.4
40504 17897.4
40670 17897.4
40836 17897.4
41002 17897.4
41168 17897.4
41334 17897.4
41500 17897.4
41666 17897.4
41832 17897.4
41998 17897.4
42164 17897.4
42330 17897.4
42496 17897.4
42662 17897.4
42828 17897.4
42994 17897.4
43160 17897.4
43326 17897.4
43492 17897.4
43658 17897.4
43824 17897.4
43990 17897.4
44156 17897.4
44322 17895.6
44488 17892.6
44654 17892.6
44820 17892.6
44986 17892.6
45152 17892.6
45318 17892.6
45484 17892.6
45650 17888.4
45816 17879
45982 17879
46148 17879
46314 17877.9
46480 17827.5
46646 17762.4
46812 17724.6
46978 17724.6
47144 17689.5
47310 17657.8
47476 17657.8
47642 17656.1
47808 17614.6
47974 17305.6
48140 17124
48306 17065.6
48472 16992.3
48638 16819.2
48804 15580
48970 14629.6
49136 14383.7
49302 14220.6
49468 13529.2
49634 12960.3
49800 13462.7
49966 13280.6
50132 13048.2
50298 12854.3
50464 11969.6
50630 10931.4
50796 10602.2
50962 9994.08
51128 9218.99
51294 9388.92
51460 9177.59
51626 8413.44
51792 7398.08
51958 6617.13
52124 6102.12
52290 5857.39
52456 5788.15
52622 5776.04
52788 5743.4
52954 5732.93
53120 5731.07
53286 5660.71
53452 5651.68
53618 5677.34
53784 5365.03
53950 5221.85
54116 4938.97
54282 4625.39
54448 4125.61
54614 3246.89
54780 2286.39
54946 2139.72
55112 2010.18
55278 1748.98
55444 1681.87
55610 1655.53
55776 1740.56
55942 1732.53
56108 1719.9
56274 1717.87
56440 1680.81
56606 1709.59
56772 1779
56938 1778.64
57104 1747.87
57270 1747
57436 1714.58
57602 1649.36
57768 1638.23
57934 1626.83
58100 1619.73
58266 1606.49
58432 1572.72
58598 1499.43
58764 1483.71
58930 1539.06
59096 1489.81
59262 1420.83
59428 1369.23
59594 1357.37
59760 1355.4
59926 1353.31
60092 1346.91
60258 1334.85
60424 1331
60590 1331
60756 1300.03
60922 1315.99
61088 1316.64
61254 1298.25
61420 1227.67
61586 1226.4
61752 1204.13
61918 1173.4
62084 1173.4
62250 1202.18
62416 1194.32
62582 1207.81
62748 1197.13
62914 1174.65
63080 1111.73
63246 1032.23
63412 1018.4
63578 1018.04
63744 1059.46
63910 1006.56
64076 898.618
64242 856.3
64408 846.898
64574 841.404
64740 811.822
64906 653.155
65072 581.637
65238 606.213
65404 565.065
65570 543.467
65736 529.971
65902 480.449
66068 419.659
66234 306.037


==> experiments/results/time_enr_win_k70_our02_f_ps.txt <==
t f
0 84.9964
166 118.614
332 162.325
498 234.18
664 276.6
830 288.693
996 381.693
1162 390.8
1328 421.794
1494 459.54
1660 475.439
1826 476.6
1992 476.6
2158 476.6
2324 476.6
2490 476.6
2656 477.727
2822 508.087
2988 535.227
3154 547.358
3320 596.571
3486 639.119
3652 658.6
3818 658.6
3984 658.6
4150 658.6
4316 658.6
4482 658.6
4648 658.6
4814 658.6
4980 658.6
5146 658.6
5312 658.6
5478 658.6
5644 658.6
5810 658.6
5976 658.6
6142 658.6
6308 658.6
6474 658.6
6640 658.6
6806 670.923
6972 705.459
7138 727.8
7304 740.613
7470 762.255
7636 777.267
7802 810.26
7968 828.957
8134 836.6
8300 836.6
8466 836.6
8632 836.6
8798 836.6
8964 836.6
9130 836.6
9296 836.6
9462 836.6
9628 846.645
9794 945.37
9960 1008.4
10126 1065.73
10292 1074.02
10458 1082
10624 1180.58
10790 1359.42
10956 1640.72
11122 1647.8
11288 1670.28
11454 1874.61
11620 2021.4
11786 2065.6
11952 2065.6
12118 2065.6
12284 2065.6
12450 2112.72
12616 2302.11
12782 2620.32
12948 2705.81
13114 2714.2
13280 2720.22
13446 2759.05
13612 2780
13778 3036.47
13944 3119.61
14110 3156.42
14276 3246.81
14442 3291
14608 3291
14774 3291
14940 3291.32
15106 3292.46
15272 3306.22
15438 3351.43
15604 3332.68
15770 3430.47
15936 3444.01
16102 3477.82
16268 3553
16434 4221.01
16600 4573.4
16766 4573.4
16932 4573.4
17098 4658.36
17264 5006
17430 5181.87
17596 5272.73
17762 5502.52
17928 6235.9
18094 6663.05
18260 6872.41
18426 7091.2
18592 7395.99
18758 8815.36
18924 10106.8
19090 10507.6
19256 10819.8
19422 11823.2
19588 12301
19754 12392.4
19920 12556.2
20086 13024.3
20252 13384.3
20418 13626
20584 14692.9
20750 14886.3
20916 15015.7
21082 15236.6
21248 15240
21414 15240
21580 15373
21746 15733.5
21912 15615.5
22078 15603.7
22244 15627.9
22410 15643.2
22576 15643.2
22742 15643.2
22908 15643.2
23074 15643.2
23240 15643.2
23406 15643.2
23572 15640.7
23738 15767
23904 15849.4
24070 15823.6
24236 15826.2
24402 16172.6
24568 16774.6
24734 17856.5
24900 17897.4
25066 17897.4
25232 17897.4
25398 17897.4
25564 17897.4
25730 17897.4
25896 17897.4
26062 17897.4
26228 17897.4
26394 17897.4
26560 17897.4
26726 17897.4
26892 17897.4
27058 17897.4
27224 17897.4
27390 17897.4
27556 17897.4
27722 17897.4
27888 17897.4
28054 17897.4
28220 17897.4
28386 17897.4
28552 17897.4
28718 17897.4
28884 17897.4
29050 17897.4
29216 17897.4
29382 17897.4
29548 17897.4
29714 17897.4
29880 17897.4
30046 17897.4
30212 17897.4
30378 17897.4
30544 17897.4
30710 17897.4
30876 17897.4
31042 17897.4
31208 17897.4
31374 17897.4
31540 17897.4
31706 17897.4
31872 17897.4
32038 17897.4
32204 17897.4
32370 17897.4
32536 17897.4
32702 17897.4
32868 17897.4
33034 17897.4
33200 17897.4
33366 17897.4
33532 17897.4
33698 17897.4
33864 17897.4
34030 17897.4
34196 17897.4
34362 17897.4
34528 17897.4
34694 17897.4
34860 17897.4
35026 17897.4
35192 17897.4
35358 17897.4
35524 17897.4
35690 17897.4
35856 17897.4
36022 17897.4
36188 17897.4
36354 17897.4
36520 17897.4
36686 17897.4
36852 17897.4
37018 17897.4
37184 17897.4
37350 17897.4
37516 17897.4
37682 17897.4
37848 17897.4
38014 17897.4
38180 17897.4
38346 17897.4
38512 17897.4
38678 17897.4
38844 17897.4
39010 17897.4
39176 17897.4
39342 17897.4
39508 17897.4
39674 17897.4
39840 17897.4
40006 17897.4
40172 17897.4
40338 17897.4
40504 17897.4
40670 17897.4
40836 17897.4
41002 17897.4
41168 17897.4
41334 17897.4
41500 17897.4
41666 17897.4
41832 17897.4
41998 17897.4
42164 17897.4
42330 17897.4
42496 17897.4
42662 17897.4
42828 17897.4
42994 17897.4
43160 17897.4
43326 17897.4
43492 17897.4
43658 17897.4
43824 17897.4
43990 17897.4
44156 17897.4
44322 17895.6
44488 17892.6
44654 17892.6
44820 17892.6
44986 17892.6
45152 17892.6
45318 17892.6
45484 17892.6
45650 17888.4
45816 17879
45982 17879
46148 17879
46314 17877.9
46480 17827.5
46646 17762.4
46812 17724.6
46978 17724.6
47144 17689.5
47310 17657.8
47476 17657.8
47642 17656.1
47808 17614.6
47974 17305.6
48140 17124
48306 17065.6
48472 16992.3
48638 16819.2
48804 15580
48970 14629.6
49136 14383.7
49302 14220.6
49468 13529.2
49634 12960.3
49800 13462.7
49966 13280.6
50132 13048.2
50298 12854.3
50464 11969.6
50630 10931.4
50796 10602.2
50962 9994.08
51128 9218.99
51294 9388.92
51460 9177.59
51626 8413.44
51792 7398.08
51958 6617.13
52124 6102.12
52290 5857.39
52456 5788.15
52622 5776.04
52788 5743.4
52954 5732.93
53120 5731.07
53286 5660.71
53452 5651.68
53618 5677.34
53784 5365.03
53950 5221.85
54116 4938.97
54282 4625.39
54448 4125.61
54614 3246.89
54780 2286.39
54946 2139.72
55112 2010.18
55278 1748.98
55444 1681.87
55610 1655.53
55776 1740.56
55942 1732.53
56108 1719.9
56274 1717.87
56440 1680.81
56606 1709.59
56772 1779
56938 1778.64
57104 1747.87
57270 1747
57436 1714.58
57602 1649.36
57768 1638.23
57934 1626.83
58100 1619.73
58266 1606.49
58432 1572.72
58598 1499.43
58764 1483.71
58930 1539.06
59096 1489.81
59262 1420.83
59428 1369.23
59594 1357.37
59760 1355.4
59926 1353.31
60092 1346.91
60258 1334.85
60424 1331
60590 1331
60756 1300.03
60922 1315.99
61088 1316.64
61254 1298.25
61420 1227.67
61586 1226.4
61752 1204.13
61918 1173.4
62084 1173.4
62250 1202.18
62416 1194.32
62582 1207.81
62748 1197.13
62914 1174.65
63080 1111.73
63246 1032.23
63412 1018.4
63578 1018.04
63744 1059.46
63910 1006.56
64076 898.618
64242 856.3
64408 846.898
64574 841.404
64740 811.822
64906 653.155
65072 581.637
65238 606.213
65404 565.065
65570 543.467
65736 529.971
65902 480.449
66068 419.659
66234 306.037


==> experiments/results/time_enr_win_k70_random_OC.txt <==
t OC
0 0
166 0
332 0
498 0
664 0
830 0
996 0
1162 0
1328 0
1494 0
1660 0
1826 0
1992 0
2158 0
2324 0
2490 0
2656 0
2822 0
2988 0
3154 0
3320 0
3486 0
3652 0
3818 0
3984 0
4150 0
4316 0
4482 0
4648 0
4814 0
4980 0
5146 0
5312 0
5478 0
5644 0
5810 0
5976 0
6142 0
6308 0
6474 0
6640 0
6806 0
6972 0
7138 0
7304 0
7470 0
7636 0
7802 0
7968 0
8134 0
8300 0
8466 0
8632 0
8798 0
8964 0
9130 0
9296 0
9462 0
9628 0
9794 0
9960 0
10126 0
10292 0
10458 0
10624 0
10790 0
10956 0
11122 0
11288 0
11454 0
11620 0
11786 0
11952 0
12118 0
12284 0
12450 0
12616 0
12782 0
12948 0
13114 0
13280 0
13446 0
13612 0
13778 0
13944 0
14110 0
14276 0
14442 0
14608 0
14774 0
14940 0
15106 0
15272 0
15438 0
15604 0
15770 0
15936 0
16102 0
16268 0
16434 0
16600 0
16766 0
16932 0
17098 0
17264 0
17430 0
17596 0
17762 0
17928 0
18094 0
18260 0
18426 0
18592 0
18758 0
18924 0
19090 0
19256 0
19422 0
19588 0
19754 0
19920 0
20086 0
20252 0
20418 0
20584 0
20750 0
20916 0
21082 0
21248 0
21414 0
21580 0
21746 0
21912 0
22078 0
22244 0
22410 0
22576 0
22742 0
22908 0
23074 0
23240 0
23406 0
23572 0
23738 0
23904 0
24070 0
24236 0
24402 0
24568 0
24734 0
24900 0
25066 0
25232 0
25398 0
25564 0
25730 0
25896 0
26062 0
26228 0
26394 0
26560 0
26726 0
26892 0
27058 0
27224 0
27390 0
27556 0
27722 0
27888 0
28054 0
28220 0
28386 0
28552 0
28718 0
28884 0
29050 0
29216 0
29382 0
29548 0
29714 0
29880 0
30046 0
30212 0
30378 0
30544 0
30710 0
30876 0
31042 0
31208 0
31374 0
31540 0
31706 0
31872 0
32038 0
32204 0
32370 0
32536 0
32702 0
32868 0
33034 0
33200 0
33366 0
33532 0
33698 0
33864 0
34030 0
34196 0
34362 0
34528 0
34694 0
34860 0
35026 0
35192 0
35358 0
35524 0
35690 0
35856 0
36022 0
36188 0
36354 0
36520 0
36686 0
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_k70_random_OC_ps.txt <==
t OC
0 0
166 0
332 0
498 0
664 0
830 0
996 0
1162 0
1328 0
1494 0
1660 0
1826 0
1992 0
2158 0
2324 0
2490 0
2656 0
2822 0
2988 0
3154 0
3320 0
3486 0
3652 0
3818 0
3984 0
4150 0
4316 0
4482 0
4648 0
4814 0
4980 0
5146 0
5312 0
5478 0
5644 0
5810 0
5976 0
6142 0
6308 0
6474 0
6640 0
6806 0
6972 0
7138 0
7304 0
7470 0
7636 0
7802 0
7968 0
8134 0
8300 0
8466 0
8632 0
8798 0
8964 0
9130 0
9296 0
9462 0
9628 0
9794 0
9960 0
10126 0
10292 0
10458 0
10624 0
10790 0
10956 0
11122 0
11288 0
11454 0
11620 0
11786 0
11952 0
12118 0
12284 0
12450 0
12616 0
12782 0
12948 0
13114 0
13280 0
13446 0
13612 0
13778 0
13944 0
14110 0
14276 0
14442 0
14608 0
14774 0
14940 0
15106 0
15272 0
15438 0
15604 0
15770 0
15936 0
16102 0
16268 0
16434 0
16600 0
16766 0
16932 0
17098 0
17264 0
17430 0
17596 0
17762 0
17928 0
18094 0
18260 0
18426 0
18592 0
18758 0
18924 0
19090 0
19256 0
19422 0
19588 0
19754 0
19920 0
20086 0
20252 0
20418 0
20584 0
20750 0
20916 0
21082 0
21248 0
21414 0
21580 0
21746 0
21912 0
22078 0
22244 0
22410 0
22576 0
22742 0
22908 0
23074 0
23240 0
23406 0
23572 0
23738 0
23904 0
24070 0
24236 0
24402 0
24568 0
24734 0
24900 0
25066 0
25232 0
25398 0
25564 0
25730 0
25896 0
26062 0
26228 0
26394 0
26560 0
26726 0
26892 0
27058 0
27224 0
27390 0
27556 0
27722 0
27888 0
28054 0
28220 0
28386 0
28552 0
28718 0
28884 0
29050 0
29216 0
29382 0
29548 0
29714 0
29880 0
30046 0
30212 0
30378 0
30544 0
30710 0
30876 0
31042 0
31208 0
31374 0
31540 0
31706 0
31872 0
32038 0
32204 0
32370 0
32536 0
32702 0
32868 0
33034 0
33200 0
33366 0
33532 0
33698 0
33864 0
34030 0
34196 0
34362 0
34528 0
34694 0
34860 0
35026 0
35192 0
35358 0
35524 0
35690 0
35856 0
36022 0
36188 0
36354 0
36520 0
36686 0
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_k70_random_f.txt <==
t f
0 80.059
166 110.766
332 112.754
498 125.082
664 131.712
830 139.342
996 154.367
1162 158.139
1328 166.765
1494 167.188
1660 171.686
1826 175.071
1992 173.941
2158 179.088
2324 176.027
2490 171.681
2656 169.249
2822 168.042
2988 167.878
3154 161.639
3320 165.006
3486 167.927
3652 169.192
3818 167.817
3984 167.545
4150 162.427
4316 155.311
4482 151.651
4648 145.422
4814 140.363
4980 136.795
5146 138.413
5312 143.593
5478 140.394
5644 141.165
5810 142.925
5976 143.765
6142 145.146
6308 149.77
6474 155.124
6640 152.159
6806 152.541
6972 153.318
7138 155.914
7304 158.588
7470 157.342
7636 155.312
7802 157.173
7968 158.001
8134 157.176
8300 156.245
8466 155.208
8632 154.978
8798 153.886
8964 155.708
9130 155.353
9296 158.035
9462 158.489
9628 160.61
9794 160.635
9960 161.382
10126 161.377
10292 163.687
10458 163.772
10624 165.424
10790 165.904
10956 167.834
11122 168.539
11288 167.282
11454 170.212
11620 170.494
11786 181.153
11952 185.549
12118 187.386
12284 197.792
12450 209.845
12616 222.345
12782 223.214
12948 227.639
13114 231.018
13280 229.913
13446 232.547
13612 245.108
13778 267.805
13944 272.093
14110 273.178
14276 277.724
14442 286.867
14608 289.373
14774 300.541
14940 317.043
15106 320.649
15272 326.018
15438 349.535
15604 352.152
15770 357.152
15936 360.912
16102 361.101
16268 361.66
16434 355.564
16600 355.986
16766 357.875
16932 358.137
17098 358.4
17264 368.148
17430 388.247
17596 395.376
17762 395.049
17928 440.41
18094 456.848
18260 462.236
18426 475.636
18592 521.146
18758 558.775
18924 562.733
19090 573.104
19256 576.661
19422 596.446
19588 610.745
19754 627.96
19920 670.81
20086 686.123
20252 690.001
20418 695.296
20584 708.649
20750 727.961
20916 738.012
21082 756.755
21248 758.745
21414 759.905
21580 1087.11
21746 1190.38
21912 1188.02
22078 1184
22244 1182.06
22410 1179
22576 1177.8
22742 1177.19
22908 1178.06
23074 1174.65
23240 1175.61
23406 1175.38
23572 1175.5
23738 1174.29
23904 1174.68
24070 1132.6
24236 1143.42
24402 1150.61
24568 1150.75
24734 1151.38
24900 1150.07
25066 1147.6
25232 1147.6
25398 1147.9
25564 1149.24
25730 1142.78
25896 1143.87
26062 1143.78
26228 1144.98
26394 1147.55
26560 1149.39
26726 1145.5
26892 1139.2
27058 1138.94
27224 1137.17
27390 1138.54
27556 1138.2
27722 1138.76
27888 1137.24
28054 1129.29
28220 1128.8
28386 1129.27
28552 1129.44
28718 1128.57
28884 1128.67
29050 1127.26
29216 1126.2
29382 1126
29548 1126.98
29714 1126.8
29880 1127.03
30046 1127.38
30212 1127.78
30378 1127.29
30544 1127
30710 1125.11
30876 1122.52
31042 1120.41
31208 1119.02
31374 1118.27
31540 1118.55
31706 1122.45
31872 1131.7
32038 1126.87
32204 1124.57
32370 1122.37
32536 1124.21
32702 1128.78
32868 1142.09
33034 1139.83
33200 1126.6
33366 1118.21
33532 1117.21
33698 1110.78
33864 1114.81
34030 1098.59
34196 1089.74
34362 1089.94
34528 1097.62
34694 1099.92
34860 1104.85
35026 1105.17
35192 1103.24
35358 1103.8
35524 1105.4
35690 1112.96
35856 1112.93
36022 1113.4
36188 1114.14
36354 1113.58
36520 1118.77
36686 1133.82
36852 1134.6
37018 1136.38
37184 1138.41
37350 1138.49
37516 1139.27
37682 1145.93
37848 1149.85
38014 1151.5
38180 1157.55
38346 1157.61
38512 1157.43
38678 1156.89
38844 1156.44
39010 1155.8
39176 1163.92
39342 1178.74
39508 1181.13
39674 1180.8
39840 1180.55
40006 1180.2
40172 1180.2
40338 1180.98
40504 1181.4
40670 1183.89
40836 1184
41002 1189.37
41168 1199.03
41334 1233.97
41500 1239.03
41666 1241.27
41832 1239.43
41998 1241.47
42164 1242.78
42330 1241.82
42496 1240.65
42662 1239.05
42828 1237.91
42994 1238.62
43160 1240.78
43326 1251.09
43492 1274.48
43658 1264.45
43824 1257.61
43990 1257.95
44156 1257.6
44322 1258.67
44488 1279.2
44654 1276.29
44820 1273.62
44986 1286.99
45152 1292.41
45318 1284.31
45484 1272.86
45650 1272.42
45816 1304.2
45982 1316.93
46148 1318.04
46314 1315.31
46480 1295.95
46646 1292.32
46812 1291.7
46978 1291.68
47144 1296.31
47310 1294.87
47476 1296.29
47642 1307.4
47808 1300.16
47974 1291.6
48140 1288.74
48306 1289.13
48472 1289.22
48638 1257.93
48804 1223.33
48970 1212.16
49136 1182.65
49302 1157.6
49468 1077.63
49634 1077.05
49800 1044.08
49966 1014.96
50132 1000.99
50298 1002.11
50464 1015.47
50630 997.899
50796 957.388
50962 903.718
51128 875.424
51294 864.494
51460 796.907
51626 451.012
51792 398.072
51958 388.729
52124 387.298
52290 385.776
52456 390.261
52622 390.116
52788 384.029
52954 382.895
53120 382.13
53286 382.133
53452 382.645
53618 370.117
53784 359.422
53950 344.261
54116 331.129
54282 311.16
54448 304.416
54614 301.202
54780 303.554
54946 307.528
55112 306.406
55278 288.298
55444 284.512
55610 281.008
55776 280.448
55942 279.857
56108 277.481
56274 275.353
56440 271.746
56606 270.72
56772 283.345
56938 294.294
57104 291.658
57270 286.148
57436 283.565
57602 279.851
57768 275.952
57934 283.687
58100 287.364
58266 283.187
58432 265.181
58598 254.347
58764 256.081
58930 246.664
59096 244.552
59262 244.647
59428 245.855
59594 254.494
59760 260.153
59926 260.99
60092 257.734
60258 265.441
60424 269.206
60590 270.657
60756 272.272
60922 272.614
61088 272.265
61254 277.593
61420 273.067
61586 271.833
61752 270.763
61918 273.069
62084 269.936
62250 267.253
62416 270.3
62582 258.912
62748 249.699
62914 247.773
63080 240.92
63246 241.07
63412 252.378
63578 257.813
63744 252.563
63910 249.607
64076 250.811
64242 247.717
64408 248.299
64574 241.133
64740 230.911
64906 208.925
65072 203.39
65238 200.704
65404 192.542
65570 196.228
65736 193.465
65902 186.742
66068 177.918
66234 155.795


==> experiments/results/time_enr_win_k70_random_f_ps.txt <==
t f
0 80.059
166 110.766
332 112.754
498 125.082
664 131.712
830 139.342
996 154.367
1162 158.139
1328 166.765
1494 167.188
1660 171.686
1826 175.071
1992 173.941
2158 179.088
2324 176.027
2490 171.681
2656 169.249
2822 168.042
2988 167.878
3154 161.639
3320 165.006
3486 167.927
3652 169.192
3818 167.817
3984 167.545
4150 162.427
4316 155.311
4482 151.651
4648 145.422
4814 140.363
4980 136.795
5146 138.413
5312 143.593
5478 140.394
5644 141.165
5810 142.925
5976 143.765
6142 145.146
6308 149.77
6474 155.124
6640 152.159
6806 152.541
6972 153.318
7138 155.914
7304 158.588
7470 157.342
7636 155.312
7802 157.173
7968 158.001
8134 157.176
8300 156.245
8466 155.208
8632 154.978
8798 153.886
8964 155.708
9130 155.353
9296 158.035
9462 158.489
9628 160.61
9794 160.635
9960 161.382
10126 161.377
10292 163.687
10458 163.772
10624 165.424
10790 165.904
10956 167.834
11122 168.539
11288 167.282
11454 170.212
11620 170.494
11786 181.153
11952 185.549
12118 187.386
12284 197.792
12450 209.845
12616 222.345
12782 223.214
12948 227.639
13114 231.018
13280 229.913
13446 232.547
13612 245.108
13778 267.805
13944 272.093
14110 273.178
14276 277.724
14442 286.867
14608 289.373
14774 300.541
14940 317.043
15106 320.649
15272 326.018
15438 349.535
15604 352.152
15770 357.152
15936 360.912
16102 361.101
16268 361.66
16434 355.564
16600 355.986
16766 357.875
16932 358.137
17098 358.4
17264 368.148
17430 388.247
17596 395.376
17762 395.049
17928 440.41
18094 456.848
18260 462.236
18426 475.636
18592 521.146
18758 558.775
18924 562.733
19090 573.104
19256 576.661
19422 596.446
19588 610.745
19754 627.96
19920 670.81
20086 686.123
20252 690.001
20418 695.296
20584 708.649
20750 727.961
20916 738.012
21082 756.755
21248 758.745
21414 759.905
21580 1087.11
21746 1190.38
21912 1188.02
22078 1184
22244 1182.06
22410 1179
22576 1177.8
22742 1177.19
22908 1178.06
23074 1174.65
23240 1175.61
23406 1175.38
23572 1175.5
23738 1174.29
23904 1174.68
24070 1132.6
24236 1143.42
24402 1150.61
24568 1150.75
24734 1151.38
24900 1150.07
25066 1147.6
25232 1147.6
25398 1147.9
25564 1149.24
25730 1142.78
25896 1143.87
26062 1143.78
26228 1144.98
26394 1147.55
26560 1149.39
26726 1145.5
26892 1139.2
27058 1138.94
27224 1137.17
27390 1138.54
27556 1138.2
27722 1138.76
27888 1137.24
28054 1129.29
28220 1128.8
28386 1129.27
28552 1129.44
28718 1128.57
28884 1128.67
29050 1127.26
29216 1126.2
29382 1126
29548 1126.98
29714 1126.8
29880 1127.03
30046 1127.38
30212 1127.78
30378 1127.29
30544 1127
30710 1125.11
30876 1122.52
31042 1120.41
31208 1119.02
31374 1118.27
31540 1118.55
31706 1122.45
31872 1131.7
32038 1126.87
32204 1124.57
32370 1122.37
32536 1124.21
32702 1128.78
32868 1142.09
33034 1139.83
33200 1126.6
33366 1118.21
33532 1117.21
33698 1110.78
33864 1114.81
34030 1098.59
34196 1089.74
34362 1089.94
34528 1097.62
34694 1099.92
34860 1104.85
35026 1105.17
35192 1103.24
35358 1103.8
35524 1105.4
35690 1112.96
35856 1112.93
36022 1113.4
36188 1114.14
36354 1113.58
36520 1118.77
36686 1133.82
36852 1134.6
37018 1136.38
37184 1138.41
37350 1138.49
37516 1139.27
37682 1145.93
37848 1149.85
38014 1151.5
38180 1157.55
38346 1157.61
38512 1157.43
38678 1156.89
38844 1156.44
39010 1155.8
39176 1163.92
39342 1178.74
39508 1181.13
39674 1180.8
39840 1180.55
40006 1180.2
40172 1180.2
40338 1180.98
40504 1181.4
40670 1183.89
40836 1184
41002 1189.37
41168 1199.03
41334 1233.97
41500 1239.03
41666 1241.27
41832 1239.43
41998 1241.47
42164 1242.78
42330 1241.82
42496 1240.65
42662 1239.05
42828 1237.91
42994 1238.62
43160 1240.78
43326 1251.09
43492 1274.48
43658 1264.45
43824 1257.61
43990 1257.95
44156 1257.6
44322 1258.67
44488 1279.2
44654 1276.29
44820 1273.62
44986 1286.99
45152 1292.41
45318 1284.31
45484 1272.86
45650 1272.42
45816 1304.2
45982 1316.93
46148 1318.04
46314 1315.31
46480 1295.95
46646 1292.32
46812 1291.7
46978 1291.68
47144 1296.31
47310 1294.87
47476 1296.29
47642 1307.4
47808 1300.16
47974 1291.6
48140 1288.74
48306 1289.13
48472 1289.22
48638 1257.93
48804 1223.33
48970 1212.16
49136 1182.65
49302 1157.6
49468 1077.63
49634 1077.05
49800 1044.08
49966 1014.96
50132 1000.99
50298 1002.11
50464 1015.47
50630 997.899
50796 957.388
50962 903.718
51128 875.424
51294 864.494
51460 796.907
51626 451.012
51792 398.072
51958 388.729
52124 387.298
52290 385.776
52456 390.261
52622 390.116
52788 384.029
52954 382.895
53120 382.13
53286 382.133
53452 382.645
53618 370.117
53784 359.422
53950 344.261
54116 331.129
54282 311.16
54448 304.416
54614 301.202
54780 303.554
54946 307.528
55112 306.406
55278 288.298
55444 284.512
55610 281.008
55776 280.448
55942 279.857
56108 277.481
56274 275.353
56440 271.746
56606 270.72
56772 283.345
56938 294.294
57104 291.658
57270 286.148
57436 283.565
57602 279.851
57768 275.952
57934 283.687
58100 287.364
58266 283.187
58432 265.181
58598 254.347
58764 256.081
58930 246.664
59096 244.552
59262 244.647
59428 245.855
59594 254.494
59760 260.153
59926 260.99
60092 257.734
60258 265.441
60424 269.206
60590 270.657
60756 272.272
60922 272.614
61088 272.265
61254 277.593
61420 273.067
61586 271.833
61752 270.763
61918 273.069
62084 269.936
62250 267.253
62416 270.3
62582 258.912
62748 249.699
62914 247.773
63080 240.92
63246 241.07
63412 252.378
63578 257.813
63744 252.563
63910 249.607
64076 250.811
64242 247.717
64408 248.299
64574 241.133
64740 230.911
64906 208.925
65072 203.39
65238 200.704
65404 192.542
65570 196.228
65736 193.465
65902 186.742
66068 177.918
66234 155.795


==> experiments/results/time_enr_win_k70_sieve_OC.txt <==
t OC
0 36.1867
166 26
332 25.3855
498 22.6506
664 21
830 21
996 20.1145
1162 20
1328 20
1494 19.5
1660 19
1826 19
1992 19
2158 19
2324 19
2490 19
2656 19
2822 19
2988 19
3154 19
3320 19
3486 18.2229
3652 18
3818 18
3984 18
4150 18
4316 18
4482 18
4648 18
4814 18
4980 18
5146 18
5312 18
5478 18
5644 18
5810 18
5976 18
6142 18
6308 18
6474 18
6640 18
6806 18
6972 18
7138 18
7304 18
7470 17.1506
7636 17
7802 17
7968 17
8134 17
8300 17
8466 17
8632 17
8798 17
8964 17
9130 17
9296 17
9462 17
9628 17
9794 17
9960 16.3313
10126 16
10292 16
10458 16
10624 16
10790 15.5542
10956 15
11122 15
11288 15
11454 15
11620 14.5
11786 14
11952 14
12118 14
12284 14
12450 14
12616 14
12782 14
12948 14
13114 14
13280 14
13446 13.0181
13612 13
13778 13
13944 13
14110 13
14276 12.5542
14442 12
14608 12
14774 12
14940 12
15106 12
15272 12
15438 12
15604 12
15770 12
15936 12
16102 12
16268 12
16434 11.2771
16600 11
16766 11
16932 11
17098 11
17264 11
17430 11
17596 11
17762 11
17928 10.3434
18094 10
18260 10
18426 10
18592 10
18758 9.08434
18924 9
19090 9
19256 9
19422 8.26506
19588 8
19754 8
19920 8
20086 8
20252 7.4759
20418 7
20584 7
20750 7
20916 7
21082 7
21248 7
21414 7
21580 7
21746 7
21912 7
22078 7
22244 7
22410 7
22576 7
22742 7
22908 7
23074 7
23240 7
23406 7
23572 7
23738 7
23904 7
24070 7
24236 7
24402 7
24568 7
24734 7
24900 7
25066 7
25232 7
25398 7
25564 7
25730 7
25896 7
26062 7
26228 7
26394 7
26560 7
26726 7
26892 7
27058 7
27224 7
27390 7
27556 7
27722 7
27888 7
28054 7
28220 7
28386 7
28552 7
28718 7
28884 7
29050 7
29216 7
29382 7
29548 7
29714 7
29880 876.602
30046 2862.95
30212 2391.69
30378 4166.05
30544 4538.75
30710 3332.81
30876 5734.84
31042 4540.23
31208 3545.91
31374 3870.04
31540 3424.73
31706 4773.81
31872 4510.54
32038 5268.98
32204 6211.51
32370 3585.18
32536 4326.67
32702 4761.44
32868 6753.79
33034 4090.97
33200 4606.58
33366 4346.69
33532 7906.1
33698 6768.16
33864 22719.6
34030 21947
34196 18828.4
34362 16231.3
34528 12934.2
34694 10429.9
34860 7376.74
35026 5135.33
35192 5175.06
35358 1619.84
35524 1801.55
35690 3229.41
35856 4410.84
36022 3090.26
36188 4402.39
36354 4717.66
36520 2353.35
36686 2944.36
36852 3996.84
37018 4168.81
37184 3581.4
37350 3497.02
37516 3498.37
37682 3815.36
37848 4242.47
38014 4824.78
38180 6718.36
38346 4285.4
38512 3927.45
38678 4902.56
38844 4237.48
39010 3072.08
39176 3347.63
39342 3183.36
39508 4207.48
39674 4648.36
39840 3706.01
40006 3935.11
40172 3422.01
40338 3820.17
40504 3716.96
40670 4020.68
40836 4010.1
41002 4282.22
41168 2987.48
41334 3529.11
41500 4666.92
41666 3781.66
41832 3979.31
41998 3631.98
42164 3790.52
42330 3438.96
42496 4111.62
42662 4889.41
42828 3397.3
42994 3381.52
43160 3186.89
43326 3710.83
43492 3458.27
43658 6073.77
43824 4615.28
43990 3103.62
44156 2964.92
44322 5161.11
44488 3175.38
44654 3269.73
44820 3950.5
44986 3502.15
45152 3450.51
45318 4545.57
45484 3378.35
45650 3617.6
45816 4043.67
45982 3299.58
46148 2828.76
46314 5153.64
46480 6202.87
46646 4319.84
46812 4866.1
46978 3628.92
47144 4944.64
47310 4078.79
47476 4279.63
47642 4182.7
47808 6128.49
47974 4678.04
48140 4874.69
48306 2965.14
48472 5071.98
48638 9081.94
48804 20394.8
48970 9287.04
49136 10894.1
49302 8570.04
49468 8607.31
49634 11266.1
49800 9555.68
49966 11772.8
50132 8997.57
50298 9978.74
50464 16454.5
50630 11429.1
50796 10744.5
50962 16088.2
51128 8598.42
51294 10093.8
51460 10026.3
51626 17411
51792 17614.1
51958 13097.8
52124 6205.68
52290 5755.85
52456 4692.68
52622 4384.97
52788 3414.49
52954 3638.47
53120 4850.88
53286 3902.18
53452 3400.9
53618 6404.63
53784 11721
53950 9416.87
54116 8949.44
54282 10646.8
54448 6886.06
54614 9260.42
54780 13487.8
54946 4086.87
55112 9315.24
55278 6267.04
55444 5872.51
55610 3865.18
55776 4838.06
55942 5374.27
56108 3298.82
56274 5389.55
56440 5014.28
56606 4193.79
56772 3225.04
56938 3313.11
57104 7505.99
57270 3193.9
57436 5249.91
57602 5601.74
57768 5234.52
57934 4015.6
58100 3460.25
58266 4450.23
58432 4591.55
58598 4850.63
58764 4388.84
58930 7266.36
59096 4079.28
59262 4804.62
59428 4856.39
59594 4118.1
59760 3184.94
59926 3888.26
60092 4282.48
60258 3478.73
60424 3678.74
60590 2897.68
60756 4877.37
60922 6383.55
61088 4567.65
61254 4451.63
61420 3956.1
61586 3932.99
61752 5137.84
61918 3800.77
62084 3871.89
62250 4732.46
62416 6401.51
62582 4145.17
62748 4843.58
62914 3810.8
63080 6549.95
63246 6173.28
63412 5211.13
63578 2987.81
63744 4432.66
63910 3322.62
64076 4726.03
64242 4840.33
64408 4309.08
64574 4343.77
64740 4720.64
64906 4243.33
65072 4998.01
65238 3831.69
65404 4282.79
65570 3739.7
65736 3344.78
65902 4130.39
66068 3359.68
66234 4465.22


==> experiments/results/time_enr_win_k70_sieve_OC_ps.txt <==
t OC
0 6007
166 10323
332 14537
498 18297
664 21783
830 25269
996 28608
1162 31928
1328 35248
1494 38485
1660 41639
1826 44793
1992 47947
2158 51101
2324 54255
2490 57409
2656 60563
2822 63717
2988 66871
3154 70025
3320 73179
3486 76204
3652 79192
3818 82180
3984 85168
4150 88156
4316 91144
4482 94132
4648 97120
4814 100108
4980 103096
5146 106084
5312 109072
5478 112060
5644 115048
5810 118036
5976 121024
6142 124012
6308 127000
6474 129988
6640 132976
6806 135964
6972 138952
7138 141940
7304 144928
7470 147775
7636 150597
7802 153419
7968 156241
8134 159063
8300 161885
8466 164707
8632 167529
8798 170351
8964 173173
9130 175995
9296 178817
9462 181639
9628 184461
9794 187283
9960 189994
10126 192650
10292 195306
10458 197962
10624 200618
10790 203200
10956 205690
11122 208180
11288 210670
11454 213160
11620 215567
11786 217891
11952 220215
12118 222539
12284 224863
12450 227187
12616 229511
12782 231835
12948 234159
13114 236483
13280 238807
13446 240968
13612 243126
13778 245284
13944 247442
14110 249600
14276 251684
14442 253676
14608 255668
14774 257660
14940 259652
15106 261644
15272 263636
15438 265628
15604 267620
15770 269612
15936 271604
16102 273596
16268 275588
16434 277460
16600 279286
16766 281112
16932 282938
17098 284764
17264 286590
17430 288416
17596 290242
17762 292068
17928 293785
18094 295445
18260 297105
18426 298765
18592 300425
18758 301933
18924 303427
19090 304921
19256 306415
19422 307787
19588 309115
19754 310443
19920 311771
20086 313099
20252 314340
20418 315502
20584 316664
20750 317826
20916 318988
21082 320150
21248 321312
21414 322474
21580 323636
21746 324798
21912 325960
22078 327122
22244 328284
22410 329446
22576 330608
22742 331770
22908 332932
23074 334094
23240 335256
23406 336418
23572 337580
23738 338742
23904 339904
24070 341066
24236 342228
24402 343390
24568 344552
24734 345714
24900 346876
25066 348038
25232 349200
25398 350362
25564 351524
25730 352686
25896 353848
26062 355010
26228 356172
26394 357334
26560 358496
26726 359658
26892 360820
27058 361982
27224 363144
27390 364306
27556 365468
27722 366630
27888 367792
28054 368954
28220 370116
28386 371278
28552 372440
28718 373602
28884 374764
29050 375926
29216 377088
29382 378250
29548 379412
29714 380574
29880 526090
30046 1.00134e+006
30212 1.39836e+006
30378 2.08992e+006
30544 2.84336e+006
30710 3.3966e+006
30876 4.34859e+006
31042 5.10226e+006
31208 5.69089e+006
31374 6.33331e+006
31540 6.90182e+006
31706 7.69427e+006
31872 8.44302e+006
32038 9.31767e+006
32204 1.03488e+007
32370 1.09439e+007
32536 1.16621e+007
32702 1.24525e+007
32868 1.35737e+007
33034 1.42528e+007
33200 1.50175e+007
33366 1.5739e+007
33532 1.70514e+007
33698 1.81749e+007
33864 2.19464e+007
34030 2.55896e+007
34196 2.87151e+007
34362 3.14095e+007
34528 3.35566e+007
34694 3.5288e+007
34860 3.65125e+007
35026 3.7365e+007
35192 3.8224e+007
35358 3.84929e+007
35524 3.8792e+007
35690 3.9328e+007
35856 4.00602e+007
36022 4.05732e+007
36188 4.1304e+007
36354 4.20872e+007
36520 4.24778e+007
36686 4.29666e+007
36852 4.36301e+007
37018 4.43221e+007
37184 4.49166e+007
37350 4.54971e+007
37516 4.60778e+007
37682 4.67112e+007
37848 4.74154e+007
38014 4.82163e+007
38180 4.93316e+007
38346 5.0043e+007
38512 5.06949e+007
38678 5.15087e+007
38844 5.22122e+007
39010 5.27221e+007
39176 5.32778e+007
39342 5.38063e+007
39508 5.45047e+007
39674 5.52763e+007
39840 5.58915e+007
40006 5.65448e+007
40172 5.71128e+007
40338 5.7747e+007
40504 5.8364e+007
40670 5.90314e+007
40836 5.96971e+007
41002 6.04079e+007
41168 6.09039e+007
41334 6.14897e+007
41500 6.22644e+007
41666 6.28922e+007
41832 6.35527e+007
41998 6.41556e+007
42164 6.47849e+007
42330 6.53557e+007
42496 6.60383e+007
42662 6.68499e+007
42828 6.74139e+007
42994 6.79752e+007
43160 6.85042e+007
43326 6.91202e+007
43492 6.96943e+007
43658 7.07025e+007
43824 7.14687e+007
43990 7.19839e+007
44156 7.2476e+007
44322 7.33328e+007
44488 7.38599e+007
44654 7.44027e+007
44820 7.50585e+007
44986 7.56398e+007
45152 7.62126e+007
45318 7.69672e+007
45484 7.7528e+007
45650 7.81285e+007
45816 7.87997e+007
45982 7.93475e+007
46148 7.9817e+007
46314 8.06725e+007
46480 8.17022e+007
46646 8.24193e+007
46812 8.32271e+007
46978 8.38295e+007
47144 8.46503e+007
47310 8.53274e+007
47476 8.60378e+007
47642 8.67321e+007
47808 8.77495e+007
47974 8.8526e+007
48140 8.93352e+007
48306 8.98274e+007
48472 9.06694e+007
48638 9.2177e+007
48804 9.55625e+007
48970 9.71042e+007
49136 9.89126e+007
49302 1.00335e+008
49468 1.01764e+008
49634 1.03634e+008
49800 1.0522e+008
49966 1.07175e+008
50132 1.08668e+008
50298 1.10325e+008
50464 1.13056e+008
50630 1.14953e+008
50796 1.16737e+008
50962 1.19408e+008
51128 1.20835e+008
51294 1.22511e+008
51460 1.24175e+008
51626 1.27065e+008
51792 1.29989e+008
51958 1.32163e+008
52124 1.33194e+008
52290 1.34149e+008
52456 1.34928e+008
52622 1.35656e+008
52788 1.36223e+008
52954 1.36827e+008
53120 1.37632e+008
53286 1.3828e+008
53452 1.38844e+008
53618 1.39907e+008
53784 1.41853e+008
53950 1.43416e+008
54116 1.44902e+008
54282 1.46669e+008
54448 1.47812e+008
54614 1.4935e+008
54780 1.51589e+008
54946 1.52267e+008
55112 1.53813e+008
55278 1.54854e+008
55444 1.55828e+008
55610 1.5647e+008
55776 1.57273e+008
55942 1.58165e+008
56108 1.58713e+008
56274 1.59608e+008
56440 1.6044e+008
56606 1.61136e+008
56772 1.61672e+008
56938 1.62221e+008
57104 1.63467e+008
57270 1.63998e+008
57436 1.64869e+008
57602 1.65799e+008
57768 1.66668e+008
57934 1.67335e+008
58100 1.67909e+008
58266 1.68648e+008
58432 1.6941e+008
58598 1.70215e+008
58764 1.70944e+008
58930 1.7215e+008
59096 1.72827e+008
59262 1.73625e+008
59428 1.74431e+008
59594 1.75114e+008
59760 1.75643e+008
59926 1.76289e+008
60092 1.76999e+008
60258 1.77577e+008
60424 1.78188e+008
60590 1.78669e+008
60756 1.79478e+008
60922 1.80538e+008
61088 1.81296e+008
61254 1.82035e+008
61420 1.82692e+008
61586 1.83345e+008
61752 1.84198e+008
61918 1.84828e+008
62084 1.85471e+008
62250 1.86257e+008
62416 1.87319e+008
62582 1.88008e+008
62748 1.88812e+008
62914 1.89444e+008
63080 1.90531e+008
63246 1.91556e+008
63412 1.92421e+008
63578 1.92917e+008
63744 1.93653e+008
63910 1.94205e+008
64076 1.94989e+008
64242 1.95793e+008
64408 1.96508e+008
64574 1.97229e+008
64740 1.98013e+008
64906 1.98717e+008
65072 1.99547e+008
65238 2.00183e+008
65404 2.00894e+008
65570 2.01515e+008
65736 2.0207e+008
65902 2.02755e+008
66068 2.03313e+008
66234 2.04054e+008


==> experiments/results/time_enr_win_k70_sieve_f.txt <==
t f
0 82.5843
166 114.578
332 160.145
498 229.06
664 264
830 282.151
996 337.054
1162 346.723
1328 411.205
1494 445.542
1660 449
1826 449
1992 449
2158 449
2324 449
2490 449
2656 464.367
2822 515.331
2988 548.337
3154 560.476
3320 599.349
3486 622.512
3652 625
3818 625
3984 625
4150 625
4316 625
4482 625
4648 625
4814 625
4980 625
5146 625
5312 625
5478 625
5644 625
5810 625
5976 625
6142 625
6308 625
6474 635.247
6640 646.06
6806 680.687
6972 721.06
7138 747
7304 759.813
7470 778.265
7636 780
7802 780
7968 780
8134 780
8300 780
8466 780
8632 780
8798 780
8964 780
9130 780
9296 781.518
9462 796.795
9628 865.313
9794 967.476
9960 1018.17
10126 1028
10292 1028
10458 1067.22
10624 1193.75
10790 1371.49
10956 1464.71
11122 1571.99
11288 1647.03
11454 1893.23
11620 2057.61
11786 2067
11952 2067
12118 2067
12284 2067
12450 2116.13
12616 2299.38
12782 2624.49
12948 2712.03
13114 2717
13280 2723.42
13446 2772.64
13612 2783.18
13778 3030.76
13944 3100
14110 3139.85
14276 3264.02
14442 3328
14608 3328
14774 3328
14940 3328
15106 3328
15272 3328
15438 3347.23
15604 3375.61
15770 3502.84
15936 3536
16102 3548.47
16268 3613.44
16434 4237.19
16600 4348.33
16766 4510.41
16932 4572
17098 4747.48
17264 5154.17
17430 5330.24
17596 5413.64
17762 5645
17928 6413.09
18094 6577
18260 6703.16
18426 7023.78
18592 7641.04
18758 8798.36
18924 10161.5
19090 10844.7
19256 11080.8
19422 11788.1
19588 12233.3
19754 12620.4
19920 13085.9
20086 13605.1
20252 13957.6
20418 14013
20584 14013
20750 14013
20916 14016.4
21082 14394.1
21248 14543.2
21414 14671
21580 15417.2
21746 16254
21912 16254
22078 16254
22244 16254
22410 16254
22576 16254
22742 16254
22908 16254
23074 16254
23240 16254
23406 16254
23572 16254
23738 16366.7
23904 16421
24070 16421
24236 16421
24402 16637.3
24568 17238.3
24734 18303.2
24900 18317
25066 18317
25232 18317
25398 18317
25564 18317
25730 18317
25896 18317
26062 18317
26228 18317
26394 18317
26560 18317
26726 18317
26892 18317
27058 18317
27224 18317
27390 18317
27556 18317
27722 18317
27888 18317
28054 18317
28220 18317
28386 18317
28552 18317
28718 18317
28884 18317
29050 18317
29216 18317
29382 18317
29548 18317
29714 18317
29880 18317
30046 18317
30212 18317
30378 18317
30544 18317
30710 18317
30876 18317
31042 18317
31208 18317
31374 18317
31540 18317
31706 18317
31872 18317
32038 18317
32204 18317
32370 18317
32536 18317
32702 18317
32868 18317
33034 18317
33200 18317
33366 18317
33532 18317
33698 18317
33864 18317
34030 18317
34196 18317
34362 18317
34528 18317
34694 18317
34860 18317
35026 18317
35192 18317
35358 18317
35524 18317
35690 18317
35856 18317
36022 18317
36188 18317
36354 18317
36520 18317
36686 18317
36852 18317
37018 18317
37184 18317
37350 18317
37516 18317
37682 18317
37848 18317
38014 18317
38180 18317
38346 18317
38512 18317
38678 18317
38844 18317
39010 18317
39176 18317
39342 18317
39508 18317
39674 18317
39840 18317
40006 18317
40172 18317
40338 18317
40504 18317
40670 18317
40836 18317
41002 18317
41168 18317
41334 18317
41500 18317
41666 18317
41832 18317
41998 18317
42164 18317
42330 18317
42496 18317
42662 18317
42828 18317
42994 18317
43160 18317
43326 18317
43492 18317
43658 18317
43824 18317
43990 18317
44156 18317
44322 18315.9
44488 18328
44654 18377
44820 18377
44986 18377
45152 18377
45318 18377
45484 18377
45650 18360.4
45816 18310.5
45982 18310
46148 18310
46314 18283.1
46480 18070.1
46646 17920.2
46812 17909.3
46978 17986
47144 17879
47310 17668.4
47476 17786
47642 17786.4
47808 17905.4
47974 17626.8
48140 17472.8
48306 17400
48472 17255
48638 17201.2
48804 17204.8
48970 16545
49136 16598.7
49302 16422.1
49468 15892.7
49634 15034.8
49800 15238.8
49966 14875.9
50132 14243.9
50298 13920.6
50464 13484
50630 12546.8
50796 12321.9
50962 11842.1
51128 11171.6
51294 11169
51460 10996.9
51626 9500.78
51792 8294.23
51958 7702.19
52124 7359.53
52290 7252.04
52456 7189.21
52622 7179.1
52788 7177.1
52954 7146.31
53120 7164.13
53286 7078.05
53452 7005.91
53618 6808.61
53784 6090.73
53950 5875.22
54116 5902.78
54282 5797.51
54448 5273.31
54614 3716.99
54780 2621.2
54946 2479.07
55112 2450.54
55278 2351.31
55444 2291.3
55610 2308.83
55776 2262.78
55942 2116.36
56108 2023.48
56274 1990.28
56440 1936.4
56606 1942.58
56772 1981.96
56938 1984.42
57104 1962.59
57270 1934
57436 1942.28
57602 1928.25
57768 1911.58
57934 1886.57
58100 1883.9
58266 1870.93
58432 1835.97
58598 1824.65
58764 1839.87
58930 1867.89
59096 1815.43
59262 1750.37
59428 1686.05
59594 1679
59760 1679
59926 1670.87
60092 1643.25
60258 1618.41
60424 1612
60590 1612
60756 1627.99
60922 1588.1
61088 1526.89
61254 1547.16
61420 1608.87
61586 1614.77
61752 1597.54
61918 1554.68
62084 1559.31
62250 1515.13
62416 1472.3
62582 1393.89
62748 1280.31
62914 1273.19
63080 1232.96
63246 1192.59
63412 1170.51
63578 1171.56
63744 1274.61
63910 1272.36
64076 1132.92
64242 1059.98
64408 1068.15
64574 1028.31
64740 924.759
64906 787.807
65072 777.06
65238 713.837
65404 630.922
65570 607.849
65736 643.663
65902 611.861
66068 504.536
66234 352.59


==> experiments/results/time_enr_win_k70_sieve_f_ps.txt <==
t f
0 82.5843
166 114.578
332 160.145
498 229.06
664 264
830 282.151
996 337.054
1162 346.723
1328 411.205
1494 445.542
1660 449
1826 449
1992 449
2158 449
2324 449
2490 449
2656 464.367
2822 515.331
2988 548.337
3154 560.476
3320 599.349
3486 622.512
3652 625
3818 625
3984 625
4150 625
4316 625
4482 625
4648 625
4814 625
4980 625
5146 625
5312 625
5478 625
5644 625
5810 625
5976 625
6142 625
6308 625
6474 635.247
6640 646.06
6806 680.687
6972 721.06
7138 747
7304 759.813
7470 778.265
7636 780
7802 780
7968 780
8134 780
8300 780
8466 780
8632 780
8798 780
8964 780
9130 780
9296 781.518
9462 796.795
9628 865.313
9794 967.476
9960 1018.17
10126 1028
10292 1028
10458 1067.22
10624 1193.75
10790 1371.49
10956 1464.71
11122 1571.99
11288 1647.03
11454 1893.23
11620 2057.61
11786 2067
11952 2067
12118 2067
12284 2067
12450 2116.13
12616 2299.38
12782 2624.49
12948 2712.03
13114 2717
13280 2723.42
13446 2772.64
13612 2783.18
13778 3030.76
13944 3100
14110 3139.85
14276 3264.02
14442 3328
14608 3328
14774 3328
14940 3328
15106 3328
15272 3328
15438 3347.23
15604 3375.61
15770 3502.84
15936 3536
16102 3548.47
16268 3613.44
16434 4237.19
16600 4348.33
16766 4510.41
16932 4572
17098 4747.48
17264 5154.17
17430 5330.24
17596 5413.64
17762 5645
17928 6413.09
18094 6577
18260 6703.16
18426 7023.78
18592 7641.04
18758 8798.36
18924 10161.5
19090 10844.7
19256 11080.8
19422 11788.1
19588 12233.3
19754 12620.4
19920 13085.9
20086 13605.1
20252 13957.6
20418 14013
20584 14013
20750 14013
20916 14016.4
21082 14394.1
21248 14543.2
21414 14671
21580 15417.2
21746 16254
21912 16254
22078 16254
22244 16254
22410 16254
22576 16254
22742 16254
22908 16254
23074 16254
23240 16254
23406 16254
23572 16254
23738 16366.7
23904 16421
24070 16421
24236 16421
24402 16637.3
24568 17238.3
24734 18303.2
24900 18317
25066 18317
25232 18317
25398 18317
25564 18317
25730 18317
25896 18317
26062 18317
26228 18317
26394 18317
26560 18317
26726 18317
26892 18317
27058 18317
27224 18317
27390 18317
27556 18317
27722 18317
27888 18317
28054 18317
28220 18317
28386 18317
28552 18317
28718 18317
28884 18317
29050 18317
29216 18317
29382 18317
29548 18317
29714 18317
29880 18317
30046 18317
30212 18317
30378 18317
30544 18317
30710 18317
30876 18317
31042 18317
31208 18317
31374 18317
31540 18317
31706 18317
31872 18317
32038 18317
32204 18317
32370 18317
32536 18317
32702 18317
32868 18317
33034 18317
33200 18317
33366 18317
33532 18317
33698 18317
33864 18317
34030 18317
34196 18317
34362 18317
34528 18317
34694 18317
34860 18317
35026 18317
35192 18317
35358 18317
35524 18317
35690 18317
35856 18317
36022 18317
36188 18317
36354 18317
36520 18317
36686 18317
36852 18317
37018 18317
37184 18317
37350 18317
37516 18317
37682 18317
37848 18317
38014 18317
38180 18317
38346 18317
38512 18317
38678 18317
38844 18317
39010 18317
39176 18317
39342 18317
39508 18317
39674 18317
39840 18317
40006 18317
40172 18317
40338 18317
40504 18317
40670 18317
40836 18317
41002 18317
41168 18317
41334 18317
41500 18317
41666 18317
41832 18317
41998 18317
42164 18317
42330 18317
42496 18317
42662 18317
42828 18317
42994 18317
43160 18317
43326 18317
43492 18317
43658 18317
43824 18317
43990 18317
44156 18317
44322 18315.9
44488 18328
44654 18377
44820 18377
44986 18377
45152 18377
45318 18377
45484 18377
45650 18360.4
45816 18310.5
45982 18310
46148 18310
46314 18283.1
46480 18070.1
46646 17920.2
46812 17909.3
46978 17986
47144 17879
47310 17668.4
47476 17786
47642 17786.4
47808 17905.4
47974 17626.8
48140 17472.8
48306 17400
48472 17255
48638 17201.2
48804 17204.8
48970 16545
49136 16598.7
49302 16422.1
49468 15892.7
49634 15034.8
49800 15238.8
49966 14875.9
50132 14243.9
50298 13920.6
50464 13484
50630 12546.8
50796 12321.9
50962 11842.1
51128 11171.6
51294 11169
51460 10996.9
51626 9500.78
51792 8294.23
51958 7702.19
52124 7359.53
52290 7252.04
52456 7189.21
52622 7179.1
52788 7177.1
52954 7146.31
53120 7164.13
53286 7078.05
53452 7005.91
53618 6808.61
53784 6090.73
53950 5875.22
54116 5902.78
54282 5797.51
54448 5273.31
54614 3716.99
54780 2621.2
54946 2479.07
55112 2450.54
55278 2351.31
55444 2291.3
55610 2308.83
55776 2262.78
55942 2116.36
56108 2023.48
56274 1990.28
56440 1936.4
56606 1942.58
56772 1981.96
56938 1984.42
57104 1962.59
57270 1934
57436 1942.28
57602 1928.25
57768 1911.58
57934 1886.57
58100 1883.9
58266 1870.93
58432 1835.97
58598 1824.65
58764 1839.87
58930 1867.89
59096 1815.43
59262 1750.37
59428 1686.05
59594 1679
59760 1679
59926 1670.87
60092 1643.25
60258 1618.41
60424 1612
60590 1612
60756 1627.99
60922 1588.1
61088 1526.89
61254 1547.16
61420 1608.87
61586 1614.77
61752 1597.54
61918 1554.68
62084 1559.31
62250 1515.13
62416 1472.3
62582 1393.89
62748 1280.31
62914 1273.19
63080 1232.96
63246 1192.59
63412 1170.51
63578 1171.56
63744 1274.61
63910 1272.36
64076 1132.92
64242 1059.98
64408 1068.15
64574 1028.31
64740 924.759
64906 787.807
65072 777.06
65238 713.837
65404 630.922
65570 607.849
65736 643.663
65902 611.861
66068 504.536
66234 352.59


==> experiments/results/time_enr_win_our00_OC.txt <==
t OC
0 169.631
166 67.3771
332 63.3627
498 73.641
664 64.0313
830 68.1831
996 75.2518
1162 69.9506
1328 71.6542
1494 69
1660 69.6145
1826 70.2217
1992 70.1783
2158 69.0422
2324 69
2490 69.1325
2656 69.0422
2822 69.794
2988 69
3154 69
3320 69.1566
3486 69.0398
3652 69
3818 70.1446
3984 69.0072
4150 69
4316 69.0373
4482 69
4648 69
4814 69
4980 69.112
5146 69.6012
5312 69
5478 69
5644 69
5810 69.0422
5976 69
6142 69
6308 69.588
6474 69.3108
6640 69
6806 69.8
6972 69
7138 69
7304 69
7470 69
7636 69.2277
7802 70.0542
7968 69.1819
8134 69
8300 69
8466 69
8632 71.7518
8798 70.0759
8964 69.3518
9130 69.1663
9296 69
9462 69.1759
9628 70.594
9794 72.7036
9960 70.5759
10126 71
10292 71.7819
10458 72.4313
10624 71.4759
10790 74.1157
10956 76.0518
11122 73.0398
11288 74.5819
11454 75.4976
11620 73.0241
11786 73.9542
11952 74.9217
12118 73.0434
12284 73.2771
12450 75.5807
12616 74.1518
12782 73.8048
12948 73
13114 73
13280 73.3229
13446 74.2349
13612 74.3446
13778 75.1145
13944 75.8217
14110 74
14276 75.4398
14442 75
14608 75.2024
14774 75
14940 75
15106 75
15272 75.3831
15438 75.0904
15604 75.9157
15770 75.3867
15936 75.0241
16102 75.2855
16268 76.7578
16434 82.9928
16600 78.1398
16766 77.5157
16932 78.4349
17098 77.3
17264 78.1952
17430 78.288
17596 77.606
17762 78.4711
17928 84.2096
18094 79.3867
18260 79.6084
18426 79.9916
18592 82.1711
18758 86.9639
18924 83.5301
19090 81.1518
19256 82.6458
19422 81.288
19588 84.1036
19754 81.7386
19920 80.1699
20086 80.5253
20252 80.0482
20418 83.9241
20584 80.1289
20750 81.1506
20916 80.2976
21082 80.7422
21248 80.7735
21414 80
21580 83.9988
21746 80
21912 80.0241
22078 80
22244 80.0843
22410 80
22576 80
22742 80
22908 80
23074 80
23240 80
23406 80
23572 80.0241
23738 80
23904 80
24070 80
24236 80
24402 80
24568 81.5964
24734 80
24900 80
25066 80
25232 80
25398 80
25564 80
25730 80
25896 80
26062 80
26228 80
26394 80
26560 80
26726 80
26892 80
27058 80
27224 80
27390 80
27556 80
27722 80
27888 80
28054 80
28220 80
28386 80
28552 80
28718 80
28884 80
29050 80
29216 80
29382 80
29548 80
29714 80
29880 64596
30046 966.535
30212 84.1783
30378 82.453
30544 1373.69
30710 91.8361
30876 1555.92
31042 108.157
31208 98.9892
31374 115.349
31540 107.49
31706 103.03
31872 113.629
32038 94.0602
32204 124.417
32370 146.141
32536 119.494
32702 156.798
32868 149.231
33034 142.725
33200 122.911
33366 152.501
33532 142.196
33698 163.873
33864 121.063
34030 116.923
34196 258.892
34362 186.081
34528 175.224
34694 146.224
34860 153.14
35026 285.902
35192 194.867
35358 134.37
35524 170.812
35690 128.198
35856 272.157
36022 108.577
36188 211.393
36354 252.404
36520 106.631
36686 41.459
36852 40.012
37018 40.0181
37184 40.012
37350 40.0084
37516 40.012
37682 40.0108
37848 40.0108
38014 40.0157
38180 40.0108
38346 40.0048
38512 40.012
38678 40.0096
38844 40.0169
39010 40.012
39176 40.0108
39342 40.0193
39508 40.0157
39674 40.012
39840 40.0133
40006 40.0265
40172 40.0157
40338 40.0229
40504 40.0265
40670 40.0145
40836 40.0518
41002 40.0169
41168 40.0048
41334 136.189
41500 61.1771
41666 40.0229
41832 69.441
41998 53.5265
42164 40.0205
42330 40.0229
42496 53.4036
42662 40.0289
42828 40.0133
42994 40.0193
43160 40.0084
43326 40.0217
43492 40.0229
43658 40.0361
43824 40.0349
43990 40.012
44156 40.0157
44322 48.6807
44488 40.0181
44654 40.0145
44820 40.0277
44986 40.0181
45152 40.0229
45318 49.0783
45484 40.0241
45650 48.8952
45816 40.0229
45982 40.0157
46148 40.0205
46314 57.3422
46480 66.7241
46646 40.0337
46812 40.041
46978 40.0241
47144 50.6337
47310 40.0217
47476 40.0229
47642 43.5627
47808 43.3675
47974 46.1747
48140 40.0313
48306 134.165
48472 40.0494
48638 254.341
48804 46.4904
48970 40.2904
49136 40.153
49302 41.7542
49468 59.6349
49634 229.141
49800 255.027
49966 145.363
50132 40.5904
50298 149.46
50464 394.74
50630 107.351
50796 163.546
50962 100.51
51128 89.2627
51294 347.471
51460 75.8024
51626 446.995
51792 201.047
51958 61.9482
52124 124.146
52290 56.9614
52456 96.5795
52622 40.0398
52788 40.0241
52954 40.0193
53120 61.6735
53286 40.0373
53452 40.0241
53618 766.849
53784 849.948
53950 430.893
54116 74.0518
54282 321.206
54448 90.212
54614 209.823
54780 270.992
54946 209.942
55112 235.306
55278 494.939
55444 48.6301
55610 32.0253
55776 37.0265
55942 209.748
56108 133.418
56274 33.5096
56440 402.094
56606 58.541
56772 284.284
56938 58.2855
57104 286.407
57270 32.0229
57436 129.348
57602 175.214
57768 65.0145
57934 32.0217
58100 690.794
58266 64.7084
58432 52.7542
58598 516.239
58764 32.3651
58930 209.963
59096 218.454
59262 50.5145
59428 253.431
59594 204.696
59760 32.0277
59926 36.9928
60092 551.004
60258 520.627
60424 385.613
60590 167.3
60756 78.1687
60922 93.9048
61088 159.702
61254 465.145
61420 32.0602
61586 222.788
61752 206.806
61918 194.333
62084 268.365
62250 392.376
62416 385.259
62582 272.1
62748 416.713
62914 53.8277
63080 174.178
63246 231.208
63412 109.843
63578 166.417
63744 295.32
63910 305.217
64076 333.445
64242 184.477
64408 238.66
64574 258.904
64740 259.781
64906 325.698
65072 277.622
65238 159.564
65404 170.66
65570 97.7482
65736 195.943
65902 159.767
66068 147.211
66234 172.643


==> experiments/results/time_enr_win_our00_OC_ps.txt <==
t OC
0 28158.8
166 39343.4
332 49861.6
498 62086
664 72715.2
830 84033.6
996 96525.4
1162 108137
1328 120032
1494 131486
1660 143042
1826 154699
1992 166348
2158 177809
2324 189263
2490 200739
2656 212200
2822 223786
2988 235240
3154 246694
3320 258174
3486 269635
3652 281089
3818 292733
3984 304188
4150 315642
4316 327102
4482 338556
4648 350010
4814 361464
4980 372937
5146 384490
5312 395944
5478 407398
5644 418852
5810 430313
5976 441767
6142 453221
6308 464773
6474 476279
6640 487733
6806 499319
6972 510773
7138 522227
7304 533681
7470 545135
7636 556627
7802 568256
7968 579740
8134 591194
8300 602648
8466 614102
8632 626013
8798 637646
8964 649158
9130 660640
9296 672094
9462 683577
9628 695296
9794 707364
9960 719080
10126 730866
10292 742782
10458 754805
10624 766670
10790 778974
10956 791598
11122 803723
11288 816103
11454 828636
11620 840758
11786 853034
11952 865471
12118 877597
12284 889761
12450 902307
12616 914616
12782 926868
12948 938986
13114 951104
13280 963275
13446 975598
13612 987940
13778 1.00041e+006
13944 1.013e+006
14110 1.02528e+006
14276 1.0378e+006
14442 1.05025e+006
14608 1.06274e+006
14774 1.07519e+006
14940 1.08764e+006
15106 1.10009e+006
15272 1.1126e+006
15438 1.12506e+006
15604 1.13767e+006
15770 1.15018e+006
15936 1.16263e+006
16102 1.17513e+006
16268 1.18787e+006
16434 1.20165e+006
16600 1.21462e+006
16766 1.22749e+006
16932 1.24051e+006
17098 1.25334e+006
17264 1.26632e+006
17430 1.27932e+006
17596 1.2922e+006
17762 1.30523e+006
17928 1.3192e+006
18094 1.33238e+006
18260 1.3456e+006
18426 1.35888e+006
18592 1.37252e+006
18758 1.38695e+006
18924 1.40082e+006
19090 1.41429e+006
19256 1.42801e+006
19422 1.4415e+006
19588 1.45546e+006
19754 1.46903e+006
19920 1.48234e+006
20086 1.49571e+006
20252 1.509e+006
20418 1.52293e+006
20584 1.53623e+006
20750 1.5497e+006
20916 1.56303e+006
21082 1.57643e+006
21248 1.58984e+006
21414 1.60312e+006
21580 1.61707e+006
21746 1.63035e+006
21912 1.64363e+006
22078 1.65691e+006
22244 1.6702e+006
22410 1.68348e+006
22576 1.69676e+006
22742 1.71004e+006
22908 1.72332e+006
23074 1.7366e+006
23240 1.74988e+006
23406 1.76316e+006
23572 1.77645e+006
23738 1.78973e+006
23904 1.80301e+006
24070 1.81629e+006
24236 1.82957e+006
24402 1.84285e+006
24568 1.85639e+006
24734 1.86967e+006
24900 1.88295e+006
25066 1.89623e+006
25232 1.90951e+006
25398 1.92279e+006
25564 1.93607e+006
25730 1.94935e+006
25896 1.96263e+006
26062 1.97591e+006
26228 1.98919e+006
26394 2.00247e+006
26560 2.01575e+006
26726 2.02903e+006
26892 2.04231e+006
27058 2.05559e+006
27224 2.06887e+006
27390 2.08215e+006
27556 2.09543e+006
27722 2.10871e+006
27888 2.12199e+006
28054 2.13527e+006
28220 2.14855e+006
28386 2.16183e+006
28552 2.17511e+006
28718 2.18839e+006
28884 2.20167e+006
29050 2.21495e+006
29216 2.22823e+006
29382 2.24151e+006
29548 2.25479e+006
29714 2.26807e+006
29880 1.2991e+007
30046 1.31514e+007
30212 1.31654e+007
30378 1.31791e+007
30544 1.34071e+007
30710 1.34224e+007
30876 1.36807e+007
31042 1.36986e+007
31208 1.37151e+007
31374 1.37342e+007
31540 1.3752e+007
31706 1.37691e+007
31872 1.3788e+007
32038 1.38036e+007
32204 1.38243e+007
32370 1.38485e+007
32536 1.38684e+007
32702 1.38944e+007
32868 1.39192e+007
33034 1.39429e+007
33200 1.39633e+007
33366 1.39886e+007
33532 1.40122e+007
33698 1.40394e+007
33864 1.40595e+007
34030 1.40789e+007
34196 1.41219e+007
34362 1.41528e+007
34528 1.41818e+007
34694 1.42061e+007
34860 1.42315e+007
35026 1.4279e+007
35192 1.43114e+007
35358 1.43337e+007
35524 1.4362e+007
35690 1.43833e+007
35856 1.44285e+007
36022 1.44465e+007
36188 1.44816e+007
36354 1.45235e+007
36520 1.45412e+007
36686 1.45481e+007
36852 1.45547e+007
37018 1.45614e+007
37184 1.4568e+007
37350 1.45746e+007
37516 1.45813e+007
37682 1.45879e+007
37848 1.45946e+007
38014 1.46012e+007
38180 1.46078e+007
38346 1.46145e+007
38512 1.46211e+007
38678 1.46278e+007
38844 1.46344e+007
39010 1.46411e+007
39176 1.46477e+007
39342 1.46543e+007
39508 1.4661e+007
39674 1.46676e+007
39840 1.46743e+007
40006 1.46809e+007
40172 1.46876e+007
40338 1.46942e+007
40504 1.47008e+007
40670 1.47075e+007
40836 1.47141e+007
41002 1.47208e+007
41168 1.47274e+007
41334 1.475e+007
41500 1.47602e+007
41666 1.47668e+007
41832 1.47784e+007
41998 1.47872e+007
42164 1.47939e+007
42330 1.48005e+007
42496 1.48094e+007
42662 1.4816e+007
42828 1.48227e+007
42994 1.48293e+007
43160 1.4836e+007
43326 1.48426e+007
43492 1.48492e+007
43658 1.48559e+007
43824 1.48625e+007
43990 1.48692e+007
44156 1.48758e+007
44322 1.48839e+007
44488 1.48905e+007
44654 1.48972e+007
44820 1.49038e+007
44986 1.49105e+007
45152 1.49171e+007
45318 1.49253e+007
45484 1.49319e+007
45650 1.494e+007
45816 1.49467e+007
45982 1.49533e+007
46148 1.496e+007
46314 1.49695e+007
46480 1.49806e+007
46646 1.49872e+007
46812 1.49938e+007
46978 1.50005e+007
47144 1.50089e+007
47310 1.50155e+007
47476 1.50222e+007
47642 1.50294e+007
47808 1.50366e+007
47974 1.50443e+007
48140 1.50509e+007
48306 1.50732e+007
48472 1.50798e+007
48638 1.51221e+007
48804 1.51298e+007
48970 1.51365e+007
49136 1.51431e+007
49302 1.51501e+007
49468 1.516e+007
49634 1.5198e+007
49800 1.52403e+007
49966 1.52645e+007
50132 1.52712e+007
50298 1.5296e+007
50464 1.53615e+007
50630 1.53794e+007
50796 1.54065e+007
50962 1.54232e+007
51128 1.5438e+007
51294 1.54957e+007
51460 1.55083e+007
51626 1.55825e+007
51792 1.56159e+007
51958 1.56261e+007
52124 1.56467e+007
52290 1.56562e+007
52456 1.56722e+007
52622 1.56789e+007
52788 1.56855e+007
52954 1.56922e+007
53120 1.57024e+007
53286 1.5709e+007
53452 1.57157e+007
53618 1.5843e+007
53784 1.59841e+007
53950 1.60556e+007
54116 1.60679e+007
54282 1.61212e+007
54448 1.61362e+007
54614 1.6171e+007
54780 1.6216e+007
54946 1.62509e+007
55112 1.62899e+007
55278 1.63721e+007
55444 1.63802e+007
55610 1.63855e+007
55776 1.63916e+007
55942 1.64264e+007
56108 1.64486e+007
56274 1.64541e+007
56440 1.65209e+007
56606 1.65306e+007
56772 1.65778e+007
56938 1.65875e+007
57104 1.6635e+007
57270 1.66403e+007
57436 1.66618e+007
57602 1.66909e+007
57768 1.67017e+007
57934 1.6707e+007
58100 1.68217e+007
58266 1.68324e+007
58432 1.68412e+007
58598 1.69269e+007
58764 1.69322e+007
58930 1.69671e+007
59096 1.70034e+007
59262 1.70117e+007
59428 1.70538e+007
59594 1.70878e+007
59760 1.70931e+007
59926 1.70993e+007
60092 1.71907e+007
60258 1.72771e+007
60424 1.73412e+007
60590 1.73689e+007
60756 1.73819e+007
60922 1.73975e+007
61088 1.7424e+007
61254 1.75012e+007
61420 1.75065e+007
61586 1.75435e+007
61752 1.75778e+007
61918 1.76101e+007
62084 1.76547e+007
62250 1.77198e+007
62416 1.77837e+007
62582 1.78289e+007
62748 1.78981e+007
62914 1.7907e+007
63080 1.79359e+007
63246 1.79743e+007
63412 1.79926e+007
63578 1.80202e+007
63744 1.80692e+007
63910 1.81199e+007
64076 1.81752e+007
64242 1.82058e+007
64408 1.82455e+007
64574 1.82884e+007
64740 1.83316e+007
64906 1.83856e+007
65072 1.84317e+007
65238 1.84582e+007
65404 1.84865e+007
65570 1.85028e+007
65736 1.85353e+007
65902 1.85618e+007
66068 1.85862e+007
66234 1.86149e+007


==> experiments/results/time_enr_win_our00_f.txt <==
t f
0 52.6072
166 74.2699
332 85.4783
498 103.163
664 130.6
830 130.6
996 156.748
1162 185.713
1328 204.561
1494 204.6
1660 208.537
1826 229.745
1992 238.925
2158 242
2324 242
2490 242
2656 242.961
2822 266.854
2988 281.2
3154 281.2
3320 288.489
3486 293.327
3652 303.2
3818 309.289
3984 312.914
4150 313.4
4316 313.4
4482 313.4
4648 313.4
4814 313.4
4980 313.4
5146 313.4
5312 313.4
5478 313.4
5644 313.4
5810 313.4
5976 313.4
6142 313.4
6308 313.4
6474 313.4
6640 313.4
6806 313.4
6972 313.4
7138 313.4
7304 313.4
7470 313.4
7636 313.4
7802 313.4
7968 318.441
8134 327.6
8300 327.6
8466 327.6
8632 354.496
8798 373.2
8964 373.2
9130 373.2
9296 373.2
9462 376.93
9628 393.183
9794 481.564
9960 493.923
10126 494.4
10292 494.4
10458 530.83
10624 591.17
10790 691.969
10956 841.614
11122 948.017
11288 964.105
11454 987.186
11620 993.8
11786 1041.82
11952 1106.08
12118 1120.2
12284 1143.69
12450 1170.54
12616 1248.23
12782 1342.45
12948 1363.6
13114 1363.6
13280 1363.6
13446 1381.58
13612 1394.47
13778 1537.76
13944 1589.12
14110 1587.2
14276 1619.99
14442 1707.2
14608 1707.2
14774 1707.2
14940 1707.2
15106 1707.2
15272 1707.2
15438 1707.2
15604 1707.2
15770 1707.2
15936 1707.2
16102 1707.2
16268 1707.71
16434 2155.04
16600 2503.52
16766 2528.82
16932 2572.28
17098 2710.5
17264 3137.06
17430 3182.6
17596 3214.04
17762 3396.41
17928 3712.09
18094 4062.6
18260 4221.91
18426 4370.36
18592 4551.93
18758 5233.27
18924 6207.55
19090 6667.29
19256 6852.08
19422 7376.2
19588 7909.07
19754 7999.53
19920 8030
20086 8082.69
20252 8075
20418 8252.93
20584 9085.8
20750 9083.03
20916 9233.3
21082 9552.62
21248 9526.3
21414 9428.6
21580 10095.6
21746 10559.6
21912 10559.6
22078 10559.6
22244 10559.6
22410 10559.6
22576 10559.6
22742 10559.6
22908 10559.6
23074 10559.6
23240 10559.6
23406 10559.6
23572 10559.6
23738 10559.6
23904 10559.6
24070 10559.6
24236 10559.6
24402 10559.6
24568 10744.7
24734 11047.4
24900 11047.4
25066 11047.4
25232 11047.4
25398 11047.4
25564 11047.4
25730 11047.4
25896 11047.4
26062 11047.4
26228 11047.4
26394 11047.4
26560 11047.4
26726 11047.4
26892 11047.4
27058 11047.4
27224 11047.4
27390 11047.4
27556 11047.4
27722 11047.4
27888 11047.4
28054 11047.4
28220 11047.4
28386 11047.4
28552 11047.4
28718 11047.4
28884 11047.4
29050 11047.4
29216 11047.4
29382 11047.4
29548 11047.4
29714 11047.4
29880 11047.4
30046 11047.4
30212 11047.4
30378 11047.4
30544 11047.4
30710 11047.4
30876 11047.4
31042 11047.4
31208 11047.4
31374 11047.4
31540 11047.4
31706 11047.4
31872 11047.4
32038 11047.4
32204 11047.4
32370 11047.4
32536 11047.4
32702 11047.4
32868 11047.4
33034 11047.4
33200 11047.4
33366 11047.4
33532 11047.4
33698 11047.4
33864 11047.4
34030 11047.4
34196 11047.4
34362 11047.4
34528 11047.4
34694 11047.4
34860 11047.4
35026 11047.4
35192 11047.4
35358 11047.4
35524 11047.4
35690 11047.4
35856 11047.4
36022 11047.4
36188 11047.4
36354 11047.4
36520 11047.4
36686 11047.4
36852 11047.4
37018 11047.4
37184 11047.4
37350 11047.4
37516 11047.4
37682 11047.4
37848 11047.4
38014 11047.4
38180 11047.4
38346 11047.4
38512 11047.4
38678 11047.4
38844 11047.4
39010 11047.4
39176 11047.4
39342 11047.4
39508 11047.4
39674 11047.4
39840 11047.4
40006 11047.4
40172 11047.4
40338 11047.4
40504 11047.4
40670 11047.4
40836 11047.4
41002 11047.4
41168 11047.4
41334 11047.4
41500 11047.4
41666 11047.4
41832 11047.4
41998 11047.4
42164 11047.4
42330 11047.4
42496 11047.4
42662 11047.4
42828 11047.4
42994 11047.4
43160 11047.4
43326 11047.4
43492 11047.4
43658 11047.4
43824 11047.4
43990 11047.4
44156 11047.4
44322 11047.4
44488 11047.4
44654 11047.4
44820 11047.4
44986 11047.4
45152 11047.4
45318 11047.4
45484 11047.4
45650 11047.4
45816 11047.4
45982 11047.4
46148 11047.4
46314 11047.4
46480 11047.4
46646 11047.4
46812 11047.4
46978 11047.4
47144 11047.4
47310 11047.4
47476 11047.4
47642 11047.4
47808 11011.5
47974 10809.2
48140 10809.2
48306 10809.2
48472 10809.2
48638 10801.9
48804 10003.3
48970 9525.63
49136 9216.96
49302 9346.89
49468 9102.94
49634 8797.33
49800 8659.87
49966 8311.06
50132 8314.79
50298 8468.65
50464 8021.46
50630 7681.64
50796 7998.2
50962 7707.59
51128 7321.98
51294 7071.37
51460 6795.29
51626 5491.82
51792 4758.53
51958 4670.1
52124 4605.92
52290 4442.82
52456 4410.4
52622 4410.4
52788 4410.4
52954 4398.54
53120 4398.4
53286 4364.99
53452 4351.8
53618 4218.37
53784 3605.29
53950 3486.16
54116 3356.93
54282 3290.63
54448 3157.32
54614 2020.86
54780 1262.94
54946 1178.89
55112 1040.34
55278 967.076
55444 954.484
55610 962.2
55776 901.148
55942 899.2
56108 899.2
56274 899.2
56440 893.482
56606 876.6
56772 876.6
56938 876.6
57104 840.112
57270 823.2
57436 823.114
57602 822.831
57768 815.827
57934 812.8
58100 812.8
58266 812.8
58432 804.895
58598 789.839
58764 765.616
58930 740.511
59096 734.113
59262 715.454
59428 708.829
59594 707.8
59760 707.8
59926 707.8
60092 707.8
60258 707.8
60424 707.8
60590 707.8
60756 705.007
60922 784.101
61088 755.901
61254 743.234
61420 724.4
61586 724.4
61752 723.919
61918 723
62084 723
62250 737.675
62416 725.7
62582 674.528
62748 608.8
62914 608.8
63080 576.259
63246 536.59
63412 522
63578 522
63744 537.696
63910 533.494
64076 516.434
64242 479.352
64408 479.665
64574 470.363
64740 437.353
64906 350.178
65072 328.016
65238 315.095
65404 297.861
65570 287.6
65736 280.888
65902 275.695
66068 226.367
66234 181.496


==> experiments/results/time_enr_win_our00_f_ps.txt <==
t f
0 52.6072
166 74.2699
332 85.4783
498 103.163
664 130.6
830 130.6
996 156.748
1162 185.713
1328 204.561
1494 204.6
1660 208.537
1826 229.745
1992 238.925
2158 242
2324 242
2490 242
2656 242.961
2822 266.854
2988 281.2
3154 281.2
3320 288.489
3486 293.327
3652 303.2
3818 309.289
3984 312.914
4150 313.4
4316 313.4
4482 313.4
4648 313.4
4814 313.4
4980 313.4
5146 313.4
5312 313.4
5478 313.4
5644 313.4
5810 313.4
5976 313.4
6142 313.4
6308 313.4
6474 313.4
6640 313.4
6806 313.4
6972 313.4
7138 313.4
7304 313.4
7470 313.4
7636 313.4
7802 313.4
7968 318.441
8134 327.6
8300 327.6
8466 327.6
8632 354.496
8798 373.2
8964 373.2
9130 373.2
9296 373.2
9462 376.93
9628 393.183
9794 481.564
9960 493.923
10126 494.4
10292 494.4
10458 530.83
10624 591.17
10790 691.969
10956 841.614
11122 948.017
11288 964.105
11454 987.186
11620 993.8
11786 1041.82
11952 1106.08
12118 1120.2
12284 1143.69
12450 1170.54
12616 1248.23
12782 1342.45
12948 1363.6
13114 1363.6
13280 1363.6
13446 1381.58
13612 1394.47
13778 1537.76
13944 1589.12
14110 1587.2
14276 1619.99
14442 1707.2
14608 1707.2
14774 1707.2
14940 1707.2
15106 1707.2
15272 1707.2
15438 1707.2
15604 1707.2
15770 1707.2
15936 1707.2
16102 1707.2
16268 1707.71
16434 2155.04
16600 2503.52
16766 2528.82
16932 2572.28
17098 2710.5
17264 3137.06
17430 3182.6
17596 3214.04
17762 3396.41
17928 3712.09
18094 4062.6
18260 4221.91
18426 4370.36
18592 4551.93
18758 5233.27
18924 6207.55
19090 6667.29
19256 6852.08
19422 7376.2
19588 7909.07
19754 7999.53
19920 8030
20086 8082.69
20252 8075
20418 8252.93
20584 9085.8
20750 9083.03
20916 9233.3
21082 9552.62
21248 9526.3
21414 9428.6
21580 10095.6
21746 10559.6
21912 10559.6
22078 10559.6
22244 10559.6
22410 10559.6
22576 10559.6
22742 10559.6
22908 10559.6
23074 10559.6
23240 10559.6
23406 10559.6
23572 10559.6
23738 10559.6
23904 10559.6
24070 10559.6
24236 10559.6
24402 10559.6
24568 10744.7
24734 11047.4
24900 11047.4
25066 11047.4
25232 11047.4
25398 11047.4
25564 11047.4
25730 11047.4
25896 11047.4
26062 11047.4
26228 11047.4
26394 11047.4
26560 11047.4
26726 11047.4
26892 11047.4
27058 11047.4
27224 11047.4
27390 11047.4
27556 11047.4
27722 11047.4
27888 11047.4
28054 11047.4
28220 11047.4
28386 11047.4
28552 11047.4
28718 11047.4
28884 11047.4
29050 11047.4
29216 11047.4
29382 11047.4
29548 11047.4
29714 11047.4
29880 11047.4
30046 11047.4
30212 11047.4
30378 11047.4
30544 11047.4
30710 11047.4
30876 11047.4
31042 11047.4
31208 11047.4
31374 11047.4
31540 11047.4
31706 11047.4
31872 11047.4
32038 11047.4
32204 11047.4
32370 11047.4
32536 11047.4
32702 11047.4
32868 11047.4
33034 11047.4
33200 11047.4
33366 11047.4
33532 11047.4
33698 11047.4
33864 11047.4
34030 11047.4
34196 11047.4
34362 11047.4
34528 11047.4
34694 11047.4
34860 11047.4
35026 11047.4
35192 11047.4
35358 11047.4
35524 11047.4
35690 11047.4
35856 11047.4
36022 11047.4
36188 11047.4
36354 11047.4
36520 11047.4
36686 11047.4
36852 11047.4
37018 11047.4
37184 11047.4
37350 11047.4
37516 11047.4
37682 11047.4
37848 11047.4
38014 11047.4
38180 11047.4
38346 11047.4
38512 11047.4
38678 11047.4
38844 11047.4
39010 11047.4
39176 11047.4
39342 11047.4
39508 11047.4
39674 11047.4
39840 11047.4
40006 11047.4
40172 11047.4
40338 11047.4
40504 11047.4
40670 11047.4
40836 11047.4
41002 11047.4
41168 11047.4
41334 11047.4
41500 11047.4
41666 11047.4
41832 11047.4
41998 11047.4
42164 11047.4
42330 11047.4
42496 11047.4
42662 11047.4
42828 11047.4
42994 11047.4
43160 11047.4
43326 11047.4
43492 11047.4
43658 11047.4
43824 11047.4
43990 11047.4
44156 11047.4
44322 11047.4
44488 11047.4
44654 11047.4
44820 11047.4
44986 11047.4
45152 11047.4
45318 11047.4
45484 11047.4
45650 11047.4
45816 11047.4
45982 11047.4
46148 11047.4
46314 11047.4
46480 11047.4
46646 11047.4
46812 11047.4
46978 11047.4
47144 11047.4
47310 11047.4
47476 11047.4
47642 11047.4
47808 11011.5
47974 10809.2
48140 10809.2
48306 10809.2
48472 10809.2
48638 10801.9
48804 10003.3
48970 9525.63
49136 9216.96
49302 9346.89
49468 9102.94
49634 8797.33
49800 8659.87
49966 8311.06
50132 8314.79
50298 8468.65
50464 8021.46
50630 7681.64
50796 7998.2
50962 7707.59
51128 7321.98
51294 7071.37
51460 6795.29
51626 5491.82
51792 4758.53
51958 4670.1
52124 4605.92
52290 4442.82
52456 4410.4
52622 4410.4
52788 4410.4
52954 4398.54
53120 4398.4
53286 4364.99
53452 4351.8
53618 4218.37
53784 3605.29
53950 3486.16
54116 3356.93
54282 3290.63
54448 3157.32
54614 2020.86
54780 1262.94
54946 1178.89
55112 1040.34
55278 967.076
55444 954.484
55610 962.2
55776 901.148
55942 899.2
56108 899.2
56274 899.2
56440 893.482
56606 876.6
56772 876.6
56938 876.6
57104 840.112
57270 823.2
57436 823.114
57602 822.831
57768 815.827
57934 812.8
58100 812.8
58266 812.8
58432 804.895
58598 789.839
58764 765.616
58930 740.511
59096 734.113
59262 715.454
59428 708.829
59594 707.8
59760 707.8
59926 707.8
60092 707.8
60258 707.8
60424 707.8
60590 707.8
60756 705.007
60922 784.101
61088 755.901
61254 743.234
61420 724.4
61586 724.4
61752 723.919
61918 723
62084 723
62250 737.675
62416 725.7
62582 674.528
62748 608.8
62914 608.8
63080 576.259
63246 536.59
63412 522
63578 522
63744 537.696
63910 533.494
64076 516.434
64242 479.352
64408 479.665
64574 470.363
64740 437.353
64906 350.178
65072 328.016
65238 315.095
65404 297.861
65570 287.6
65736 280.888
65902 275.695
66068 226.367
66234 181.496


==> experiments/results/time_enr_win_our02_OC.txt <==
t OC
0 169.631
166 67.3771
332 63.3627
498 73.641
664 64.0313
830 68.1831
996 75.2518
1162 69.9506
1328 71.6542
1494 69
1660 69.6145
1826 70.2217
1992 70.1783
2158 69.0422
2324 69
2490 69.1325
2656 69.0422
2822 69.794
2988 69
3154 69
3320 69.1566
3486 69.0398
3652 69
3818 70.1446
3984 69.0072
4150 69
4316 69.0373
4482 69
4648 69
4814 69
4980 69.112
5146 69.6012
5312 69
5478 69
5644 69
5810 69.0422
5976 69
6142 69
6308 69.588
6474 69.3108
6640 69
6806 69.8
6972 69
7138 69
7304 69
7470 69
7636 69.2277
7802 70.0542
7968 69.1819
8134 69
8300 69
8466 69
8632 71.7518
8798 70.0759
8964 69.3518
9130 69.1663
9296 69
9462 69.1759
9628 70.594
9794 72.7036
9960 70.5759
10126 71
10292 71.7819
10458 72.4313
10624 71.4759
10790 74.1157
10956 76.0518
11122 73.0398
11288 74.5819
11454 75.4976
11620 73.0241
11786 73.9542
11952 74.9217
12118 73.0434
12284 73.2771
12450 75.5807
12616 74.1518
12782 73.8048
12948 73
13114 73
13280 73.3229
13446 74.2349
13612 74.3446
13778 75.1145
13944 75.8217
14110 74
14276 75.4398
14442 75
14608 75.2024
14774 75
14940 75
15106 75
15272 75.3831
15438 75.0904
15604 75.9157
15770 75.3867
15936 75.0241
16102 75.2855
16268 76.7578
16434 82.9928
16600 78.1398
16766 77.5157
16932 78.4349
17098 77.3
17264 78.1952
17430 78.288
17596 77.606
17762 78.4711
17928 84.2096
18094 79.3867
18260 79.6084
18426 79.9916
18592 82.1711
18758 86.9639
18924 83.5301
19090 81.1518
19256 82.6458
19422 81.288
19588 84.1036
19754 81.7386
19920 80.1699
20086 80.5253
20252 80.0482
20418 83.9241
20584 80.1289
20750 81.1506
20916 80.2976
21082 80.7422
21248 80.7735
21414 80
21580 83.9988
21746 80
21912 80.0241
22078 80
22244 80.0843
22410 80
22576 80
22742 80
22908 80
23074 80
23240 80
23406 80
23572 80.0241
23738 80
23904 80
24070 80
24236 80
24402 80
24568 81.5964
24734 80
24900 80
25066 80
25232 80
25398 80
25564 80
25730 80
25896 80
26062 80
26228 80
26394 80
26560 80
26726 80
26892 80
27058 80
27224 80
27390 80
27556 80
27722 80
27888 80
28054 80
28220 80
28386 80
28552 80
28718 80
28884 80
29050 80
29216 80
29382 80
29548 80
29714 80
29880 64596
30046 966.535
30212 84.1783
30378 82.453
30544 1373.69
30710 91.8361
30876 1555.92
31042 108.157
31208 98.9892
31374 115.349
31540 107.49
31706 103.03
31872 113.629
32038 94.0602
32204 124.417
32370 146.141
32536 119.494
32702 156.798
32868 149.231
33034 142.725
33200 122.911
33366 152.501
33532 142.196
33698 163.873
33864 121.063
34030 116.923
34196 258.892
34362 186.081
34528 175.224
34694 146.224
34860 153.14
35026 285.902
35192 194.867
35358 134.37
35524 170.812
35690 128.198
35856 272.157
36022 108.577
36188 211.393
36354 252.404
36520 106.631
36686 41.459
36852 40.012
37018 40.0181
37184 40.012
37350 40.0084
37516 40.012
37682 40.0108
37848 40.0108
38014 40.0157
38180 40.0108
38346 40.0048
38512 40.012
38678 40.0096
38844 40.0169
39010 40.012
39176 40.0108
39342 40.0193
39508 40.0157
39674 40.012
39840 40.0133
40006 40.0265
40172 40.0157
40338 40.0229
40504 40.0265
40670 40.0145
40836 40.0518
41002 40.0169
41168 40.0048
41334 40.0349
41500 59.4036
41666 40.0229
41832 125.927
41998 40.0265
42164 40.0205
42330 40.0229
42496 82.3735
42662 52.2759
42828 52.5048
42994 40.0193
43160 40.0084
43326 40.0217
43492 40.0229
43658 40.0325
43824 40.0349
43990 40.012
44156 40.0157
44322 40.0506
44488 40.0205
44654 40.0145
44820 40.0265
44986 40.0181
45152 40.0229
45318 47.9241
45484 40.0253
45650 40.0386
45816 40.0241
45982 40.0157
46148 40.0205
46314 75.4554
46480 57.0229
46646 50.447
46812 40.0446
46978 40.0241
47144 40.0566
47310 40.0217
47476 40.0217
47642 43.5012
47808 54.0783
47974 40.0566
48140 40.0398
48306 138.506
48472 40.0566
48638 49.5096
48804 42.9663
48970 41.6337
49136 42.1867
49302 40.5819
49468 40.759
49634 153.965
49800 51.1434
49966 145.041
50132 41.1096
50298 86.4145
50464 124.5
50630 45.0024
50796 303.17
50962 348.27
51128 88.1867
51294 188.382
51460 79.8325
51626 117.793
51792 203.433
51958 93.459
52124 99.4964
52290 40.4627
52456 80.194
52622 40.0398
52788 40.0181
52954 40.0205
53120 40.0253
53286 42.5783
53452 65.4904
53618 800.167
53784 887.002
53950 369.804
54116 178.71
54282 203.237
54448 54.388
54614 67.1313
54780 141.194
54946 115.94
55112 342.772
55278 215.092
55444 32.3675
55610 285.12
55776 32.0434
55942 61.4578
56108 32.0205
56274 48.9458
56440 211.06
56606 262.07
56772 32.0313
56938 32.0169
57104 58.1795
57270 153.216
57436 126.104
57602 66.4482
57768 39.1373
57934 46.2325
58100 32.0361
58266 166.673
58432 165.541
58598 431.342
58764 135.445
58930 381.202
59096 160.723
59262 100.014
59428 32.0446
59594 32.0301
59760 163.151
59926 392.059
60092 481.137
60258 418.542
60424 385.46
60590 167.539
60756 36.5554
60922 188.001
61088 67.5012
61254 554.573
61420 32.0422
61586 289.316
61752 32.0627
61918 317.692
62084 158.657
62250 250.384
62416 225.405
62582 166.525
62748 261.882
62914 32.0506
63080 173.088
63246 179.946
63412 102.547
63578 32.0398
63744 446.781
63910 357.392
64076 397.79
64242 184.78
64408 214.475
64574 226.843
64740 231.412
64906 232.148
65072 236.872
65238 150.477
65404 177.828
65570 153.673
65736 140.043
65902 150.549
66068 161.616
66234 169.169


==> experiments/results/time_enr_win_our02_OC_ps.txt <==
t OC
0 28158.8
166 39343.4
332 49861.6
498 62086
664 72715.2
830 84033.6
996 96525.4
1162 108137
1328 120032
1494 131486
1660 143042
1826 154699
1992 166348
2158 177809
2324 189263
2490 200739
2656 212200
2822 223786
2988 235240
3154 246694
3320 258174
3486 269635
3652 281089
3818 292733
3984 304188
4150 315642
4316 327102
4482 338556
4648 350010
4814 361464
4980 372937
5146 384490
5312 395944
5478 407398
5644 418852
5810 430313
5976 441767
6142 453221
6308 464773
6474 476279
6640 487733
6806 499319
6972 510773
7138 522227
7304 533681
7470 545135
7636 556627
7802 568256
7968 579740
8134 591194
8300 602648
8466 614102
8632 626013
8798 637646
8964 649158
9130 660640
9296 672094
9462 683577
9628 695296
9794 707364
9960 719080
10126 730866
10292 742782
10458 754805
10624 766670
10790 778974
10956 791598
11122 803723
11288 816103
11454 828636
11620 840758
11786 853034
11952 865471
12118 877597
12284 889761
12450 902307
12616 914616
12782 926868
12948 938986
13114 951104
13280 963275
13446 975598
13612 987940
13778 1.00041e+006
13944 1.013e+006
14110 1.02528e+006
14276 1.0378e+006
14442 1.05025e+006
14608 1.06274e+006
14774 1.07519e+006
14940 1.08764e+006
15106 1.10009e+006
15272 1.1126e+006
15438 1.12506e+006
15604 1.13767e+006
15770 1.15018e+006
15936 1.16263e+006
16102 1.17513e+006
16268 1.18787e+006
16434 1.20165e+006
16600 1.21462e+006
16766 1.22749e+006
16932 1.24051e+006
17098 1.25334e+006
17264 1.26632e+006
17430 1.27932e+006
17596 1.2922e+006
17762 1.30523e+006
17928 1.3192e+006
18094 1.33238e+006
18260 1.3456e+006
18426 1.35888e+006
18592 1.37252e+006
18758 1.38695e+006
18924 1.40082e+006
19090 1.41429e+006
19256 1.42801e+006
19422 1.4415e+006
19588 1.45546e+006
19754 1.46903e+006
19920 1.48234e+006
20086 1.49571e+006
20252 1.509e+006
20418 1.52293e+006
20584 1.53623e+006
20750 1.5497e+006
20916 1.56303e+006
21082 1.57643e+006
21248 1.58984e+006
21414 1.60312e+006
21580 1.61707e+006
21746 1.63035e+006
21912 1.64363e+006
22078 1.65691e+006
22244 1.6702e+006
22410 1.68348e+006
22576 1.69676e+006
22742 1.71004e+006
22908 1.72332e+006
23074 1.7366e+006
23240 1.74988e+006
23406 1.76316e+006
23572 1.77645e+006
23738 1.78973e+006
23904 1.80301e+006
24070 1.81629e+006
24236 1.82957e+006
24402 1.84285e+006
24568 1.85639e+006
24734 1.86967e+006
24900 1.88295e+006
25066 1.89623e+006
25232 1.90951e+006
25398 1.92279e+006
25564 1.93607e+006
25730 1.94935e+006
25896 1.96263e+006
26062 1.97591e+006
26228 1.98919e+006
26394 2.00247e+006
26560 2.01575e+006
26726 2.02903e+006
26892 2.04231e+006
27058 2.05559e+006
27224 2.06887e+006
27390 2.08215e+006
27556 2.09543e+006
27722 2.10871e+006
27888 2.12199e+006
28054 2.13527e+006
28220 2.14855e+006
28386 2.16183e+006
28552 2.17511e+006
28718 2.18839e+006
28884 2.20167e+006
29050 2.21495e+006
29216 2.22823e+006
29382 2.24151e+006
29548 2.25479e+006
29714 2.26807e+006
29880 1.2991e+007
30046 1.31514e+007
30212 1.31654e+007
30378 1.31791e+007
30544 1.34071e+007
30710 1.34224e+007
30876 1.36807e+007
31042 1.36986e+007
31208 1.37151e+007
31374 1.37342e+007
31540 1.3752e+007
31706 1.37691e+007
31872 1.3788e+007
32038 1.38036e+007
32204 1.38243e+007
32370 1.38485e+007
32536 1.38684e+007
32702 1.38944e+007
32868 1.39192e+007
33034 1.39429e+007
33200 1.39633e+007
33366 1.39886e+007
33532 1.40122e+007
33698 1.40394e+007
33864 1.40595e+007
34030 1.40789e+007
34196 1.41219e+007
34362 1.41528e+007
34528 1.41818e+007
34694 1.42061e+007
34860 1.42315e+007
35026 1.4279e+007
35192 1.43114e+007
35358 1.43337e+007
35524 1.4362e+007
35690 1.43833e+007
35856 1.44285e+007
36022 1.44465e+007
36188 1.44816e+007
36354 1.45235e+007
36520 1.45412e+007
36686 1.45481e+007
36852 1.45547e+007
37018 1.45614e+007
37184 1.4568e+007
37350 1.45746e+007
37516 1.45813e+007
37682 1.45879e+007
37848 1.45946e+007
38014 1.46012e+007
38180 1.46078e+007
38346 1.46145e+007
38512 1.46211e+007
38678 1.46278e+007
38844 1.46344e+007
39010 1.46411e+007
39176 1.46477e+007
39342 1.46543e+007
39508 1.4661e+007
39674 1.46676e+007
39840 1.46743e+007
40006 1.46809e+007
40172 1.46876e+007
40338 1.46942e+007
40504 1.47008e+007
40670 1.47075e+007
40836 1.47141e+007
41002 1.47208e+007
41168 1.47274e+007
41334 1.47341e+007
41500 1.47439e+007
41666 1.47506e+007
41832 1.47715e+007
41998 1.47781e+007
42164 1.47848e+007
42330 1.47914e+007
42496 1.48051e+007
42662 1.48138e+007
42828 1.48225e+007
42994 1.48291e+007
43160 1.48358e+007
43326 1.48424e+007
43492 1.4849e+007
43658 1.48557e+007
43824 1.48623e+007
43990 1.4869e+007
44156 1.48756e+007
44322 1.48823e+007
44488 1.48889e+007
44654 1.48956e+007
44820 1.49022e+007
44986 1.49088e+007
45152 1.49155e+007
45318 1.49234e+007
45484 1.49301e+007
45650 1.49367e+007
45816 1.49434e+007
45982 1.495e+007
46148 1.49567e+007
46314 1.49692e+007
46480 1.49787e+007
46646 1.4987e+007
46812 1.49937e+007
46978 1.50003e+007
47144 1.5007e+007
47310 1.50136e+007
47476 1.50203e+007
47642 1.50275e+007
47808 1.50365e+007
47974 1.50431e+007
48140 1.50497e+007
48306 1.50727e+007
48472 1.50794e+007
48638 1.50876e+007
48804 1.50947e+007
48970 1.51017e+007
49136 1.51087e+007
49302 1.51154e+007
49468 1.51222e+007
49634 1.51477e+007
49800 1.51562e+007
49966 1.51803e+007
50132 1.51871e+007
50298 1.52015e+007
50464 1.52221e+007
50630 1.52296e+007
50796 1.52799e+007
50962 1.53377e+007
51128 1.53524e+007
51294 1.53836e+007
51460 1.53969e+007
51626 1.54164e+007
51792 1.54502e+007
51958 1.54657e+007
52124 1.54822e+007
52290 1.5489e+007
52456 1.55023e+007
52622 1.55089e+007
52788 1.55156e+007
52954 1.55222e+007
53120 1.55288e+007
53286 1.55359e+007
53452 1.55468e+007
53618 1.56796e+007
53784 1.58269e+007
53950 1.58882e+007
54116 1.59179e+007
54282 1.59516e+007
54448 1.59607e+007
54614 1.59718e+007
54780 1.59953e+007
54946 1.60145e+007
55112 1.60714e+007
55278 1.61071e+007
55444 1.61125e+007
55610 1.61598e+007
55776 1.61651e+007
55942 1.61753e+007
56108 1.61807e+007
56274 1.61888e+007
56440 1.62238e+007
56606 1.62673e+007
56772 1.62726e+007
56938 1.62779e+007
57104 1.62876e+007
57270 1.6313e+007
57436 1.6334e+007
57602 1.6345e+007
57768 1.63515e+007
57934 1.63592e+007
58100 1.63645e+007
58266 1.63922e+007
58432 1.64196e+007
58598 1.64912e+007
58764 1.65137e+007
58930 1.6577e+007
59096 1.66037e+007
59262 1.66203e+007
59428 1.66256e+007
59594 1.66309e+007
59760 1.6658e+007
59926 1.67231e+007
60092 1.6803e+007
60258 1.68724e+007
60424 1.69364e+007
60590 1.69642e+007
60756 1.69703e+007
60922 1.70015e+007
61088 1.70127e+007
61254 1.71048e+007
61420 1.71101e+007
61586 1.71581e+007
61752 1.71634e+007
61918 1.72162e+007
62084 1.72425e+007
62250 1.72841e+007
62416 1.73215e+007
62582 1.73491e+007
62748 1.73926e+007
62914 1.73979e+007
63080 1.74267e+007
63246 1.74565e+007
63412 1.74736e+007
63578 1.74789e+007
63744 1.7553e+007
63910 1.76124e+007
64076 1.76784e+007
64242 1.77091e+007
64408 1.77447e+007
64574 1.77823e+007
64740 1.78208e+007
64906 1.78593e+007
65072 1.78986e+007
65238 1.79236e+007
65404 1.79531e+007
65570 1.79786e+007
65736 1.80019e+007
65902 1.80269e+007
66068 1.80537e+007
66234 1.80818e+007


==> experiments/results/time_enr_win_our02_f.txt <==
t f
0 52.6072
166 74.2699
332 85.4783
498 103.163
664 130.6
830 130.6
996 156.748
1162 185.713
1328 204.561
1494 204.6
1660 208.537
1826 229.745
1992 238.925
2158 242
2324 242
2490 242
2656 242.961
2822 266.854
2988 281.2
3154 281.2
3320 288.489
3486 293.327
3652 303.2
3818 309.289
3984 312.914
4150 313.4
4316 313.4
4482 313.4
4648 313.4
4814 313.4
4980 313.4
5146 313.4
5312 313.4
5478 313.4
5644 313.4
5810 313.4
5976 313.4
6142 313.4
6308 313.4
6474 313.4
6640 313.4
6806 313.4
6972 313.4
7138 313.4
7304 313.4
7470 313.4
7636 313.4
7802 313.4
7968 318.441
8134 327.6
8300 327.6
8466 327.6
8632 354.496
8798 373.2
8964 373.2
9130 373.2
9296 373.2
9462 376.93
9628 393.183
9794 481.564
9960 493.923
10126 494.4
10292 494.4
10458 530.83
10624 591.17
10790 691.969
10956 841.614
11122 948.017
11288 964.105
11454 987.186
11620 993.8
11786 1041.82
11952 1106.08
12118 1120.2
12284 1143.69
12450 1170.54
12616 1248.23
12782 1342.45
12948 1363.6
13114 1363.6
13280 1363.6
13446 1381.58
13612 1394.47
13778 1537.76
13944 1589.12
14110 1587.2
14276 1619.99
14442 1707.2
14608 1707.2
14774 1707.2
14940 1707.2
15106 1707.2
15272 1707.2
15438 1707.2
15604 1707.2
15770 1707.2
15936 1707.2
16102 1707.2
16268 1707.71
16434 2155.04
16600 2503.52
16766 2528.82
16932 2572.28
17098 2710.5
17264 3137.06
17430 3182.6
17596 3214.04
17762 3396.41
17928 3712.09
18094 4062.6
18260 4221.91
18426 4370.36
18592 4551.93
18758 5233.27
18924 6207.55
19090 6667.29
19256 6852.08
19422 7376.2
19588 7909.07
19754 7999.53
19920 8030
20086 8082.69
20252 8075
20418 8252.93
20584 9085.8
20750 9083.03
20916 9233.3
21082 9552.62
21248 9526.3
21414 9428.6
21580 10095.6
21746 10559.6
21912 10559.6
22078 10559.6
22244 10559.6
22410 10559.6
22576 10559.6
22742 10559.6
22908 10559.6
23074 10559.6
23240 10559.6
23406 10559.6
23572 10559.6
23738 10559.6
23904 10559.6
24070 10559.6
24236 10559.6
24402 10559.6
24568 10744.7
24734 11047.4
24900 11047.4
25066 11047.4
25232 11047.4
25398 11047.4
25564 11047.4
25730 11047.4
25896 11047.4
26062 11047.4
26228 11047.4
26394 11047.4
26560 11047.4
26726 11047.4
26892 11047.4
27058 11047.4
27224 11047.4
27390 11047.4
27556 11047.4
27722 11047.4
27888 11047.4
28054 11047.4
28220 11047.4
28386 11047.4
28552 11047.4
28718 11047.4
28884 11047.4
29050 11047.4
29216 11047.4
29382 11047.4
29548 11047.4
29714 11047.4
29880 11047.4
30046 11047.4
30212 11047.4
30378 11047.4
30544 11047.4
30710 11047.4
30876 11047.4
31042 11047.4
31208 11047.4
31374 11047.4
31540 11047.4
31706 11047.4
31872 11047.4
32038 11047.4
32204 11047.4
32370 11047.4
32536 11047.4
32702 11047.4
32868 11047.4
33034 11047.4
33200 11047.4
33366 11047.4
33532 11047.4
33698 11047.4
33864 11047.4
34030 11047.4
34196 11047.4
34362 11047.4
34528 11047.4
34694 11047.4
34860 11047.4
35026 11047.4
35192 11047.4
35358 11047.4
35524 11047.4
35690 11047.4
35856 11047.4
36022 11047.4
36188 11047.4
36354 11047.4
36520 11047.4
36686 11047.4
36852 11047.4
37018 11047.4
37184 11047.4
37350 11047.4
37516 11047.4
37682 11047.4
37848 11047.4
38014 11047.4
38180 11047.4
38346 11047.4
38512 11047.4
38678 11047.4
38844 11047.4
39010 11047.4
39176 11047.4
39342 11047.4
39508 11047.4
39674 11047.4
39840 11047.4
40006 11047.4
40172 11047.4
40338 11047.4
40504 11047.4
40670 11047.4
40836 11047.4
41002 11047.4
41168 11047.4
41334 11047.4
41500 11047.4
41666 11047.4
41832 11047.4
41998 11047.4
42164 11047.4
42330 11047.4
42496 11047.4
42662 11047.4
42828 11047.4
42994 11047.4
43160 11047.4
43326 11047.4
43492 11047.4
43658 11047.4
43824 11047.4
43990 11047.4
44156 11047.4
44322 11047.4
44488 11047.4
44654 11047.4
44820 11047.4
44986 11047.4
45152 11047.4
45318 11047.4
45484 11047.4
45650 11047.4
45816 11047.4
45982 11047.4
46148 11047.4
46314 11047.4
46480 11047.4
46646 11047.4
46812 11047.4
46978 11047.4
47144 11047.4
47310 11047.4
47476 11047.4
47642 11047.4
47808 11011.5
47974 10809.2
48140 10809.2
48306 10809.2
48472 10809.2
48638 10801.9
48804 9965.46
48970 9171.12
49136 8915.72
49302 8836.33
49468 8647.6
49634 8222.86
49800 8156.49
49966 8259.1
50132 8191.8
50298 8191.8
50464 7888.92
50630 7347.34
50796 7429.4
50962 7121.52
51128 6527.13
51294 6654.67
51460 6621.34
51626 5645.64
51792 4727.16
51958 4492.57
52124 4551.3
52290 4447.63
52456 4412.38
52622 4411.6
52788 4411.6
52954 4399.74
53120 4399.6
53286 4367.34
53452 4354.6
53618 4194.88
53784 3654.93
53950 3486.68
54116 3301.04
54282 3170.53
54448 2968.2
54614 1977.65
54780 1162.22
54946 1010.97
55112 980.175
55278 967.647
55444 959.212
55610 945.4
55776 884.157
55942 882.2
56108 882.2
56274 876.417
56440 865.325
56606 834.4
56772 834.4
56938 834.4
57104 807.849
57270 807
57436 801.998
57602 790.877
57768 777.8
57934 777.8
58100 773.143
58266 767.2
58432 725.802
58598 702.181
58764 711.793
58930 714.952
59096 713.054
59262 686.751
59428 682.099
59594 679.6
59760 679.6
59926 679.6
60092 679.6
60258 679.6
60424 679.6
60590 679.6
60756 675.337
60922 652.895
61088 690.6
61254 682.771
61420 692.4
61586 692.4
61752 692.4
61918 692.4
62084 692.4
62250 670.81
62416 663.936
62582 637.304
62748 576.4
62914 576.4
63080 571.086
63246 533.761
63412 519.2
63578 519.2
63744 506.501
63910 482.207
64076 484.488
64242 447.537
64408 443.214
64574 433.811
64740 401.91
64906 322.365
65072 317.777
65238 297.124
65404 274.451
65570 264.2
65736 260.108
65902 257.108
66068 234.33
66234 166.882


==> experiments/results/time_enr_win_our02_f_ps.txt <==
t f
0 52.6072
166 74.2699
332 85.4783
498 103.163
664 130.6
830 130.6
996 156.748
1162 185.713
1328 204.561
1494 204.6
1660 208.537
1826 229.745
1992 238.925
2158 242
2324 242
2490 242
2656 242.961
2822 266.854
2988 281.2
3154 281.2
3320 288.489
3486 293.327
3652 303.2
3818 309.289
3984 312.914
4150 313.4
4316 313.4
4482 313.4
4648 313.4
4814 313.4
4980 313.4
5146 313.4
5312 313.4
5478 313.4
5644 313.4
5810 313.4
5976 313.4
6142 313.4
6308 313.4
6474 313.4
6640 313.4
6806 313.4
6972 313.4
7138 313.4
7304 313.4
7470 313.4
7636 313.4
7802 313.4
7968 318.441
8134 327.6
8300 327.6
8466 327.6
8632 354.496
8798 373.2
8964 373.2
9130 373.2
9296 373.2
9462 376.93
9628 393.183
9794 481.564
9960 493.923
10126 494.4
10292 494.4
10458 530.83
10624 591.17
10790 691.969
10956 841.614
11122 948.017
11288 964.105
11454 987.186
11620 993.8
11786 1041.82
11952 1106.08
12118 1120.2
12284 1143.69
12450 1170.54
12616 1248.23
12782 1342.45
12948 1363.6
13114 1363.6
13280 1363.6
13446 1381.58
13612 1394.47
13778 1537.76
13944 1589.12
14110 1587.2
14276 1619.99
14442 1707.2
14608 1707.2
14774 1707.2
14940 1707.2
15106 1707.2
15272 1707.2
15438 1707.2
15604 1707.2
15770 1707.2
15936 1707.2
16102 1707.2
16268 1707.71
16434 2155.04
16600 2503.52
16766 2528.82
16932 2572.28
17098 2710.5
17264 3137.06
17430 3182.6
17596 3214.04
17762 3396.41
17928 3712.09
18094 4062.6
18260 4221.91
18426 4370.36
18592 4551.93
18758 5233.27
18924 6207.55
19090 6667.29
19256 6852.08
19422 7376.2
19588 7909.07
19754 7999.53
19920 8030
20086 8082.69
20252 8075
20418 8252.93
20584 9085.8
20750 9083.03
20916 9233.3
21082 9552.62
21248 9526.3
21414 9428.6
21580 10095.6
21746 10559.6
21912 10559.6
22078 10559.6
22244 10559.6
22410 10559.6
22576 10559.6
22742 10559.6
22908 10559.6
23074 10559.6
23240 10559.6
23406 10559.6
23572 10559.6
23738 10559.6
23904 10559.6
24070 10559.6
24236 10559.6
24402 10559.6
24568 10744.7
24734 11047.4
24900 11047.4
25066 11047.4
25232 11047.4
25398 11047.4
25564 11047.4
25730 11047.4
25896 11047.4
26062 11047.4
26228 11047.4
26394 11047.4
26560 11047.4
26726 11047.4
26892 11047.4
27058 11047.4
27224 11047.4
27390 11047.4
27556 11047.4
27722 11047.4
27888 11047.4
28054 11047.4
28220 11047.4
28386 11047.4
28552 11047.4
28718 11047.4
28884 11047.4
29050 11047.4
29216 11047.4
29382 11047.4
29548 11047.4
29714 11047.4
29880 11047.4
30046 11047.4
30212 11047.4
30378 11047.4
30544 11047.4
30710 11047.4
30876 11047.4
31042 11047.4
31208 11047.4
31374 11047.4
31540 11047.4
31706 11047.4
31872 11047.4
32038 11047.4
32204 11047.4
32370 11047.4
32536 11047.4
32702 11047.4
32868 11047.4
33034 11047.4
33200 11047.4
33366 11047.4
33532 11047.4
33698 11047.4
33864 11047.4
34030 11047.4
34196 11047.4
34362 11047.4
34528 11047.4
34694 11047.4
34860 11047.4
35026 11047.4
35192 11047.4
35358 11047.4
35524 11047.4
35690 11047.4
35856 11047.4
36022 11047.4
36188 11047.4
36354 11047.4
36520 11047.4
36686 11047.4
36852 11047.4
37018 11047.4
37184 11047.4
37350 11047.4
37516 11047.4
37682 11047.4
37848 11047.4
38014 11047.4
38180 11047.4
38346 11047.4
38512 11047.4
38678 11047.4
38844 11047.4
39010 11047.4
39176 11047.4
39342 11047.4
39508 11047.4
39674 11047.4
39840 11047.4
40006 11047.4
40172 11047.4
40338 11047.4
40504 11047.4
40670 11047.4
40836 11047.4
41002 11047.4
41168 11047.4
41334 11047.4
41500 11047.4
41666 11047.4
41832 11047.4
41998 11047.4
42164 11047.4
42330 11047.4
42496 11047.4
42662 11047.4
42828 11047.4
42994 11047.4
43160 11047.4
43326 11047.4
43492 11047.4
43658 11047.4
43824 11047.4
43990 11047.4
44156 11047.4
44322 11047.4
44488 11047.4
44654 11047.4
44820 11047.4
44986 11047.4
45152 11047.4
45318 11047.4
45484 11047.4
45650 11047.4
45816 11047.4
45982 11047.4
46148 11047.4
46314 11047.4
46480 11047.4
46646 11047.4
46812 11047.4
46978 11047.4
47144 11047.4
47310 11047.4
47476 11047.4
47642 11047.4
47808 11011.5
47974 10809.2
48140 10809.2
48306 10809.2
48472 10809.2
48638 10801.9
48804 9965.46
48970 9171.12
49136 8915.72
49302 8836.33
49468 8647.6
49634 8222.86
49800 8156.49
49966 8259.1
50132 8191.8
50298 8191.8
50464 7888.92
50630 7347.34
50796 7429.4
50962 7121.52
51128 6527.13
51294 6654.67
51460 6621.34
51626 5645.64
51792 4727.16
51958 4492.57
52124 4551.3
52290 4447.63
52456 4412.38
52622 4411.6
52788 4411.6
52954 4399.74
53120 4399.6
53286 4367.34
53452 4354.6
53618 4194.88
53784 3654.93
53950 3486.68
54116 3301.04
54282 3170.53
54448 2968.2
54614 1977.65
54780 1162.22
54946 1010.97
55112 980.175
55278 967.647
55444 959.212
55610 945.4
55776 884.157
55942 882.2
56108 882.2
56274 876.417
56440 865.325
56606 834.4
56772 834.4
56938 834.4
57104 807.849
57270 807
57436 801.998
57602 790.877
57768 777.8
57934 777.8
58100 773.143
58266 767.2
58432 725.802
58598 702.181
58764 711.793
58930 714.952
59096 713.054
59262 686.751
59428 682.099
59594 679.6
59760 679.6
59926 679.6
60092 679.6
60258 679.6
60424 679.6
60590 679.6
60756 675.337
60922 652.895
61088 690.6
61254 682.771
61420 692.4
61586 692.4
61752 692.4
61918 692.4
62084 692.4
62250 670.81
62416 663.936
62582 637.304
62748 576.4
62914 576.4
63080 571.086
63246 533.761
63412 519.2
63578 519.2
63744 506.501
63910 482.207
64076 484.488
64242 447.537
64408 443.214
64574 433.811
64740 401.91
64906 322.365
65072 317.777
65238 297.124
65404 274.451
65570 264.2
65736 260.108
65902 257.108
66068 234.33
66234 166.882


==> experiments/results/time_enr_win_random_OC.txt <==
t OC
0 0
166 0
332 0
498 0
664 0
830 0
996 0
1162 0
1328 0
1494 0
1660 0
1826 0
1992 0
2158 0
2324 0
2490 0
2656 0
2822 0
2988 0
3154 0
3320 0
3486 0
3652 0
3818 0
3984 0
4150 0
4316 0
4482 0
4648 0
4814 0
4980 0
5146 0
5312 0
5478 0
5644 0
5810 0
5976 0
6142 0
6308 0
6474 0
6640 0
6806 0
6972 0
7138 0
7304 0
7470 0
7636 0
7802 0
7968 0
8134 0
8300 0
8466 0
8632 0
8798 0
8964 0
9130 0
9296 0
9462 0
9628 0
9794 0
9960 0
10126 0
10292 0
10458 0
10624 0
10790 0
10956 0
11122 0
11288 0
11454 0
11620 0
11786 0
11952 0
12118 0
12284 0
12450 0
12616 0
12782 0
12948 0
13114 0
13280 0
13446 0
13612 0
13778 0
13944 0
14110 0
14276 0
14442 0
14608 0
14774 0
14940 0
15106 0
15272 0
15438 0
15604 0
15770 0
15936 0
16102 0
16268 0
16434 0
16600 0
16766 0
16932 0
17098 0
17264 0
17430 0
17596 0
17762 0
17928 0
18094 0
18260 0
18426 0
18592 0
18758 0
18924 0
19090 0
19256 0
19422 0
19588 0
19754 0
19920 0
20086 0
20252 0
20418 0
20584 0
20750 0
20916 0
21082 0
21248 0
21414 0
21580 0
21746 0
21912 0
22078 0
22244 0
22410 0
22576 0
22742 0
22908 0
23074 0
23240 0
23406 0
23572 0
23738 0
23904 0
24070 0
24236 0
24402 0
24568 0
24734 0
24900 0
25066 0
25232 0
25398 0
25564 0
25730 0
25896 0
26062 0
26228 0
26394 0
26560 0
26726 0
26892 0
27058 0
27224 0
27390 0
27556 0
27722 0
27888 0
28054 0
28220 0
28386 0
28552 0
28718 0
28884 0
29050 0
29216 0
29382 0
29548 0
29714 0
29880 0
30046 0
30212 0
30378 0
30544 0
30710 0
30876 0
31042 0
31208 0
31374 0
31540 0
31706 0
31872 0
32038 0
32204 0
32370 0
32536 0
32702 0
32868 0
33034 0
33200 0
33366 0
33532 0
33698 0
33864 0
34030 0
34196 0
34362 0
34528 0
34694 0
34860 0
35026 0
35192 0
35358 0
35524 0
35690 0
35856 0
36022 0
36188 0
36354 0
36520 0
36686 0
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_random_OC_ps.txt <==
t OC
0 0
166 0
332 0
498 0
664 0
830 0
996 0
1162 0
1328 0
1494 0
1660 0
1826 0
1992 0
2158 0
2324 0
2490 0
2656 0
2822 0
2988 0
3154 0
3320 0
3486 0
3652 0
3818 0
3984 0
4150 0
4316 0
4482 0
4648 0
4814 0
4980 0
5146 0
5312 0
5478 0
5644 0
5810 0
5976 0
6142 0
6308 0
6474 0
6640 0
6806 0
6972 0
7138 0
7304 0
7470 0
7636 0
7802 0
7968 0
8134 0
8300 0
8466 0
8632 0
8798 0
8964 0
9130 0
9296 0
9462 0
9628 0
9794 0
9960 0
10126 0
10292 0
10458 0
10624 0
10790 0
10956 0
11122 0
11288 0
11454 0
11620 0
11786 0
11952 0
12118 0
12284 0
12450 0
12616 0
12782 0
12948 0
13114 0
13280 0
13446 0
13612 0
13778 0
13944 0
14110 0
14276 0
14442 0
14608 0
14774 0
14940 0
15106 0
15272 0
15438 0
15604 0
15770 0
15936 0
16102 0
16268 0
16434 0
16600 0
16766 0
16932 0
17098 0
17264 0
17430 0
17596 0
17762 0
17928 0
18094 0
18260 0
18426 0
18592 0
18758 0
18924 0
19090 0
19256 0
19422 0
19588 0
19754 0
19920 0
20086 0
20252 0
20418 0
20584 0
20750 0
20916 0
21082 0
21248 0
21414 0
21580 0
21746 0
21912 0
22078 0
22244 0
22410 0
22576 0
22742 0
22908 0
23074 0
23240 0
23406 0
23572 0
23738 0
23904 0
24070 0
24236 0
24402 0
24568 0
24734 0
24900 0
25066 0
25232 0
25398 0
25564 0
25730 0
25896 0
26062 0
26228 0
26394 0
26560 0
26726 0
26892 0
27058 0
27224 0
27390 0
27556 0
27722 0
27888 0
28054 0
28220 0
28386 0
28552 0
28718 0
28884 0
29050 0
29216 0
29382 0
29548 0
29714 0
29880 0
30046 0
30212 0
30378 0
30544 0
30710 0
30876 0
31042 0
31208 0
31374 0
31540 0
31706 0
31872 0
32038 0
32204 0
32370 0
32536 0
32702 0
32868 0
33034 0
33200 0
33366 0
33532 0
33698 0
33864 0
34030 0
34196 0
34362 0
34528 0
34694 0
34860 0
35026 0
35192 0
35358 0
35524 0
35690 0
35856 0
36022 0
36188 0
36354 0
36520 0
36686 0
36852 0
37018 0
37184 0
37350 0
37516 0
37682 0
37848 0
38014 0
38180 0
38346 0
38512 0
38678 0
38844 0
39010 0
39176 0
39342 0
39508 0
39674 0
39840 0
40006 0
40172 0
40338 0
40504 0
40670 0
40836 0
41002 0
41168 0
41334 0
41500 0
41666 0
41832 0
41998 0
42164 0
42330 0
42496 0
42662 0
42828 0
42994 0
43160 0
43326 0
43492 0
43658 0
43824 0
43990 0
44156 0
44322 0
44488 0
44654 0
44820 0
44986 0
45152 0
45318 0
45484 0
45650 0
45816 0
45982 0
46148 0
46314 0
46480 0
46646 0
46812 0
46978 0
47144 0
47310 0
47476 0
47642 0
47808 0
47974 0
48140 0
48306 0
48472 0
48638 0
48804 0
48970 0
49136 0
49302 0
49468 0
49634 0
49800 0
49966 0
50132 0
50298 0
50464 0
50630 0
50796 0
50962 0
51128 0
51294 0
51460 0
51626 0
51792 0
51958 0
52124 0
52290 0
52456 0
52622 0
52788 0
52954 0
53120 0
53286 0
53452 0
53618 0
53784 0
53950 0
54116 0
54282 0
54448 0
54614 0
54780 0
54946 0
55112 0
55278 0
55444 0
55610 0
55776 0
55942 0
56108 0
56274 0
56440 0
56606 0
56772 0
56938 0
57104 0
57270 0
57436 0
57602 0
57768 0
57934 0
58100 0
58266 0
58432 0
58598 0
58764 0
58930 0
59096 0
59262 0
59428 0
59594 0
59760 0
59926 0
60092 0
60258 0
60424 0
60590 0
60756 0
60922 0
61088 0
61254 0
61420 0
61586 0
61752 0
61918 0
62084 0
62250 0
62416 0
62582 0
62748 0
62914 0
63080 0
63246 0
63412 0
63578 0
63744 0
63910 0
64076 0
64242 0
64408 0
64574 0
64740 0
64906 0
65072 0
65238 0
65404 0
65570 0
65736 0
65902 0
66068 0
66234 0


==> experiments/results/time_enr_win_random_f.txt <==
t f
0 37.4217
166 41.8277
332 40.1313
498 44.1759
664 48.7133
830 48.912
996 51.7892
1162 52.2434
1328 51.3482
1494 50.9602
1660 51.4253
1826 52.0602
1992 50.9506
2158 51.3398
2324 51.5084
2490 49.1361
2656 48.8976
2822 54.5024
2988 58.8108
3154 56.8096
3320 56.6614
3486 57.5253
3652 58.4783
3818 59.2
3984 59.4795
4150 58.047
4316 57.9916
4482 58.2048
4648 56.547
4814 54.9289
4980 52.8241
5146 53.4229
5312 54.3096
5478 53.4241
5644 52.9518
5810 53.0916
5976 53.853
6142 53.7193
6308 54.4145
6474 52.7964
6640 46.3663
6806 46.8
6972 48.0675
7138 50.0952
7304 50.4687
7470 50.7747
7636 50.6663
7802 51.2205
7968 50.6699
8134 51.0494
8300 51.4627
8466 51.5096
8632 51.4
8798 51.4
8964 51.4
9130 49.3434
9296 50.5928
9462 53.0843
9628 55.8458
9794 56.7361
9960 56.4819
10126 55.3976
10292 55.2
10458 53.2747
10624 53.6386
10790 55.0422
10956 61.0048
11122 57.8
11288 57.8614
11454 59.6108
11620 64.4
11786 65.6
11952 65.5458
12118 65.6
12284 64.606
12450 62.8904
12616 62.8217
12782 63
12948 63.0759
13114 63.4795
13280 63.4
13446 63.4
13612 64.9289
13778 65.2
13944 65.2
14110 65.2
14276 64.8048
14442 65.1831
14608 71.194
14774 73.5012
14940 77.3157
15106 77.7422
15272 80
15438 80
15604 84.0241
15770 86.2
15936 87.1398
16102 87.659
16268 90.2
16434 90.2
16600 90.2
16766 90.6386
16932 91
17098 84.8928
17264 83.6
17430 83.2964
17596 86.2988
17762 92.9976
17928 107.2
18094 107.258
18260 106.26
18426 102.572
18592 102.6
18758 105.593
18924 111.8
19090 111.908
19256 113.6
19422 114.622
19588 117.165
19754 117
19920 117
20086 116.865
20252 115.4
20418 115.4
20584 115.055
20750 113.2
20916 113.2
21082 113.547
21248 113.8
21414 113.8
21580 113.8
21746 113.476
21912 126.123
22078 135.4
22244 134.948
22410 134.905
22576 138.524
22742 140
22908 140
23074 140.148
23240 140.323
23406 141.167
23572 141.875
23738 151.128
23904 165.701
24070 168.27
24236 167.8
24402 167.659
24568 164.613
24734 161.317
24900 159.461
25066 159.771
25232 159.8
25398 159.8
25564 159.8
25730 158.94
25896 157.908
26062 155.4
26228 155.4
26394 155.4
26560 154.348
26726 153.259
26892 153
27058 153.161
27224 153.2
27390 153.336
27556 153.534
27722 153.6
27888 153.6
28054 153.6
28220 153.476
28386 148.419
28552 148.019
28718 148
28884 148
29050 147.692
29216 147.2
29382 147.2
29548 147.2
29714 146.159
29880 143.6
30046 143.296
30212 143.176
30378 143.8
30544 143.706
30710 143.404
30876 143.6
31042 143.447
31208 143.627
31374 142.281
31540 142.2
31706 141.088
31872 138.2
32038 138.2
32204 137.108
32370 140.304
32536 144.828
32702 147.8
32868 145.842
33034 145.82
33200 146.13
33366 144.704
33532 131.8
33698 131.8
33864 131.771
34030 131.234
34196 131.4
34362 131.4
34528 131.4
34694 131.434
34860 132.811
35026 133.4
35192 133.4
35358 133.4
35524 133.4
35690 133.617
35856 134
36022 132.794
36188 129.769
36354 129.227
36520 129.852
36686 130
36852 130
37018 128.293
37184 127.4
37350 127.4
37516 127.4
37682 139.046
37848 143
38014 143.43
38180 144.43
38346 144.757
38512 145.292
38678 145.4
38844 145.816
39010 147.761
39176 148.19
39342 148
39508 147.805
39674 147.071
39840 147.8
40006 148.205
40172 149
40338 148.951
40504 149.284
40670 149.6
40836 148.68
41002 148.2
41168 149.451
41334 149.8
41500 149.8
41666 149.8
41832 150.27
41998 151.8
42164 151.8
42330 151.8
42496 151.8
42662 151.667
42828 152.16
42994 152.039
43160 151.8
43326 151.8
43492 151.8
43658 151.8
43824 151.8
43990 151.8
44156 154.692
44322 161.4
44488 161.4
44654 162.884
44820 163
44986 163
45152 163.582
45318 163.6
45484 162.799
45650 159.6
45816 189.886
45982 239.324
46148 239.643
46314 241.2
46480 242.79
46646 243.142
46812 239.12
46978 233.8
47144 233.8
47310 233.8
47476 235.037
47642 232.684
47808 228.66
47974 227.8
48140 227.352
48306 225.954
48472 225
48638 225
48804 220.181
48970 217
49136 217
49302 217
49468 217.511
49634 219.233
49800 220
49966 220
50132 225.422
50298 235
50464 229.535
50630 222.865
50796 223.2
50962 223.2
51128 222.516
51294 222.227
51460 220.8
51626 220.894
51792 221.553
51958 203.149
52124 199.101
52290 126.527
52456 113.817
52622 113.8
52788 113.345
52954 113.2
53120 113.2
53286 114.866
53452 114.664
53618 115
53784 98.0867
53950 79.841
54116 75.9217
54282 76.1024
54448 76.2
54614 76.5831
54780 76.3639
54946 79.241
55112 78.8337
55278 76.8795
55444 76.8
55610 76.8
55776 76.5988
55942 77.1446
56108 78
56274 78
56440 78
56606 78.2024
56772 78.0867
56938 77.3265
57104 76.388
57270 75.2843
57436 74.3373
57602 73.7976
57768 73.4
57934 73.4
58100 73.4
58266 72.5506
58432 70.4289
58598 68.3602
58764 67.5747
58930 67.5663
59096 66.0699
59262 64.9205
59428 63.7072
59594 63
59760 64.3723
59926 64.3639
60092 64.2422
60258 64.1855
60424 63.5361
60590 64.2988
60756 64.3723
60922 65.6639
61088 68.5108
61254 69.0193
61420 65.8807
61586 65.0036
61752 65.2096
61918 67.0277
62084 69.5349
62250 70.8843
62416 70.147
62582 70.9831
62748 70.4301
62914 70.0735
63080 70.1096
63246 68.3771
63412 69.3217
63578 75.4506
63744 74.6964
63910 71.6843
64076 66.9843
64242 65.8675
64408 69.0663
64574 69.2398
64740 65.6639
64906 60.5349
65072 56.0542
65238 63.5145
65404 66.0964
65570 69.5265
65736 69.3349
65902 66.259
66068 68.2133
66234 57.3831


==> experiments/results/time_enr_win_random_f_ps.txt <==
t f
0 37.4217
166 41.8277
332 40.1313
498 44.1759
664 48.7133
830 48.912
996 51.7892
1162 52.2434
1328 51.3482
1494 50.9602
1660 51.4253
1826 52.0602
1992 50.9506
2158 51.3398
2324 51.5084
2490 49.1361
2656 48.8976
2822 54.5024
2988 58.8108
3154 56.8096
3320 56.6614
3486 57.5253
3652 58.4783
3818 59.2
3984 59.4795
4150 58.047
4316 57.9916
4482 58.2048
4648 56.547
4814 54.9289
4980 52.8241
5146 53.4229
5312 54.3096
5478 53.4241
5644 52.9518
5810 53.0916
5976 53.853
6142 53.7193
6308 54.4145
6474 52.7964
6640 46.3663
6806 46.8
6972 48.0675
7138 50.0952
7304 50.4687
7470 50.7747
7636 50.6663
7802 51.2205
7968 50.6699
8134 51.0494
8300 51.4627
8466 51.5096
8632 51.4
8798 51.4
8964 51.4
9130 49.3434
9296 50.5928
9462 53.0843
9628 55.8458
9794 56.7361
9960 56.4819
10126 55.3976
10292 55.2
10458 53.2747
10624 53.6386
10790 55.0422
10956 61.0048
11122 57.8
11288 57.8614
11454 59.6108
11620 64.4
11786 65.6
11952 65.5458
12118 65.6
12284 64.606
12450 62.8904
12616 62.8217
12782 63
12948 63.0759
13114 63.4795
13280 63.4
13446 63.4
13612 64.9289
13778 65.2
13944 65.2
14110 65.2
14276 64.8048
14442 65.1831
14608 71.194
14774 73.5012
14940 77.3157
15106 77.7422
15272 80
15438 80
15604 84.0241
15770 86.2
15936 87.1398
16102 87.659
16268 90.2
16434 90.2
16600 90.2
16766 90.6386
16932 91
17098 84.8928
17264 83.6
17430 83.2964
17596 86.2988
17762 92.9976
17928 107.2
18094 107.258
18260 106.26
18426 102.572
18592 102.6
18758 105.593
18924 111.8
19090 111.908
19256 113.6
19422 114.622
19588 117.165
19754 117
19920 117
20086 116.865
20252 115.4
20418 115.4
20584 115.055
20750 113.2
20916 113.2
21082 113.547
21248 113.8
21414 113.8
21580 113.8
21746 113.476
21912 126.123
22078 135.4
22244 134.948
22410 134.905
22576 138.524
22742 140
22908 140
23074 140.148
23240 140.323
23406 141.167
23572 141.875
23738 151.128
23904 165.701
24070 168.27
24236 167.8
24402 167.659
24568 164.613
24734 161.317
24900 159.461
25066 159.771
25232 159.8
25398 159.8
25564 159.8
25730 158.94
25896 157.908
26062 155.4
26228 155.4
26394 155.4
26560 154.348
26726 153.259
26892 153
27058 153.161
27224 153.2
27390 153.336
27556 153.534
27722 153.6
27888 153.6
28054 153.6
28220 153.476
28386 148.419
28552 148.019
28718 148
28884 148
29050 147.692
29216 147.2
29382 147.2
29548 147.2
29714 146.159
29880 143.6
30046 143.296
30212 143.176
30378 143.8
30544 143.706
30710 143.404
30876 143.6
31042 143.447
31208 143.627
31374 142.281
31540 142.2
31706 141.088
31872 138.2
32038 138.2
32204 137.108
32370 140.304
32536 144.828
32702 147.8
32868 145.842
33034 145.82
33200 146.13
33366 144.704
33532 131.8
33698 131.8
33864 131.771
34030 131.234
34196 131.4
34362 131.4
34528 131.4
34694 131.434
34860 132.811
35026 133.4
35192 133.4
35358 133.4
35524 133.4
35690 133.617
35856 134
36022 132.794
36188 129.769
36354 129.227
36520 129.852
36686 130
36852 130
37018 128.293
37184 127.4
37350 127.4
37516 127.4
37682 139.046
37848 143
38014 143.43
38180 144.43
38346 144.757
38512 145.292
38678 145.4
38844 145.816
39010 147.761
39176 148.19
39342 148
39508 147.805
39674 147.071
39840 147.8
40006 148.205
40172 149
40338 148.951
40504 149.284
40670 149.6
40836 148.68
41002 148.2
41168 149.451
41334 149.8
41500 149.8
41666 149.8
41832 150.27
41998 151.8
42164 151.8
42330 151.8
42496 151.8
42662 151.667
42828 152.16
42994 152.039
43160 151.8
43326 151.8
43492 151.8
43658 151.8
43824 151.8
43990 151.8
44156 154.692
44322 161.4
44488 161.4
44654 162.884
44820 163
44986 163
45152 163.582
45318 163.6
45484 162.799
45650 159.6
45816 189.886
45982 239.324
46148 239.643
46314 241.2
46480 242.79
46646 243.142
46812 239.12
46978 233.8
47144 233.8
47310 233.8
47476 235.037
47642 232.684
47808 228.66
47974 227.8
48140 227.352
48306 225.954
48472 225
48638 225
48804 220.181
48970 217
49136 217
49302 217
49468 217.511
49634 219.233
49800 220
49966 220
50132 225.422
50298 235
50464 229.535
50630 222.865
50796 223.2
50962 223.2
51128 222.516
51294 222.227
51460 220.8
51626 220.894
51792 221.553
51958 203.149
52124 199.101
52290 126.527
52456 113.817
52622 113.8
52788 113.345
52954 113.2
53120 113.2
53286 114.866
53452 114.664
53618 115
53784 98.0867
53950 79.841
54116 75.9217
54282 76.1024
54448 76.2
54614 76.5831
54780 76.3639
54946 79.241
55112 78.8337
55278 76.8795
55444 76.8
55610 76.8
55776 76.5988
55942 77.1446
56108 78
56274 78
56440 78
56606 78.2024
56772 78.0867
56938 77.3265
57104 76.388
57270 75.2843
57436 74.3373
57602 73.7976
57768 73.4
57934 73.4
58100 73.4
58266 72.5506
58432 70.4289
58598 68.3602
58764 67.5747
58930 67.5663
59096 66.0699
59262 64.9205
59428 63.7072
59594 63
59760 64.3723
59926 64.3639
60092 64.2422
60258 64.1855
60424 63.5361
60590 64.2988
60756 64.3723
60922 65.6639
61088 68.5108
61254 69.0193
61420 65.8807
61586 65.0036
61752 65.2096
61918 67.0277
62084 69.5349
62250 70.8843
62416 70.147
62582 70.9831
62748 70.4301
62914 70.0735
63080 70.1096
63246 68.3771
63412 69.3217
63578 75.4506
63744 74.6964
63910 71.6843
64076 66.9843
64242 65.8675
64408 69.0663
64574 69.2398
64740 65.6639
64906 60.5349
65072 56.0542
65238 63.5145
65404 66.0964
65570 69.5265
65736 69.3349
65902 66.259
66068 68.2133
66234 57.3831


==> experiments/results/time_enr_win_sieve_OC.txt <==
t OC
0 25.4639
166 21
332 20.3976
498 20
664 19.006
830 19
996 18.9759
1162 18
1328 18
1494 18
1660 18
1826 17.2771
1992 17
2158 17
2324 17
2490 17
2656 17
2822 17
2988 17
3154 17
3320 17
3486 17
3652 17
3818 16.2048
3984 16
4150 16
4316 16
4482 16
4648 16
4814 16
4980 16
5146 16
5312 16
5478 16
5644 16
5810 16
5976 16
6142 16
6308 16
6474 16
6640 16
6806 16
6972 16
7138 16
7304 16
7470 16
7636 16
7802 16
7968 16
8134 16
8300 16
8466 16
8632 15.8554
8798 15
8964 15
9130 15
9296 15
9462 15
9628 15
9794 14.488
9960 14
10126 14
10292 14
10458 14
10624 14
10790 13.1506
10956 13
11122 12.1265
11288 12
11454 12
11620 12
11786 11.8072
11952 11
12118 11
12284 11
12450 11
12616 11
12782 10.3434
12948 10
13114 10
13280 10
13446 10
13612 10
13778 9.40361
13944 9
14110 9
14276 9
14442 9
14608 9
14774 9
14940 9
15106 9
15272 9
15438 9
15604 9
15770 9
15936 9
16102 9
16268 9
16434 8.66265
16600 8
16766 8
16932 8
17098 8
17264 8
17430 8
17596 7.9759
17762 7
17928 7
18094 7
18260 6.22892
18426 6
18592 6
18758 5.57229
18924 4.72892
19090 4
19256 4
19422 4
19588 4
19754 4
19920 4
20086 4
20252 4
20418 4
20584 4
20750 4
20916 4
21082 4
21248 4
21414 4
21580 3.00602
21746 3
21912 3
22078 3
22244 3
22410 3
22576 3
22742 3
22908 3
23074 3
23240 3
23406 3
23572 3
23738 3
23904 3
24070 3
24236 3
24402 3
24568 3
24734 3
24900 3
25066 3
25232 3
25398 3
25564 3
25730 3
25896 3
26062 3
26228 3
26394 3
26560 3
26726 3
26892 3
27058 3
27224 3
27390 3
27556 3
27722 3
27888 3
28054 3
28220 3
28386 3
28552 3
28718 3
28884 3
29050 3
29216 3
29382 3
29548 3
29714 3
29880 184.06
30046 828.783
30212 562.042
30378 971.518
30544 1093.58
30710 874.38
30876 1638.82
31042 1178.61
31208 740.512
31374 1053.49
31540 742.078
31706 969.705
31872 1227.72
32038 1246.06
32204 1540.89
32370 1370.37
32536 873.133
32702 1143.83
32868 1939.99
33034 1963.09
33200 922.325
33366 951.518
33532 1373.73
33698 1100.48
33864 4729.69
34030 8090.76
34196 6441.88
34362 5297.98
34528 4314.16
34694 3869.76
34860 3022.67
35026 2364.98
35192 1865.56
35358 381.837
35524 432.699
35690 706.337
35856 1139.55
36022 717.819
36188 948.777
36354 1177.02
36520 688.277
36686 756.476
36852 917.916
37018 1063
37184 859.934
37350 814.259
37516 814.247
37682 854.837
37848 988.145
38014 1046.47
38180 2016.37
38346 1819.84
38512 884.825
38678 1151.64
38844 1248.72
39010 771.187
39176 795.048
39342 731.94
39508 898.596
39674 1151
39840 973.392
40006 978.633
40172 873.807
40338 889.512
40504 849.922
40670 853.422
40836 1090.8
41002 999.53
41168 768.398
41334 781.223
41500 1124.15
41666 799.145
41832 913.247
41998 851.235
42164 875.831
42330 791.56
42496 986.066
42662 1185.29
42828 825.524
42994 733.476
43160 837.753
43326 745.084
43492 765.319
43658 1335.34
43824 1165.01
43990 725.946
44156 696.831
44322 1301.15
44488 764.886
44654 734.337
44820 882.44
44986 807.976
45152 730.62
45318 1049.81
45484 839.434
45650 882.765
45816 876.536
45982 800.289
46148 668.976
46314 930.849
46480 1247.72
46646 942.741
46812 1000.2
46978 800.946
47144 1022.93
47310 829.313
47476 1013.3
47642 838.723
47808 1267.34
47974 995.199
48140 1080.73
48306 703.759
48472 895.265
48638 1324.69
48804 4160.28
48970 1616.11
49136 1791.04
49302 1888.98
49468 2009.45
49634 2314.11
49800 1550.6
49966 2194.28
50132 1223.2
50298 1378.86
50464 3629.61
50630 1983.53
50796 939.247
50962 2509.43
51128 1143.73
51294 2134.07
51460 1560.49
51626 3621.14
51792 3478.81
51958 2789.44
52124 1509.13
52290 1593.81
52456 1078.57
52622 929.048
52788 749.157
52954 926.181
53120 991.428
53286 867.855
53452 699.44
53618 1496.6
53784 2321.29
53950 1569.93
54116 1427.67
54282 2769.42
54448 1180.27
54614 3535.46
54780 5062.32
54946 1116.28
55112 2209.46
55278 1717.2
55444 1417.91
55610 828.355
55776 1266.85
55942 986.91
56108 793.554
56274 1173.04
56440 1064.62
56606 949.127
56772 716.741
56938 750.922
57104 2366.88
57270 733.367
57436 1094.61
57602 1345.88
57768 1256.5
57934 938.819
58100 934.861
58266 911.066
58432 1371.41
58598 980.56
58764 955.783
58930 1588.86
59096 908.211
59262 1147.81
59428 1047.66
59594 914.211
59760 722.994
59926 826.398
60092 908.41
60258 754.657
60424 801.554
60590 712.03
60756 1085.11
60922 1806.05
61088 1150.9
61254 1095.53
61420 854.952
61586 794.078
61752 1053.71
61918 890.398
62084 924.807
62250 992.319
62416 1909.7
62582 1193.6
62748 875.078
62914 1173.79
63080 1911.48
63246 1441.13
63412 1321.73
63578 972.729
63744 988.837
63910 776.964
64076 1135.69
64242 1121.12
64408 1133.17
64574 1257.04
64740 1512.3
64906 1120.85
65072 1114.64
65238 918.006
65404 916.367
65570 870.175
65736 807.114
65902 953.042
66068 939.831
66234 1196.32


==> experiments/results/time_enr_win_sieve_OC_ps.txt <==
t OC
0 4227
166 7713
332 11099
498 14419
664 17574
830 20728
996 23878
1162 26866
1328 29854
1494 32842
1660 35830
1826 38698
1992 41520
2158 44342
2324 47164
2490 49986
2656 52808
2822 55630
2988 58452
3154 61274
3320 64096
3486 66918
3652 69740
3818 72430
3984 75086
4150 77742
4316 80398
4482 83054
4648 85710
4814 88366
4980 91022
5146 93678
5312 96334
5478 98990
5644 101646
5810 104302
5976 106958
6142 109614
6308 112270
6474 114926
6640 117582
6806 120238
6972 122894
7138 125550
7304 128206
7470 130862
7636 133518
7802 136174
7968 138830
8134 141486
8300 144142
8466 146798
8632 149430
8798 151920
8964 154410
9130 156900
9296 159390
9462 161880
9628 164370
9794 166775
9960 169099
10126 171423
10292 173747
10458 176071
10624 178395
10790 180578
10956 182736
11122 184749
11288 186741
11454 188733
11620 190725
11786 192685
11952 194511
12118 196337
12284 198163
12450 199989
12616 201815
12782 203532
12948 205192
13114 206852
13280 208512
13446 210172
13612 211832
13778 213393
13944 214887
14110 216381
14276 217875
14442 219369
14608 220863
14774 222357
14940 223851
15106 225345
15272 226839
15438 228333
15604 229827
15770 231321
15936 232815
16102 234309
16268 235803
16434 237241
16600 238569
16766 239897
16932 241225
17098 242553
17264 243881
17430 245209
17596 246533
17762 247695
17928 248857
18094 250019
18260 251053
18426 252049
18592 253045
18758 253970
18924 254755
19090 255419
19256 256083
19422 256747
19588 257411
19754 258075
19920 258739
20086 259403
20252 260067
20418 260731
20584 261395
20750 262059
20916 262723
21082 263387
21248 264051
21414 264715
21580 265214
21746 265712
21912 266210
22078 266708
22244 267206
22410 267704
22576 268202
22742 268700
22908 269198
23074 269696
23240 270194
23406 270692
23572 271190
23738 271688
23904 272186
24070 272684
24236 273182
24402 273680
24568 274178
24734 274676
24900 275174
25066 275672
25232 276170
25398 276668
25564 277166
25730 277664
25896 278162
26062 278660
26228 279158
26394 279656
26560 280154
26726 280652
26892 281150
27058 281648
27224 282146
27390 282644
27556 283142
27722 283640
27888 284138
28054 284636
28220 285134
28386 285632
28552 286130
28718 286628
28884 287126
29050 287624
29216 288122
29382 288620
29548 289118
29714 289616
29880 320170
30046 457748
30212 551047
30378 712319
30544 893853
30710 1.039e+006
30876 1.31104e+006
31042 1.50669e+006
31208 1.62962e+006
31374 1.8045e+006
31540 1.92768e+006
31706 2.08866e+006
31872 2.29246e+006
32038 2.4993e+006
32204 2.75509e+006
32370 2.98257e+006
32536 3.12751e+006
32702 3.31739e+006
32868 3.63943e+006
33034 3.9653e+006
33200 4.11841e+006
33366 4.27636e+006
33532 4.5044e+006
33698 4.68708e+006
33864 5.4722e+006
34030 6.81527e+006
34196 7.88462e+006
34362 8.76409e+006
34528 9.48024e+006
34694 1.01226e+007
34860 1.06244e+007
35026 1.1017e+007
35192 1.13267e+007
35358 1.139e+007
35524 1.14619e+007
35690 1.15791e+007
35856 1.17683e+007
36022 1.18874e+007
36188 1.20449e+007
36354 1.22403e+007
36520 1.23546e+007
36686 1.24802e+007
36852 1.26325e+007
37018 1.2809e+007
37184 1.29517e+007
37350 1.30869e+007
37516 1.32221e+007
37682 1.3364e+007
37848 1.3528e+007
38014 1.37017e+007
38180 1.40364e+007
38346 1.43385e+007
38512 1.44854e+007
38678 1.46766e+007
38844 1.48839e+007
39010 1.50119e+007
39176 1.51439e+007
39342 1.52654e+007
39508 1.54145e+007
39674 1.56056e+007
39840 1.57672e+007
40006 1.59296e+007
40172 1.60747e+007
40338 1.62223e+007
40504 1.63634e+007
40670 1.65051e+007
40836 1.66862e+007
41002 1.68521e+007
41168 1.69796e+007
41334 1.71093e+007
41500 1.72959e+007
41666 1.74286e+007
41832 1.75802e+007
41998 1.77215e+007
42164 1.78669e+007
42330 1.79983e+007
42496 1.8162e+007
42662 1.83587e+007
42828 1.84958e+007
42994 1.86175e+007
43160 1.87566e+007
43326 1.88803e+007
43492 1.90073e+007
43658 1.9229e+007
43824 1.94224e+007
43990 1.95429e+007
44156 1.96586e+007
44322 1.98745e+007
44488 2.00015e+007
44654 2.01234e+007
44820 2.02699e+007
44986 2.0404e+007
45152 2.05253e+007
45318 2.06996e+007
45484 2.08389e+007
45650 2.09855e+007
45816 2.1131e+007
45982 2.12638e+007
46148 2.13749e+007
46314 2.15294e+007
46480 2.17365e+007
46646 2.1893e+007
46812 2.2059e+007
46978 2.2192e+007
47144 2.23618e+007
47310 2.24995e+007
47476 2.26677e+007
47642 2.28069e+007
47808 2.30173e+007
47974 2.31825e+007
48140 2.33619e+007
48306 2.34787e+007
48472 2.36273e+007
48638 2.38472e+007
48804 2.45378e+007
48970 2.48061e+007
49136 2.51034e+007
49302 2.5417e+007
49468 2.57506e+007
49634 2.61347e+007
49800 2.63921e+007
49966 2.67563e+007
50132 2.69594e+007
50298 2.71883e+007
50464 2.77908e+007
50630 2.81201e+007
50796 2.8276e+007
50962 2.86926e+007
51128 2.88824e+007
51294 2.92367e+007
51460 2.94957e+007
51626 3.00968e+007
51792 3.06743e+007
51958 3.11373e+007
52124 3.13879e+007
52290 3.16524e+007
52456 3.18315e+007
52622 3.19857e+007
52788 3.21101e+007
52954 3.22638e+007
53120 3.24284e+007
53286 3.25724e+007
53452 3.26886e+007
53618 3.2937e+007
53784 3.33223e+007
53950 3.35829e+007
54116 3.38199e+007
54282 3.42796e+007
54448 3.44756e+007
54614 3.50625e+007
54780 3.59028e+007
54946 3.60881e+007
55112 3.64549e+007
55278 3.67399e+007
55444 3.69753e+007
55610 3.71128e+007
55776 3.73231e+007
55942 3.74869e+007
56108 3.76187e+007
56274 3.78134e+007
56440 3.79901e+007
56606 3.81477e+007
56772 3.82666e+007
56938 3.83913e+007
57104 3.87842e+007
57270 3.89059e+007
57436 3.90876e+007
57602 3.93111e+007
57768 3.95196e+007
57934 3.96755e+007
58100 3.98307e+007
58266 3.99819e+007
58432 4.02096e+007
58598 4.03723e+007
58764 4.0531e+007
58930 4.07947e+007
59096 4.09455e+007
59262 4.1136e+007
59428 4.131e+007
59594 4.14617e+007
59760 4.15817e+007
59926 4.17189e+007
60092 4.18697e+007
60258 4.1995e+007
60424 4.2128e+007
60590 4.22462e+007
60756 4.24264e+007
60922 4.27262e+007
61088 4.29172e+007
61254 4.30991e+007
61420 4.3241e+007
61586 4.33728e+007
61752 4.35477e+007
61918 4.36955e+007
62084 4.38491e+007
62250 4.40138e+007
62416 4.43308e+007
62582 4.45289e+007
62748 4.46742e+007
62914 4.4869e+007
63080 4.51864e+007
63246 4.54256e+007
63412 4.5645e+007
63578 4.58065e+007
63744 4.59706e+007
63910 4.60996e+007
64076 4.62881e+007
64242 4.64742e+007
64408 4.66623e+007
64574 4.6871e+007
64740 4.7122e+007
64906 4.73081e+007
65072 4.74931e+007
65238 4.76455e+007
65404 4.77976e+007
65570 4.79421e+007
65736 4.80761e+007
65902 4.82343e+007
66068 4.83903e+007
66234 4.85889e+007


==> experiments/results/time_enr_win_sieve_f.txt <==
t f
0 51.4096
166 70.6747
332 83.6747
498 101.669
664 129
830 129
996 160.428
1162 191
1328 191
1494 191
1660 205.904
1826 223.56
1992 226
2158 226
2324 226
2490 226
2656 228.06
2822 260.024
2988 279
3154 279
3320 286.289
3486 291.127
3652 301
3818 309.813
3984 312
4150 312
4316 312
4482 312
4648 312
4814 312
4980 312
5146 312
5312 312
5478 312
5644 312
5810 312
5976 312
6142 312
6308 312
6474 312
6640 312
6806 312
6972 312
7138 312
7304 312
7470 312
7636 312
7802 312
7968 315.904
8134 324
8300 324
8466 324
8632 347.717
8798 369
8964 369
9130 372.855
9296 377
9462 387.361
9628 409.783
9794 493.843
9960 503
10126 503
10292 503
10458 552.096
10624 619.88
10790 680.675
10956 838.036
11122 936.145
11288 940
11454 946.361
11620 964
11786 1044.79
11952 1122
12118 1122
12284 1122
12450 1131.87
12616 1221.07
12782 1406.26
12948 1437
13114 1437
13280 1437
13446 1437
13612 1437
13778 1582.92
13944 1657
14110 1657
14276 1657
14442 1657
14608 1657
14774 1657
14940 1657
15106 1657
15272 1657
15438 1657
15604 1657
15770 1657
15936 1657
16102 1657
16268 1662.64
16434 2192.66
16600 2471.95
16766 2596
16932 2596
17098 2733.71
17264 3224.69
17430 3270
17596 3274.88
17762 3432
17928 3793.86
18094 4152
18260 4339.28
18426 4393
18592 4445.13
18758 5253.25
18924 6603.15
19090 7152
19256 7152
19422 7165.31
19588 7645.86
19754 7833
19920 7833
20086 7833
20252 7833
20418 8069.92
20584 9080
20750 9080
20916 9271.93
21082 9620
21248 9620
21414 9620
21580 10168.6
21746 10683
21912 10683
22078 10683
22244 10683
22410 10683
22576 10683
22742 10683
22908 10683
23074 10683
23240 10683
23406 10683
23572 10683
23738 10683
23904 10683
24070 10683
24236 10683
24402 10683
24568 11185.5
24734 12007
24900 12007
25066 12007
25232 12007
25398 12007
25564 12007
25730 12007
25896 12007
26062 12007
26228 12007
26394 12007
26560 12007
26726 12007
26892 12007
27058 12007
27224 12007
27390 12007
27556 12007
27722 12007
27888 12007
28054 12007
28220 12007
28386 12007
28552 12007
28718 12007
28884 12007
29050 12007
29216 12007
29382 12007
29548 12007
29714 12007
29880 12007
30046 12007
30212 12007
30378 12007
30544 12007
30710 12007
30876 12007
31042 12007
31208 12007
31374 12007
31540 12007
31706 12007
31872 12007
32038 12007
32204 12007
32370 12007
32536 12007
32702 12007
32868 12007
33034 12007
33200 12007
33366 12007
33532 12007
33698 12007
33864 12007
34030 12007
34196 12007
34362 12007
34528 12007
34694 12007
34860 12007
35026 12007
35192 12007
35358 12007
35524 12007
35690 12007
35856 12007
36022 12007
36188 12007
36354 12007
36520 12007
36686 12007
36852 12007
37018 12007
37184 12007
37350 12007
37516 12007
37682 12007
37848 12007
38014 12007
38180 12007
38346 12007
38512 12007
38678 12007
38844 12007
39010 12007
39176 12007
39342 12007
39508 12007
39674 12007
39840 12007
40006 12007
40172 12007
40338 12007
40504 12007
40670 12007
40836 12007
41002 12007
41168 12007
41334 12007
41500 12007
41666 12007
41832 12007
41998 12007
42164 12007
42330 12007
42496 12007
42662 12007
42828 12007
42994 12007
43160 12007
43326 12007
43492 12007
43658 12007
43824 12007
43990 12007
44156 12007
44322 12007
44488 12007
44654 12007
44820 12007
44986 12007
45152 12007
45318 12007
45484 12007
45650 12007
45816 12007
45982 12007
46148 12007
46314 12007
46480 12007
46646 12007
46812 12007
46978 12007
47144 12007
47310 12007
47476 12007
47642 12007
47808 11925.1
47974 11482.2
48140 11500.5
48306 11161
48472 11161
48638 11256.1
48804 10970.4
48970 10636.5
49136 10290.5
49302 10295.6
49468 9921.45
49634 9144.22
49800 9361.7
49966 9087.64
50132 9444.68
50298 9888.9
50464 9066.86
50630 8504.27
50796 8256
50962 7806.91
51128 7277.14
51294 7606.2
51460 7242.19
51626 6438.63
51792 5725.45
51958 5263.54
52124 5019.07
52290 4928.65
52456 4904.48
52622 4904
52788 4904
52954 4870.41
53120 4868.17
53286 4768.99
53452 4737
53618 4610.61
53784 4279.19
53950 4142.17
54116 4067.95
54282 4014.47
54448 3723.03
54614 2353.71
54780 1430.72
54946 1328.14
55112 1094.61
55278 1049.86
55444 1054.16
55610 1080
55776 996.536
55942 1027
56108 1027
56274 991.289
56440 972.723
56606 957.506
56772 936
56938 936
57104 921
57270 902
57436 898.151
57602 898.506
57768 864.892
57934 863
58100 876.253
58266 911
58432 885.036
58598 866.277
58764 860.428
58930 869.259
59096 877.235
59262 879.072
59428 879.795
59594 882
59760 882
59926 882
60092 882
60258 882
60424 882
60590 882
60756 904.012
60922 836.398
61088 786.301
61254 786.253
61420 761
61586 761
61752 761
61918 761
62084 761
62250 751.873
62416 752.006
62582 751.651
62748 710
62914 737.831
63080 705.41
63246 677.428
63412 654
63578 654
63744 653.307
63910 649.38
64076 560.807
64242 544.723
64408 550.018
64574 556.084
64740 506.325
64906 420.072
65072 370.904
65238 371.392
65404 369.657
65570 370
65736 370
65902 344.139
66068 283.759
66234 210.849


==> experiments/results/time_enr_win_sieve_f_ps.txt <==
t f
0 51.4096
166 70.6747
332 83.6747
498 101.669
664 129
830 129
996 160.428
1162 191
1328 191
1494 191
1660 205.904
1826 223.56
1992 226
2158 226
2324 226
2490 226
2656 228.06
2822 260.024
2988 279
3154 279
3320 286.289
3486 291.127
3652 301
3818 309.813
3984 312
4150 312
4316 312
4482 312
4648 312
4814 312
4980 312
5146 312
5312 312
5478 312
5644 312
5810 312
5976 312
6142 312
6308 312
6474 312
6640 312
6806 312
6972 312
7138 312
7304 312
7470 312
7636 312
7802 312
7968 315.904
8134 324
8300 324
8466 324
8632 347.717
8798 369
8964 369
9130 372.855
9296 377
9462 387.361
9628 409.783
9794 493.843
9960 503
10126 503
10292 503
10458 552.096
10624 619.88
10790 680.675
10956 838.036
11122 936.145
11288 940
11454 946.361
11620 964
11786 1044.79
11952 1122
12118 1122
12284 1122
12450 1131.87
12616 1221.07
12782 1406.26
12948 1437
13114 1437
13280 1437
13446 1437
13612 1437
13778 1582.92
13944 1657
14110 1657
14276 1657
14442 1657
14608 1657
14774 1657
14940 1657
15106 1657
15272 1657
15438 1657
15604 1657
15770 1657
15936 1657
16102 1657
16268 1662.64
16434 2192.66
16600 2471.95
16766 2596
16932 2596
17098 2733.71
17264 3224.69
17430 3270
17596 3274.88
17762 3432
17928 3793.86
18094 4152
18260 4339.28
18426 4393
18592 4445.13
18758 5253.25
18924 6603.15
19090 7152
19256 7152
19422 7165.31
19588 7645.86
19754 7833
19920 7833
20086 7833
20252 7833
20418 8069.92
20584 9080
20750 9080
20916 9271.93
21082 9620
21248 9620
21414 9620
21580 10168.6
21746 10683
21912 10683
22078 10683
22244 10683
22410 10683
22576 10683
22742 10683
22908 10683
23074 10683
23240 10683
23406 10683
23572 10683
23738 10683
23904 10683
24070 10683
24236 10683
24402 10683
24568 11185.5
24734 12007
24900 12007
25066 12007
25232 12007
25398 12007
25564 12007
25730 12007
25896 12007
26062 12007
26228 12007
26394 12007
26560 12007
26726 12007
26892 12007
27058 12007
27224 12007
27390 12007
27556 12007
27722 12007
27888 12007
28054 12007
28220 12007
28386 12007
28552 12007
28718 12007
28884 12007
29050 12007
29216 12007
29382 12007
29548 12007
29714 12007
29880 12007
30046 12007
30212 12007
30378 12007
30544 12007
30710 12007
30876 12007
31042 12007
31208 12007
31374 12007
31540 12007
31706 12007
31872 12007
32038 12007
32204 12007
32370 12007
32536 12007
32702 12007
32868 12007
33034 12007
33200 12007
33366 12007
33532 12007
33698 12007
33864 12007
34030 12007
34196 12007
34362 12007
34528 12007
34694 12007
34860 12007
35026 12007
35192 12007
35358 12007
35524 12007
35690 12007
35856 12007
36022 12007
36188 12007
36354 12007
36520 12007
36686 12007
36852 12007
37018 12007
37184 12007
37350 12007
37516 12007
37682 12007
37848 12007
38014 12007
38180 12007
38346 12007
38512 12007
38678 12007
38844 12007
39010 12007
39176 12007
39342 12007
39508 12007
39674 12007
39840 12007
40006 12007
40172 12007
40338 12007
40504 12007
40670 12007
40836 12007
41002 12007
41168 12007
41334 12007
41500 12007
41666 12007
41832 12007
41998 12007
42164 12007
42330 12007
42496 12007
42662 12007
42828 12007
42994 12007
43160 12007
43326 12007
43492 12007
43658 12007
43824 12007
43990 12007
44156 12007
44322 12007
44488 12007
44654 12007
44820 12007
44986 12007
45152 12007
45318 12007
45484 12007
45650 12007
45816 12007
45982 12007
46148 12007
46314 12007
46480 12007
46646 12007
46812 12007
46978 12007
47144 12007
47310 12007
47476 12007
47642 12007
47808 11925.1
47974 11482.2
48140 11500.5
48306 11161
48472 11161
48638 11256.1
48804 10970.4
48970 10636.5
49136 10290.5
49302 10295.6
49468 9921.45
49634 9144.22
49800 9361.7
49966 9087.64
50132 9444.68
50298 9888.9
50464 9066.86
50630 8504.27
50796 8256
50962 7806.91
51128 7277.14
51294 7606.2
51460 7242.19
51626 6438.63
51792 5725.45
51958 5263.54
52124 5019.07
52290 4928.65
52456 4904.48
52622 4904
52788 4904
52954 4870.41
53120 4868.17
53286 4768.99
53452 4737
53618 4610.61
53784 4279.19
53950 4142.17
54116 4067.95
54282 4014.47
54448 3723.03
54614 2353.71
54780 1430.72
54946 1328.14
55112 1094.61
55278 1049.86
55444 1054.16
55610 1080
55776 996.536
55942 1027
56108 1027
56274 991.289
56440 972.723
56606 957.506
56772 936
56938 936
57104 921
57270 902
57436 898.151
57602 898.506
57768 864.892
57934 863
58100 876.253
58266 911
58432 885.036
58598 866.277
58764 860.428
58930 869.259
59096 877.235
59262 879.072
59428 879.795
59594 882
59760 882
59926 882
60092 882
60258 882
60424 882
60590 882
60756 904.012
60922 836.398
61088 786.301
61254 786.253
61420 761
61586 761
61752 761
61918 761
62084 761
62250 751.873
62416 752.006
62582 751.651
62748 710
62914 737.831
63080 705.41
63246 677.428
63412 654
63578 654
63744 653.307
63910 649.38
64076 560.807
64242 544.723
64408 550.018
64574 556.084
64740 506.325
64906 420.072
65072 370.904
65238 371.392
65404 369.657
65570 370
65736 370
65902 344.139
66068 283.759
66234 210.849


==> experiments/results/twi_lts_bad_OC.txt <==
k OC
20 304231
30 355472
40 373999
50 386374
60 408473
80 461244
100 485114
120 511244
140 535873
160 576855
180 589363
200 613321

==> experiments/results/twi_lts_bad_f.txt <==
k f
20 3084.685
30 3794.853
40 4351.172
50 5392.788
60 6384.242
80 7372.020
100 8553.259
120 9997.453
140 11143.391
160 11610.283
180 12422.392
200 13456.614

==> experiments/results/twi_lts_our00_OC.txt <==
k OC stddev
20 48194698.600 1037439.846
30 69535600.000 1405347.430
40 110007387.000 2510562.593
50 109390402.800 2247591.371
60 137608352.800 1218023.311
80 162496610.400 2289547.489
100 221080507.800 4900845.015
120 252114315.200 1612106.418
140 274543057.600 1865887.341
160 321157620.600 2025160.078
180 360341348.800 1553238.792
200 412715878.400 1861775.144


==> experiments/results/twi_lts_our00_f.txt <==
k f stddev
20 3252.702 55.815
30 3990.015 46.101
40 4904.439 109.438
50 5866.333 42.947
60 6425.959 83.971
80 7594.583 38.944
100 9268.253 52.370
120 10704.816 77.892
140 11635.862 80.569
160 12499.928 125.283
180 13542.458 73.763
200 14412.183 33.329

==> experiments/results/twi_lts_our00_stddev_OC.txt <==
k per
20 2.1526
30 2.02105
40 2.28218
50 2.05465
60 0.885138
80 1.40898
100 2.21677
120 0.639435
140 0.679634
160 0.630581
180 0.431047
200 0.451103


==> experiments/results/twi_lts_our00_stddev_f.txt <==
k per
20 1.71596
30 1.15541
40 2.23141
50 0.732093
60 1.30675
80 0.512787
100 0.565047
120 0.727635
140 0.69242
160 1.00227
180 0.54468
200 0.231256


==> experiments/results/twi_lts_our02_OC.txt <==
k OC stddev
20 29985410.800 483762.997
30 39741673.400 476289.953
40 53737275.600 1009470.134
50 59423802.600 449538.574
60 68803823.000 1417538.154
80 91600731.000 1166637.051
100 113884878.200 1067166.676
120 139039143.200 957884.163
140 157607621.600 1770644.997
160 181665728.200 725606.960
180 203637091.000 2025474.780
200 236317381.000 2369517.810


==> experiments/results/twi_lts_our02_f.txt <==
k f stddev
20 3231.955 55.696
30 3959.025 45.937
40 4863.337 109.140
50 5815.061 42.561
60 6365.230 83.097
80 7516.762 38.544
100 9171.018 51.453
120 10594.749 80.486
140 11510.992 83.455
160 12361.420 125.102
180 13388.711 71.589
200 14249.176 31.142


==> experiments/results/twi_lts_our02_stddev_OC.txt <==
k per
20 1.61333
30 1.19846
40 1.87853
50 0.756496
60 2.06026
80 1.27361
100 0.937057
120 0.688931
140 1.12345
160 0.399419
180 0.994649
200 1.00268


==> experiments/results/twi_lts_our02_stddev_f.txt <==
k per
20 1.72329
30 1.16031
40 2.24414
50 0.73191
60 1.30548
80 0.512774
100 0.561039
120 0.759678
140 0.725003
160 1.01204
180 0.534697
200 0.218553


==> experiments/results/twi_lts_random_OC.txt <==
k OC stddev
20 0 0
30 0 0
40 0 0
50 0 0
60 0 0
80 0 0
100 0 0
120 0 0
140 0 0
160 0 0
180 0 0
200 0 0


==> experiments/results/twi_lts_random_f.txt <==
k f stddev
20 239.173 48.118
30 436.431 106.635
40 512.260 62.872
50 722.638 73.821
60 784.598 72.551
80 1030.001 94.518
100 1316.467 62.673
120 1493.255 87.836
140 1708.757 102.716
160 1983.063 84.000
180 2156.753 111.394
200 2463.628 106.346

==> experiments/results/twi_lts_random_stddev_OC.txt <==
k per
20 0
30 0
40 0
50 0
60 0
80 0
100 0
120 0
140 0
160 0
180 0
200 0


==> experiments/results/twi_lts_random_stddev_f.txt <==
k per
20 20.1185
30 24.4334
40 12.2735
50 10.2155
60 9.2469
80 9.1765
100 4.7607
120 5.88218
140 6.01115
160 4.23587
180 5.16489
200 4.31664


==> experiments/results/twi_lts_sieve_OC.txt <==
k OC
20 112254986
30 140439067
40 166736834
50 191040431
60 219765563
80 271125714
100 327388637
120 388502147
140 440195236
160 495265681
180 544724572
200 606386893

==> experiments/results/twi_lts_sieve_f.txt <==
k f
20 3225.446
30 3999.444
40 4625.489
50 5730.590
60 6801.333
80 7924.454
100 9231.401
120 10795.073
140 12053.270
160 12642.033
180 13564.487
200 14721.736

==> experiments/results/twi_win_cnz01_OC.txt <==
k OC
10 46841219
20 69315637
40 96463712
60 113615595
80 127329542
100 139005481


==> experiments/results/twi_win_cnz01_f.txt <==
k f
10 4271.859
20 5908.592
40 8385.486
60 11855.485
80 14215.347
100 16152.216


==> experiments/results/twi_win_cnz02_OC.txt <==
k OC
10 36351498
20 50655801
40 67077006
60 77051990
80 85115358
100 91881256


==> experiments/results/twi_win_cnz02_f.txt <==
k f
10 4247.377
20 5865.126
40 7934.321
60 11826.929
80 14179.719
100 15795.243


==> experiments/results/twi_win_our00_OC.txt <==
k OC stddev
10 26540091.000 729314.840
20 47725300.400 891886.597
40 93647989.800 689206.275
60 138240511.400 1684627.787
80 185072178.200 1368971.807
100 234477853.400 1190890.236


==> experiments/results/twi_win_our00_f.txt <==
k f stddev
10 4209.206 93.429
20 6122.566 107.407
40 8884.799 209.097
60 11679.470 159.095
80 13439.474 34.554
100 16201.430 93.824


==> experiments/results/twi_win_our02_OC.txt <==
k OC stddev
10 25748566.000 507197.934
20 46569480.000 768796.454
40 91508296.800 281124.968
60 135184883.400 1041253.278
80 181360540.400 1280692.893
100 229840382.800 1072971.168


==> experiments/results/twi_win_our02_f.txt <==
k f stddev
10 4133.862 85.076
20 6027.138 103.837
40 8707.730 185.717
60 11477.419 192.178
80 13262.942 98.108
100 15828.068 74.173


==> experiments/results/twi_win_random_OC.txt <==
k OC stddev
10 0.000 0.000
20 0.000 0.000
40 0.000 0.000
60 0.000 0.000
80 0.000 0.000
100 0.000 0.000


==> experiments/results/twi_win_random_f.txt <==
k f stddev
10 234.789 66.527
20 412.644 76.836
40 835.478 100.906
60 1310.077 98.383
80 1635.543 177.881
100 2046.324 132.446


==> experiments/results/twi_win_sieve_OC.txt <==
k OC
10 47487342
20 113943835
40 266970763
60 424434823
80 592854639
100 771505609


==> experiments/results/twi_win_sieve_f.txt <==
k f
10 4391.726
20 6255.737
40 8838.855
60 12552.909
80 14504.011
100 16881.282

